Assessing the Completeness of Traffic Scenario Categories for Automated Highway Driving Functions via Cluster-based Analysis

The ability to operate safely in increasingly complex traffic scenarios is a fundamental requirement for Automated Driving Systems (ADS). Ensuring the safe release of ADS functions necessitates a precise understanding of the occurring traffic scenarios. To support this objective, this work introduces a pipeline for traffic scenario clustering and the analysis of scenario category completeness. The Clustering Vector Quantized - Variational Autoencoder (CVQ-VAE) is employed for the clustering of highway traffic scenarios and utilized to create various catalogs with differing numbers of traffic scenario categories. Subsequently, the impact of the number of categories on the completeness considerations of the traffic scenario categories is analyzed. The results show an outperforming clustering performance compared to previous work. The trade-off between cluster quality and the amount of required data to maintain completeness is discussed based on the publicly available highD dataset.

==> data/CCP_128.csv <==
One-Hot-Encoding,Probability
0,0.11041777
1,0.06959281
2,0.06377578
3,0.04019038
4,0.03786356
5,0.03670016
6,0.03648863
7,0.03088313
8,0.02971973
9,0.02633527
10,0.02316235
11,0.01903755
12,0.01882602
13,0.01734532
14,0.01586462
15,0.0153358
16,0.01523004
17,0.01216288
18,0.011211
19,0.01099947
20,0.01025912
21,0.01004759
22,0.0097303
23,0.00846113
24,0.00835537
25,0.00835537
26,0.0082496
27,0.00803808
28,0.00761502
29,0.00740349
30,0.00740349
31,0.00740349
32,0.00729773
33,0.00687467
34,0.00613432
35,0.00602856
36,0.00592279
37,0.00592279
38,0.00581703
39,0.00581703
40,0.0056055
41,0.00549974
42,0.00528821
43,0.00518244
44,0.00507668
45,0.00497091
46,0.00475939
47,0.00454786
48,0.00433633
49,0.0041248
50,0.00401904
51,0.00391327
52,0.00391327
53,0.00380751
54,0.00380751
55,0.00380751
56,0.00370175
57,0.00370175
58,0.00359598
59,0.00359598
60,0.00359598
61,0.00359598
62,0.00349022
63,0.00349022
64,0.00349022
65,0.00349022
66,0.00327869
67,0.00317292
68,0.00317292
69,0.00306716
70,0.00306716
71,0.00285563
72,0.00285563
73,0.00274987
74,0.00274987
75,0.0026441
76,0.0026441
77,0.00253834
78,0.00253834
79,0.00253834
80,0.00243258
81,0.00243258
82,0.00243258
83,0.00232681
84,0.00232681
85,0.00222105
86,0.00211528
87,0.00200952
88,0.00200952
89,0.00190375
90,0.00190375
91,0.00190375
92,0.00179799
93,0.00169223
94,0.00169223
95,0.00158646
96,0.00158646
97,0.0014807
98,0.00126917
99,0.00126917
100,0.00126917
101,0.00116341
102,0.00116341
103,0.00116341
104,0.00116341
105,0.00105764
106,0.00105764
107,0.00095188
108,0.00095188
109,0.00084611
110,0.00084611
111,0.00074035
112,0.00074035
113,0.00074035
114,0.00074035
115,0.00063458
116,0.00063458
117,0.00063458
118,0.00063458
119,0.00063458
120,0.00052882
121,0.00052882
122,0.00052882
123,0.00042306
124,0.00042306
125,0.00042306
126,0.00031729
127,0.00010576


==> data/CCP_64.csv <==
One-Hot-Encoding,Probability
0,0.1125330512956108
1,0.07371760973030143
2,0.06916975145425701
3,0.04262295081967213
4,0.03860391327340032
5,0.0384981491274458
6,0.03659439450026441
7,0.03056583818085669
8,0.02982548915917504
9,0.02760444209413009
10,0.02612374405076679
11,0.02548915917503966
12,0.024854574299312534
13,0.021787414066631414
14,0.020518244315177157
15,0.019672131147540985
16,0.018297197250132204
17,0.01649920676890534
18,0.01575885774722369
19,0.015230037017451084
20,0.015124272871496564
21,0.01491274457958752
22,0.014806980433632998
23,0.014278159703860392
24,0.01417239555790587
25,0.012797461660497092
26,0.012162876784769964
27,0.010787942887361185
28,0.010576414595452142
29,0.010470650449497621
30,0.009941829719725013
31,0.009413008989952407
32,0.009095716552088842
33,0.008566895822316236
34,0.008461131676361713
35,0.007826546800634585
36,0.007297726070861978
37,0.006874669487043892
38,0.006663141195134849
39,0.006557377049180328
40,0.006240084611316764
41,0.006028556319407721
42,0.0057112638815441565
43,0.005076679005817028
44,0.004759386567953464
45,0.004547858276044421
46,0.004547858276044421
47,0.0044420941300898995
48,0.004230565838180857
49,0.004230565838180857
50,0.003595980962453728
51,0.003595980962453728
52,0.0033844526705446853
53,0.0029613960867265997
54,0.0029613960867265997
55,0.0028556319407720783
56,0.0028556319407720783
57,0.002749867794817557
58,0.002326811210999471
59,0.0022210470650449498
60,0.002009518773135907
61,0.0015864621893178213
62,0.001269169751454257
63,0.0010576414595452142


==> data/e1062_test_loghist.csv <==
,idx,lcr,kl,lcl
0,0,0.6931471805599453,0.0,3.091042453358316
1,1,4.955827057601261,1.791759469228055,0.0
2,2,0.0,0.0,0.0
3,3,0.0,0.6931471805599453,4.897839799950911
4,4,2.8903717578961645,0.0,1.0986122886681098
5,5,0.0,0.6931471805599453,4.727387818712341
6,6,2.995732273553991,1.0986122886681098,0.0
7,7,3.871201010907891,1.0986122886681098,0.0
8,8,0.0,0.0,0.0
9,9,2.4849066497880004,4.248495242049359,4.912654885736052
10,10,1.0986122886681098,2.4849066497880004,1.3862943611198906
11,11,0.0,2.4849066497880004,0.6931471805599453
12,12,2.6390573296152584,0.6931471805599453,0.0
13,13,2.70805020110221,4.127134385045092,0.6931471805599453
14,14,4.820281565605037,6.284134161070802,2.833213344056216
15,15,0.0,0.0,0.6931471805599453
16,16,1.0986122886681098,0.0,2.70805020110221
17,17,0.0,0.0,0.0
18,18,3.7612001156935624,4.718498871295094,4.394449154672439
19,19,0.0,0.0,0.0
20,20,3.871201010907891,0.0,0.0
21,21,5.840641657373398,4.543294782270004,1.3862943611198906
22,22,1.9459101490553132,0.0,0.0
23,23,1.6094379124341003,0.0,0.0
24,24,3.1354942159291497,0.0,0.0
25,25,0.0,0.0,0.0
26,26,0.6931471805599453,0.0,0.0
27,27,2.0794415416798357,0.0,0.0
28,28,0.0,0.6931471805599453,3.4657359027997265
29,29,0.0,0.0,0.0
30,30,3.091042453358316,1.3862943611198906,0.0
31,31,2.995732273553991,1.9459101490553132,1.0986122886681098
32,32,0.0,0.0,0.0
33,33,0.0,0.0,2.0794415416798357
34,34,0.0,0.0,0.0
35,35,2.6390573296152584,0.0,0.0
36,36,0.0,0.0,0.0
37,37,0.6931471805599453,4.736198448394496,3.7376696182833684
38,38,4.394449154672439,2.6390573296152584,0.0
39,39,1.9459101490553132,2.6390573296152584,0.0
40,40,2.8903717578961645,0.0,0.0
41,41,0.0,0.0,0.0
42,42,4.553876891600541,3.332204510175204,0.0
43,43,4.51085950651685,3.1780538303479458,1.9459101490553132
44,44,0.0,0.0,2.302585092994046
45,45,4.955827057601261,2.6390573296152584,1.3862943611198906
46,46,2.70805020110221,4.204692619390966,2.302585092994046
47,47,3.4965075614664802,5.2832037287379885,3.6888794541139363
48,48,0.0,1.6094379124341003,3.8501476017100584
49,49,1.0986122886681098,2.5649493574615367,3.1780538303479458
50,50,0.0,0.0,0.0
51,51,1.9459101490553132,3.332204510175204,1.0986122886681098
52,52,3.4657359027997265,0.0,0.0
53,53,0.0,0.0,0.0
54,54,0.0,0.0,0.0
55,55,0.0,3.1780538303479458,4.969813299576001
56,56,0.0,0.0,0.0
57,57,0.0,0.0,0.0
58,58,1.9459101490553132,3.091042453358316,5.594711379601839
59,59,0.0,0.0,0.0


==> data/e1062_train_loghist.csv <==
,idx,lcr,kl,lcl
0,0,1.0986122886681098,0.0,4.532599493153256
1,1,6.030685260261263,0.0,0.0
2,2,0.0,0.0,0.6931471805599453
3,3,0.0,0.0,5.652489180268651
4,4,4.59511985013459,0.0,0.0
5,5,0.0,0.0,5.645446897643238
6,6,3.4339872044851463,0.0,0.0
7,7,4.762173934797756,0.0,0.0
8,8,0.6931471805599453,0.6931471805599453,0.0
9,9,0.0,0.0,5.932245187448011
10,10,0.6931471805599453,4.718498871295094,0.0
11,11,0.0,3.5263605246161616,0.0
12,12,3.784189633918261,0.0,0.0
13,13,0.0,5.552959584921617,0.0
14,14,0.0,7.482681828154651,0.0
15,15,0.0,2.9444389791664403,0.0
16,16,0.0,0.0,4.007333185232471
17,17,0.0,0.0,0.6931471805599453
18,18,1.0986122886681098,1.9459101490553132,3.6635616461296463
19,19,0.0,0.0,0.0
20,20,4.820281565605037,0.0,0.0
21,21,6.951772164398911,0.0,0.0
22,22,3.258096538021482,0.0,0.0
23,23,0.0,1.0986122886681098,0.0
24,24,3.5263605246161616,0.0,0.0
25,25,0.0,0.0,0.0
26,26,0.6931471805599453,0.0,0.0
27,27,3.713572066704308,0.0,0.0
28,28,0.0,0.0,4.787491742782046
29,29,0.0,0.0,0.0
30,30,4.127134385045092,0.0,0.0
31,31,4.02535169073515,0.0,0.0
32,32,0.0,0.0,0.0
33,33,0.0,0.0,3.1780538303479458
34,34,0.0,0.0,0.0
35,35,3.367295829986474,0.0,0.0
36,36,0.0,0.0,0.0
37,37,0.0,5.834810737062605,0.0
38,38,5.438079308923196,0.0,0.0
39,39,0.0,4.060443010546419,0.0
40,40,4.1588830833596715,0.0,0.0
41,41,0.6931471805599453,0.0,0.0
42,42,5.598421958998375,0.0,0.0
43,43,5.703782474656201,0.0,0.0
44,44,0.0,0.0,3.713572066704308
45,45,5.641907070938114,0.0,0.0
46,46,0.0,4.3694478524670215,0.0
47,47,0.0,6.502790045915623,0.0
48,48,0.0,0.0,4.927253685157205
49,49,0.0,0.0,3.828641396489095
50,50,0.0,0.0,0.0
51,51,0.0,4.290459441148391,0.0
52,52,4.406719247264253,0.0,0.0
53,53,0.0,0.0,0.0
54,54,0.0,0.0,0.0
55,55,0.0,0.0,5.8888779583328805
56,56,0.0,0.0,0.0
57,57,0.0,0.0,0.0
58,58,0.0,0.0,6.727431724850855
59,59,2.3978952727983707,0.0,0.0


==> data/filtered_trajectories_output.csv <==
scenario_id,vehicle_id,time,x,y
lcl3146,0,0,0.0,-0.0
lcl3146,0,1,1.28,-0.0
lcl3146,0,2,2.6,-0.0
lcl3146,0,3,3.95,-0.0
lcl3146,0,4,5.31,-0.0
lcl3146,0,5,6.69,-0.0
lcl3146,0,6,8.07,-0.0
lcl3146,0,7,9.45,-0.0
lcl3146,0,8,10.84,-0.0
lcl3146,0,9,12.24,-0.0
lcl3146,0,10,13.63,-0.0
lcl3146,0,11,15.01,-0.0
lcl3146,0,12,16.39,0.01
lcl3146,0,13,17.78,0.01
lcl3146,0,14,19.15,0.01
lcl3146,0,15,20.52,0.01
lcl3146,0,16,21.9,0.01
lcl3146,0,17,23.26,0.01
lcl3146,0,18,24.69,0.01
lcl3146,0,19,26.11,0.01
lcl3146,0,20,27.52,0.01
lcl3146,0,21,28.92,0.02
lcl3146,0,22,30.33,0.02
lcl3146,0,23,31.73,0.02
lcl3146,0,24,33.13,0.03
lcl3146,0,25,34.52,0.03
lcl3146,0,26,35.91,0.04
lcl3146,0,27,37.3,0.05
lcl3146,0,28,38.69,0.05
lcl3146,0,29,40.09,0.06
lcl3146,0,30,41.48,0.07
lcl3146,0,31,42.87,0.08
lcl3146,0,32,44.25,0.09
lcl3146,0,33,45.65,0.1
lcl3146,0,34,47.04,0.11
lcl3146,0,35,48.42,0.12
lcl3146,0,36,49.81,0.14
lcl3146,0,37,51.2,0.15
lcl3146,0,38,52.6,0.17
lcl3146,0,39,53.99,0.18
lcl3146,0,40,55.38,0.2
lcl3146,0,41,56.78,0.22
lcl3146,0,42,58.19,0.23
lcl3146,0,43,59.58,0.25
lcl3146,0,44,60.98,0.27
lcl3146,0,45,62.38,0.29
lcl3146,0,46,63.77,0.31
lcl3146,0,47,65.17,0.34
lcl3146,0,48,66.57,0.36
lcl3146,0,49,67.97,0.38
lcl3146,0,50,69.36,0.41
lcl3146,0,51,70.76,0.43
lcl3146,0,52,72.15,0.46
lcl3146,0,53,73.55,0.49
lcl3146,0,54,74.94,0.51
lcl3146,0,55,76.33,0.54
lcl3146,0,56,77.72,0.57
lcl3146,0,57,79.12,0.6
lcl3146,0,58,80.51,0.63
lcl3146,0,59,81.9,0.66
lcl3146,0,60,83.3,0.7
lcl3146,0,61,84.7,0.73
lcl3146,0,62,86.09,0.76
lcl3146,0,63,87.49,0.8
lcl3146,0,64,88.89,0.83
lcl3146,0,65,90.28,0.87
lcl3146,0,66,91.67,0.9
lcl3146,0,67,93.07,0.94
lcl3146,0,68,94.48,0.98
lcl3146,0,69,95.88,1.02
lcl3146,0,70,97.28,1.05
lcl3146,0,71,98.66,1.09
lcl3146,0,72,100.05,1.13
lcl3146,0,73,101.44,1.17
lcl3146,0,74,102.83,1.21
lcl3146,2,0,106.24,-0.54
lcl3146,2,1,107.26,-0.54
lcl3146,2,2,108.28,-0.54
lcl3146,2,3,109.29,-0.54
lcl3146,2,4,110.3,-0.54
lcl3146,2,5,111.31,-0.54
lcl3146,2,6,112.34,-0.54
lcl3146,2,7,113.36,-0.54
lcl3146,2,8,114.38,-0.55
lcl3146,2,9,115.4,-0.55
lcl3146,2,10,116.42,-0.55
lcl3146,2,11,117.44,-0.55
lcl3146,2,12,118.47,-0.55
lcl3146,2,13,119.49,-0.55
lcl3146,2,14,120.51,-0.56
lcl3146,2,15,121.53,-0.56
lcl3146,2,16,122.56,-0.56
lcl3146,2,17,123.59,-0.56
lcl3146,2,18,124.61,-0.57
lcl3146,2,19,125.64,-0.57
lcl3146,2,20,126.66,-0.57
lcl3146,2,21,127.68,-0.57
lcl3146,2,22,128.71,-0.58
lcl3146,2,23,129.73,-0.58
lcl3146,2,24,130.75,-0.58
lcl3146,2,25,131.77,-0.58
lcl3146,2,26,132.8,-0.58
lcl3146,2,27,133.82,-0.58
lcl3146,2,28,134.84,-0.58
lcl3146,2,29,135.86,-0.58
lcl3146,2,30,136.89,-0.58
lcl3146,2,31,137.92,-0.58
lcl3146,2,32,138.95,-0.58
lcl3146,2,33,139.97,-0.58
lcl3146,2,34,140.99,-0.58
lcl3146,2,35,142.01,-0.58
lcl3146,2,36,143.04,-0.57
lcl3146,2,37,144.06,-0.57
lcl3146,2,38,145.09,-0.57
lcl3146,2,39,146.12,-0.57
lcl3146,2,40,147.16,-0.57
lcl3146,2,41,148.19,-0.56
lcl3146,2,42,149.23,-0.56
lcl3146,2,43,150.25,-0.56
lcl3146,2,44,151.28,-0.56
lcl3146,2,45,152.3,-0.56
lcl3146,2,46,153.33,-0.56
lcl3146,2,47,154.36,-0.55
lcl3146,2,48,155.39,-0.55
lcl3146,2,49,156.42,-0.55
lcl3146,2,50,157.44,-0.54
lcl3146,2,51,158.47,-0.54
lcl3146,2,52,159.5,-0.53
lcl3146,2,53,160.52,-0.53
lcl3146,2,54,161.56,-0.52
lcl3146,2,55,162.59,-0.52
lcl3146,2,56,163.62,-0.51
lcl3146,2,57,164.65,-0.51
lcl3146,2,58,165.68,-0.5
lcl3146,2,59,166.71,-0.5
lcl3146,2,60,167.74,-0.49
lcl3146,2,61,168.77,-0.49
lcl3146,2,62,169.81,-0.48
lcl3146,2,63,170.83,-0.48
lcl3146,2,64,171.85,-0.47
lcl3146,2,65,172.88,-0.47
lcl3146,2,66,173.9,-0.46
lcl3146,2,67,174.92,-0.45
lcl3146,2,68,175.94,-0.45
lcl3146,2,69,176.97,-0.44
lcl3146,2,70,178.0,-0.43
lcl3146,2,71,179.03,-0.43
lcl3146,2,72,180.05,-0.42
lcl3146,2,73,181.07,-0.42
lcl3146,2,74,182.09,-0.41
lcl3146,3,0,238.87,2.96
lcl3146,3,1,240.13,2.96
lcl3146,3,2,241.39,2.95
lcl3146,3,3,242.65,2.94
lcl3146,3,4,243.91,2.93
lcl3146,3,5,245.16,2.93
lcl3146,3,6,246.41,2.92
lcl3146,3,7,247.67,2.91
lcl3146,3,8,248.92,2.9
lcl3146,3,9,250.17,2.89
lcl3146,3,10,251.43,2.89
lcl3146,3,11,252.69,2.88
lcl3146,3,12,253.95,2.87
lcl3146,3,13,255.21,2.86
lcl3146,3,14,256.48,2.85
lcl3146,3,15,257.74,2.84
lcl3146,3,16,259.0,2.82
lcl3146,3,17,260.26,2.81
lcl3146,3,18,261.53,2.8
lcl3146,3,19,262.8,2.79
lcl3146,3,20,264.07,2.78
lcl3146,3,21,265.34,2.76
lcl3146,3,22,266.6,2.75
lcl3146,3,23,267.86,2.74
lcl3146,3,24,269.12,2.72
lcl3146,3,25,270.37,2.71
lcl3146,3,26,271.63,2.7
lcl3146,3,27,272.89,2.68
lcl3146,3,28,274.15,2.67
lcl3146,3,29,275.41,2.65
lcl3146,3,30,276.67,2.64
lcl3146,3,31,277.94,2.62
lcl3146,3,32,279.2,2.6
lcl3146,3,33,280.46,2.59
lcl3146,3,34,281.72,2.57
lcl3146,3,35,282.98,2.56
lcl3146,3,36,284.24,2.54
lcl3146,3,37,285.5,2.52
lcl3146,3,38,286.76,2.5
lcl3146,3,39,288.02,2.48
lcl3146,3,40,289.28,2.46
lcl3146,3,41,290.54,2.44
lcl3146,3,42,291.8,2.42
lcl3146,3,43,293.06,2.4
lcl3146,3,44,294.32,2.38
lcl3146,3,45,295.58,2.36
lcl3146,3,46,296.85,2.33
lcl3146,3,47,298.11,2.31
lcl3146,3,48,299.38,2.28
lcl3146,3,49,300.65,2.26
lcl3146,3,50,301.91,2.23
lcl3146,3,51,303.17,2.21
lcl3146,3,52,304.43,2.18
lcl3146,3,53,305.68,2.15
lcl3146,3,54,306.94,2.13
lcl3146,3,55,308.21,2.1
lcl3146,3,56,309.47,2.07
lcl3146,3,57,310.73,2.04
lcl3146,3,58,311.99,2.02
lcl3146,3,59,313.25,1.99
lcl3146,3,60,314.51,1.96
lcl3146,3,61,315.77,1.93
lcl3146,3,62,317.03,1.9
lcl3146,3,63,318.3,1.87
lcl3146,3,64,319.55,1.85
lcl3146,3,65,320.81,1.82
lcl3146,3,66,322.07,1.79
lcl3146,3,67,323.33,1.76
lcl3146,3,68,324.59,1.73
lcl3146,3,69,325.85,1.7
lcl3146,3,70,327.12,1.67
lcl3146,3,71,328.38,1.64
lcl3146,3,72,329.65,1.6
lcl3146,3,73,330.9,1.57
lcl3146,3,74,332.15,1.54
lcl3146,6,0,56.54,-4.94
lcl3146,6,1,57.5,-4.94
lcl3146,6,2,58.46,-4.94
lcl3146,6,3,59.42,-4.94
lcl3146,6,4,60.38,-4.94
lcl3146,6,5,61.33,-4.94
lcl3146,6,6,62.29,-4.94
lcl3146,6,7,63.26,-4.94
lcl3146,6,8,64.22,-4.94
lcl3146,6,9,65.17,-4.94
lcl3146,6,10,66.12,-4.94
lcl3146,6,11,67.06,-4.94
lcl3146,6,12,68.01,-4.95
lcl3146,6,13,68.95,-4.95
lcl3146,6,14,69.89,-4.95
lcl3146,6,15,70.84,-4.95
lcl3146,6,16,71.79,-4.95
lcl3146,6,17,72.75,-4.95
lcl3146,6,18,73.71,-4.95
lcl3146,6,19,74.67,-4.96
lcl3146,6,20,75.62,-4.96
lcl3146,6,21,76.58,-4.96
lcl3146,6,22,77.55,-4.96
lcl3146,6,23,78.51,-4.96
lcl3146,6,24,79.48,-4.97
lcl3146,6,25,80.44,-4.97
lcl3146,6,26,81.41,-4.97
lcl3146,6,27,82.37,-4.97
lcl3146,6,28,83.33,-4.98
lcl3146,6,29,84.29,-4.98
lcl3146,6,30,85.24,-4.98
lcl3146,6,31,86.19,-4.98
lcl3146,6,32,87.14,-4.99
lcl3146,6,33,88.1,-4.99
lcl3146,6,34,89.06,-4.99
lcl3146,6,35,90.01,-5.0
lcl3146,6,36,90.97,-5.0
lcl3146,6,37,91.93,-5.0
lcl3146,6,38,92.89,-5.0
lcl3146,6,39,93.86,-5.01
lcl3146,6,40,94.82,-5.01
lcl3146,6,41,95.78,-5.01
lcl3146,6,42,96.73,-5.02
lcl3146,6,43,97.69,-5.02
lcl3146,6,44,98.65,-5.03
lcl3146,6,45,99.61,-5.03
lcl3146,6,46,100.58,-5.03
lcl3146,6,47,101.54,-5.04
lcl3146,6,48,102.51,-5.04
lcl3146,6,49,103.46,-5.05
lcl3146,6,50,104.42,-5.05
lcl3146,6,51,105.38,-5.06
lcl3146,6,52,106.34,-5.06
lcl3146,6,53,107.3,-5.07
lcl3146,6,54,108.26,-5.07
lcl3146,6,55,109.23,-5.08
lcl3146,6,56,110.19,-5.08
lcl3146,6,57,111.15,-5.09
lcl3146,6,58,112.11,-5.09
lcl3146,6,59,113.07,-5.1
lcl3146,6,60,114.03,-5.1
lcl3146,6,61,114.99,-5.11
lcl3146,6,62,115.94,-5.11
lcl3146,6,63,116.9,-5.12
lcl3146,6,64,117.85,-5.12
lcl3146,6,65,118.82,-5.13
lcl3146,6,66,119.78,-5.13
lcl3146,6,67,120.75,-5.14
lcl3146,6,68,121.71,-5.14
lcl3146,6,69,122.68,-5.15
lcl3146,6,70,123.64,-5.15
lcl3146,6,71,124.6,-5.16
lcl3146,6,72,125.56,-5.16
lcl3146,6,73,126.51,-5.17
lcl3146,6,74,127.46,-5.17
lcl3146,7,0,11.63,-4.59
lcl3146,7,1,12.6,-4.59
lcl3146,7,2,13.57,-4.59
lcl3146,7,3,14.54,-4.6
lcl3146,7,4,15.5,-4.6
lcl3146,7,5,16.46,-4.6
lcl3146,7,6,17.42,-4.6
lcl3146,7,7,18.38,-4.6
lcl3146,7,8,19.34,-4.61
lcl3146,7,9,20.31,-4.61
lcl3146,7,10,21.28,-4.61
lcl3146,7,11,22.25,-4.61
lcl3146,7,12,23.22,-4.61
lcl3146,7,13,24.2,-4.62
lcl3146,7,14,25.17,-4.62
lcl3146,7,15,26.15,-4.62
lcl3146,7,16,27.12,-4.62
lcl3146,7,17,28.09,-4.63
lcl3146,7,18,29.06,-4.63
lcl3146,7,19,30.03,-4.63
lcl3146,7,20,31.0,-4.63
lcl3146,7,21,31.96,-4.64
lcl3146,7,22,32.93,-4.64
lcl3146,7,23,33.89,-4.64
lcl3146,7,24,34.86,-4.64
lcl3146,7,25,35.81,-4.64
lcl3146,7,26,36.77,-4.64
lcl3146,7,27,37.74,-4.65
lcl3146,7,28,38.7,-4.65
lcl3146,7,29,39.66,-4.65
lcl3146,7,30,40.63,-4.65
lcl3146,7,31,41.6,-4.65
lcl3146,7,32,42.57,-4.65
lcl3146,7,33,43.55,-4.65
lcl3146,7,34,44.52,-4.65
lcl3146,7,35,45.49,-4.65
lcl3146,7,36,46.45,-4.65
lcl3146,7,37,47.41,-4.65
lcl3146,7,38,48.37,-4.65
lcl3146,7,39,49.33,-4.66
lcl3146,7,40,50.3,-4.66
lcl3146,7,41,51.27,-4.66
lcl3146,7,42,52.24,-4.66
lcl3146,7,43,53.21,-4.66
lcl3146,7,44,54.17,-4.66
lcl3146,7,45,55.14,-4.66
lcl3146,7,46,56.11,-4.66
lcl3146,7,47,57.08,-4.66
lcl3146,7,48,58.05,-4.67
lcl3146,7,49,59.02,-4.67
lcl3146,7,50,59.98,-4.67
lcl3146,7,51,60.95,-4.67
lcl3146,7,52,61.91,-4.68
lcl3146,7,53,62.88,-4.68
lcl3146,7,54,63.84,-4.69
lcl3146,7,55,64.81,-4.69
lcl3146,7,56,65.77,-4.69
lcl3146,7,57,66.74,-4.7
lcl3146,7,58,67.71,-4.7
lcl3146,7,59,68.67,-4.71
lcl3146,7,60,69.63,-4.71
lcl3146,7,61,70.61,-4.71
lcl3146,7,62,71.58,-4.72
lcl3146,7,63,72.55,-4.72
lcl3146,7,64,73.52,-4.72
lcl3146,7,65,74.49,-4.73
lcl3146,7,66,75.47,-4.73
lcl3146,7,67,76.45,-4.73
lcl3146,7,68,77.42,-4.74
lcl3146,7,69,78.39,-4.74
lcl3146,7,70,79.34,-4.75
lcl3146,7,71,80.3,-4.75
lcl3146,7,72,81.26,-4.75
lcl3146,7,73,82.22,-4.76
lcl3146,7,74,83.19,-4.76
lcl2675,0,0,0.0,0.0
lcl2675,0,1,1.1,-0.01
lcl2675,0,2,2.23,-0.01
lcl2675,0,3,3.37,-0.02
lcl2675,0,4,4.53,-0.02
lcl2675,0,5,5.69,-0.03
lcl2675,0,6,6.85,-0.03
lcl2675,0,7,8.02,-0.04
lcl2675,0,8,9.2,-0.04
lcl2675,0,9,10.37,-0.04
lcl2675,0,10,11.55,-0.05
lcl2675,0,11,12.73,-0.05
lcl2675,0,12,13.91,-0.06
lcl2675,0,13,15.08,-0.06
lcl2675,0,14,16.25,-0.06
lcl2675,0,15,17.42,-0.07
lcl2675,0,16,18.59,-0.07
lcl2675,0,17,19.76,-0.07
lcl2675,0,18,20.93,-0.07
lcl2675,0,19,22.1,-0.08
lcl2675,0,20,23.27,-0.08
lcl2675,0,21,24.43,-0.08
lcl2675,0,22,25.6,-0.09
lcl2675,0,23,26.77,-0.09
lcl2675,0,24,27.95,-0.09
lcl2675,0,25,29.12,-0.09
lcl2675,0,26,30.3,-0.1
lcl2675,0,27,31.46,-0.1
lcl2675,0,28,32.63,-0.1
lcl2675,0,29,33.8,-0.1
lcl2675,0,30,34.96,-0.1
lcl2675,0,31,36.11,-0.11
lcl2675,0,32,37.26,-0.11
lcl2675,0,33,38.42,-0.11
lcl2675,0,34,39.57,-0.11
lcl2675,0,35,40.73,-0.11
lcl2675,0,36,41.9,-0.12
lcl2675,0,37,43.06,-0.12
lcl2675,0,38,44.22,-0.12
lcl2675,0,39,45.37,-0.12
lcl2675,0,40,46.53,-0.12
lcl2675,0,41,47.69,-0.13
lcl2675,0,42,48.84,-0.13
lcl2675,0,43,49.99,-0.13
lcl2675,0,44,51.14,-0.13
lcl2675,0,45,52.29,-0.13
lcl2675,0,46,53.44,-0.14
lcl2675,0,47,54.58,-0.14
lcl2675,0,48,55.73,-0.14
lcl2675,0,49,56.88,-0.14
lcl2675,0,50,58.04,-0.15
lcl2675,0,51,59.2,-0.15
lcl2675,0,52,60.35,-0.15
lcl2675,0,53,61.49,-0.16
lcl2675,0,54,62.63,-0.16
lcl2675,0,55,63.78,-0.16
lcl2675,0,56,64.91,-0.16
lcl2675,0,57,66.04,-0.17
lcl2675,0,58,67.18,-0.17
lcl2675,0,59,68.31,-0.17
lcl2675,0,60,69.44,-0.17
lcl2675,0,61,70.59,-0.17
lcl2675,0,62,71.72,-0.17
lcl2675,0,63,72.85,-0.17
lcl2675,0,64,73.98,-0.17
lcl2675,0,65,75.11,-0.17
lcl2675,0,66,76.25,-0.17
lcl2675,0,67,77.38,-0.17
lcl2675,0,68,78.52,-0.17
lcl2675,0,69,79.66,-0.16
lcl2675,0,70,80.79,-0.16
lcl2675,0,71,81.91,-0.15
lcl2675,0,72,83.02,-0.15
lcl2675,0,73,84.14,-0.14
lcl2675,0,74,85.26,-0.14
lcl2675,2,0,56.42,0.26
lcl2675,2,1,57.5,0.26
lcl2675,2,2,58.59,0.25
lcl2675,2,3,59.68,0.25
lcl2675,2,4,60.77,0.25
lcl2675,2,5,61.85,0.24
lcl2675,2,6,62.94,0.24
lcl2675,2,7,64.03,0.23
lcl2675,2,8,65.12,0.23
lcl2675,2,9,66.19,0.22
lcl2675,2,10,67.26,0.22
lcl2675,2,11,68.34,0.21
lcl2675,2,12,69.42,0.21
lcl2675,2,13,70.48,0.2
lcl2675,2,14,71.55,0.19
lcl2675,2,15,72.62,0.19
lcl2675,2,16,73.69,0.18
lcl2675,2,17,74.76,0.17
lcl2675,2,18,75.83,0.17
lcl2675,2,19,76.9,0.16
lcl2675,2,20,77.97,0.15
lcl2675,2,21,79.04,0.15
lcl2675,2,22,80.1,0.14
lcl2675,2,23,81.16,0.13
lcl2675,2,24,82.22,0.13
lcl2675,2,25,83.28,0.12
lcl2675,2,26,84.34,0.11
lcl2675,2,27,85.39,0.1
lcl2675,2,28,86.45,0.1
lcl2675,2,29,87.51,0.09
lcl2675,2,30,88.56,0.08
lcl2675,2,31,89.62,0.08
lcl2675,2,32,90.68,0.07
lcl2675,2,33,91.74,0.06
lcl2675,2,34,92.79,0.05
lcl2675,2,35,93.85,0.05
lcl2675,2,36,94.91,0.04
lcl2675,2,37,95.95,0.03
lcl2675,2,38,97.0,0.03
lcl2675,2,39,98.04,0.02
lcl2675,2,40,99.09,0.01
lcl2675,2,41,100.13,0.01
lcl2675,2,42,101.18,0.0
lcl2675,2,43,102.21,-0.01
lcl2675,2,44,103.26,-0.01
lcl2675,2,45,104.3,-0.02
lcl2675,2,46,105.33,-0.02
lcl2675,2,47,106.37,-0.03
lcl2675,2,48,107.41,-0.04
lcl2675,2,49,108.46,-0.04
lcl2675,2,50,109.5,-0.05
lcl2675,2,51,110.55,-0.05
lcl2675,2,52,111.6,-0.06
lcl2675,2,53,112.64,-0.06
lcl2675,2,54,113.68,-0.07
lcl2675,2,55,114.73,-0.07
lcl2675,2,56,115.77,-0.08
lcl2675,2,57,116.81,-0.09
lcl2675,2,58,117.85,-0.09
lcl2675,2,59,118.9,-0.1
lcl2675,2,60,119.94,-0.1
lcl2675,2,61,120.98,-0.11
lcl2675,2,62,122.03,-0.11
lcl2675,2,63,123.07,-0.11
lcl2675,2,64,124.11,-0.12
lcl2675,2,65,125.15,-0.12
lcl2675,2,66,126.19,-0.13
lcl2675,2,67,127.23,-0.13
lcl2675,2,68,128.28,-0.13
lcl2675,2,69,129.32,-0.14
lcl2675,2,70,130.37,-0.14
lcl2675,2,71,131.41,-0.14
lcl2675,2,72,132.45,-0.15
lcl2675,2,73,133.49,-0.15
lcl2675,2,74,134.54,-0.15
lcl2675,3,0,7.1,3.68
lcl2675,3,1,8.56,3.67
lcl2675,3,2,10.02,3.67
lcl2675,3,3,11.49,3.66
lcl2675,3,4,12.95,3.65
lcl2675,3,5,14.41,3.65
lcl2675,3,6,15.88,3.64
lcl2675,3,7,17.34,3.64
lcl2675,3,8,18.81,3.64
lcl2675,3,9,20.27,3.63
lcl2675,3,10,21.72,3.63
lcl2675,3,11,23.18,3.62
lcl2675,3,12,24.65,3.62
lcl2675,3,13,26.11,3.61
lcl2675,3,14,27.58,3.61
lcl2675,3,15,29.04,3.61
lcl2675,3,16,30.5,3.6
lcl2675,3,17,31.97,3.6
lcl2675,3,18,33.43,3.6
lcl2675,3,19,34.89,3.6
lcl2675,3,20,36.36,3.59
lcl2675,3,21,37.82,3.59
lcl2675,3,22,39.28,3.59
lcl2675,3,23,40.74,3.59
lcl2675,3,24,42.21,3.59
lcl2675,3,25,43.68,3.59
lcl2675,3,26,45.14,3.58
lcl2675,3,27,46.59,3.58
lcl2675,3,28,48.05,3.58
lcl2675,3,29,49.51,3.58
lcl2675,3,30,50.97,3.58
lcl2675,3,31,52.42,3.58
lcl2675,3,32,53.88,3.58
lcl2675,3,33,55.33,3.58
lcl2675,3,34,56.79,3.58
lcl2675,3,35,58.25,3.58
lcl2675,3,36,59.7,3.58
lcl2675,3,37,61.16,3.58
lcl2675,3,38,62.62,3.57
lcl2675,3,39,64.07,3.57
lcl2675,3,40,65.52,3.57
lcl2675,3,41,66.97,3.57
lcl2675,3,42,68.41,3.57
lcl2675,3,43,69.86,3.57
lcl2675,3,44,71.3,3.57
lcl2675,3,45,72.75,3.57
lcl2675,3,46,74.19,3.57
lcl2675,3,47,75.63,3.57
lcl2675,3,48,77.07,3.57
lcl2675,3,49,78.5,3.57
lcl2675,3,50,79.94,3.57
lcl2675,3,51,81.38,3.57
lcl2675,3,52,82.83,3.57
lcl2675,3,53,84.26,3.57
lcl2675,3,54,85.7,3.57
lcl2675,3,55,87.14,3.57
lcl2675,3,56,88.58,3.57
lcl2675,3,57,90.01,3.57
lcl2675,3,58,91.45,3.57
lcl2675,3,59,92.89,3.57
lcl2675,3,60,94.31,3.57
lcl2675,3,61,95.74,3.57
lcl2675,3,62,97.17,3.57
lcl2675,3,63,98.59,3.57
lcl2675,3,64,100.01,3.57
lcl2675,3,65,101.44,3.57
lcl2675,3,66,102.86,3.57
lcl2675,3,67,104.28,3.57
lcl2675,3,68,105.71,3.57
lcl2675,3,69,107.13,3.56
lcl2675,3,70,108.56,3.56
lcl2675,3,71,109.98,3.56
lcl2675,3,72,111.4,3.56
lcl2675,3,73,112.83,3.56
lcl2675,3,74,114.25,3.56
lcl2675,6,0,38.04,-3.63
lcl2675,6,1,39.06,-3.63
lcl2675,6,2,40.09,-3.62
lcl2675,6,3,41.12,-3.61
lcl2675,6,4,42.14,-3.61
lcl2675,6,5,43.17,-3.6
lcl2675,6,6,44.2,-3.59
lcl2675,6,7,45.24,-3.58
lcl2675,6,8,46.27,-3.57
lcl2675,6,9,47.31,-3.56
lcl2675,6,10,48.34,-3.55
lcl2675,6,11,49.37,-3.54
lcl2675,6,12,50.4,-3.53
lcl2675,6,13,51.42,-3.52
lcl2675,6,14,52.45,-3.51
lcl2675,6,15,53.49,-3.49
lcl2675,6,16,54.52,-3.48
lcl2675,6,17,55.56,-3.47
lcl2675,6,18,56.59,-3.45
lcl2675,6,19,57.63,-3.43
lcl2675,6,20,58.67,-3.42
lcl2675,6,21,59.7,-3.4
lcl2675,6,22,60.74,-3.38
lcl2675,6,23,61.79,-3.36
lcl2675,6,24,62.83,-3.34
lcl2675,6,25,63.88,-3.32
lcl2675,6,26,64.92,-3.3
lcl2675,6,27,65.97,-3.28
lcl2675,6,28,67.01,-3.26
lcl2675,6,29,68.04,-3.23
lcl2675,6,30,69.08,-3.21
lcl2675,6,31,70.13,-3.19
lcl2675,6,32,71.18,-3.16
lcl2675,6,33,72.22,-3.14
lcl2675,6,34,73.27,-3.11
lcl2675,6,35,74.32,-3.08
lcl2675,6,36,75.37,-3.05
lcl2675,6,37,76.42,-3.03
lcl2675,6,38,77.47,-3.0
lcl2675,6,39,78.53,-2.97
lcl2675,6,40,79.58,-2.94
lcl2675,6,41,80.64,-2.91
lcl2675,6,42,81.69,-2.88
lcl2675,6,43,82.74,-2.84
lcl2675,6,44,83.79,-2.81
lcl2675,6,45,84.84,-2.78
lcl2675,6,46,85.88,-2.75
lcl2675,6,47,86.93,-2.72
lcl2675,6,48,87.98,-2.69
lcl2675,6,49,89.04,-2.66
lcl2675,6,50,90.09,-2.63
lcl2675,6,51,91.15,-2.59
lcl2675,6,52,92.21,-2.56
lcl2675,6,53,93.27,-2.53
lcl2675,6,54,94.32,-2.5
lcl2675,6,55,95.37,-2.46
lcl2675,6,56,96.42,-2.43
lcl2675,6,57,97.47,-2.4
lcl2675,6,58,98.51,-2.37
lcl2675,6,59,99.55,-2.33
lcl2675,6,60,100.59,-2.3
lcl2675,6,61,101.64,-2.27
lcl2675,6,62,102.67,-2.23
lcl2675,6,63,103.7,-2.2
lcl2675,6,64,104.73,-2.17
lcl2675,6,65,105.76,-2.14
lcl2675,6,66,106.79,-2.11
lcl2675,6,67,107.81,-2.07
lcl2675,6,68,108.84,-2.04
lcl2675,6,69,109.87,-2.01
lcl2675,6,70,110.9,-1.98
lcl2675,6,71,111.92,-1.95
lcl2675,6,72,112.94,-1.92
lcl2675,6,73,113.97,-1.89
lcl2675,6,74,114.99,-1.86
lcl2675,7,0,4.64,-3.89
lcl2675,7,1,5.65,-3.89
lcl2675,7,2,6.66,-3.89
lcl2675,7,3,7.69,-3.89
lcl2675,7,4,8.7,-3.89
lcl2675,7,5,9.72,-3.89
lcl2675,7,6,10.74,-3.89
lcl2675,7,7,11.75,-3.89
lcl2675,7,8,12.77,-3.9
lcl2675,7,9,13.78,-3.9
lcl2675,7,10,14.79,-3.9
lcl2675,7,11,15.8,-3.9
lcl2675,7,12,16.81,-3.91
lcl2675,7,13,17.81,-3.91
lcl2675,7,14,18.82,-3.91
lcl2675,7,15,19.83,-3.91
lcl2675,7,16,20.85,-3.92
lcl2675,7,17,21.86,-3.92
lcl2675,7,18,22.86,-3.92
lcl2675,7,19,23.88,-3.93
lcl2675,7,20,24.9,-3.93
lcl2675,7,21,25.92,-3.94
lcl2675,7,22,26.93,-3.94
lcl2675,7,23,27.95,-3.95
lcl2675,7,24,28.96,-3.95
lcl2675,7,25,29.97,-3.96
lcl2675,7,26,30.97,-3.96
lcl2675,7,27,31.98,-3.97
lcl2675,7,28,32.99,-3.97
lcl2675,7,29,34.0,-3.98
lcl2675,7,30,35.0,-3.98
lcl2675,7,31,36.0,-3.99
lcl2675,7,32,37.01,-3.99
lcl2675,7,33,38.01,-4.0
lcl2675,7,34,39.01,-4.0
lcl2675,7,35,40.01,-4.01
lcl2675,7,36,41.02,-4.01
lcl2675,7,37,42.02,-4.02
lcl2675,7,38,43.02,-4.03
lcl2675,7,39,44.03,-4.03
lcl2675,7,40,45.03,-4.04
lcl2675,7,41,46.04,-4.04
lcl2675,7,42,47.05,-4.05
lcl2675,7,43,48.05,-4.05
lcl2675,7,44,49.05,-4.06
lcl2675,7,45,50.05,-4.06
lcl2675,7,46,51.05,-4.07
lcl2675,7,47,52.04,-4.07
lcl2675,7,48,53.05,-4.07
lcl2675,7,49,54.05,-4.08
lcl2675,7,50,55.06,-4.08
lcl2675,7,51,56.07,-4.08
lcl2675,7,52,57.08,-4.09
lcl2675,7,53,58.08,-4.09
lcl2675,7,54,59.08,-4.09
lcl2675,7,55,60.09,-4.09
lcl2675,7,56,61.09,-4.09
lcl2675,7,57,62.09,-4.09
lcl2675,7,58,63.1,-4.09
lcl2675,7,59,64.11,-4.09
lcl2675,7,60,65.11,-4.09
lcl2675,7,61,66.13,-4.09
lcl2675,7,62,67.13,-4.09
lcl2675,7,63,68.13,-4.09
lcl2675,7,64,69.13,-4.09
lcl2675,7,65,70.14,-4.09
lcl2675,7,66,71.16,-4.09
lcl2675,7,67,72.16,-4.08
lcl2675,7,68,73.17,-4.08
lcl2675,7,69,74.18,-4.08
lcl2675,7,70,75.18,-4.08
lcl2675,7,71,76.19,-4.07
lcl2675,7,72,77.2,-4.07
lcl2675,7,73,78.22,-4.06
lcl2675,7,74,79.23,-4.06
lcl2648,0,0,0.0,-0.0
lcl2648,0,1,1.26,-0.0
lcl2648,0,2,2.53,0.01
lcl2648,0,3,3.8,0.02
lcl2648,0,4,5.07,0.02
lcl2648,0,5,6.35,0.03
lcl2648,0,6,7.62,0.03
lcl2648,0,7,8.89,0.03
lcl2648,0,8,10.18,0.04
lcl2648,0,9,11.46,0.04
lcl2648,0,10,12.76,0.05
lcl2648,0,11,14.04,0.05
lcl2648,0,12,15.33,0.05
lcl2648,0,13,16.6,0.05
lcl2648,0,14,17.87,0.06
lcl2648,0,15,19.15,0.06
lcl2648,0,16,20.43,0.06
lcl2648,0,17,21.72,0.06
lcl2648,0,18,23.01,0.06
lcl2648,0,19,24.29,0.06
lcl2648,0,20,25.59,0.07
lcl2648,0,21,26.87,0.07
lcl2648,0,22,28.16,0.07
lcl2648,0,23,29.44,0.07
lcl2648,0,24,30.72,0.07
lcl2648,0,25,32.01,0.07
lcl2648,0,26,33.27,0.07
lcl2648,0,27,34.55,0.07
lcl2648,0,28,35.84,0.07
lcl2648,0,29,37.14,0.07
lcl2648,0,30,38.43,0.07
lcl2648,0,31,39.72,0.07
lcl2648,0,32,41.01,0.07
lcl2648,0,33,42.31,0.07
lcl2648,0,34,43.6,0.07
lcl2648,0,35,44.89,0.07
lcl2648,0,36,46.18,0.07
lcl2648,0,37,47.46,0.07
lcl2648,0,38,48.75,0.07
lcl2648,0,39,50.03,0.07
lcl2648,0,40,51.34,0.07
lcl2648,0,41,52.64,0.07
lcl2648,0,42,53.93,0.07
lcl2648,0,43,55.22,0.08
lcl2648,0,44,56.52,0.08
lcl2648,0,45,57.83,0.08
lcl2648,0,46,59.13,0.08
lcl2648,0,47,60.41,0.08
lcl2648,0,48,61.71,0.08
lcl2648,0,49,63.0,0.08
lcl2648,0,50,64.3,0.09
lcl2648,0,51,65.6,0.09
lcl2648,0,52,66.89,0.09
lcl2648,0,53,68.19,0.1
lcl2648,0,54,69.5,0.1
lcl2648,0,55,70.8,0.1
lcl2648,0,56,72.11,0.11
lcl2648,0,57,73.41,0.11
lcl2648,0,58,74.72,0.12
lcl2648,0,59,76.03,0.13
lcl2648,0,60,77.33,0.13
lcl2648,0,61,78.62,0.14
lcl2648,0,62,79.92,0.15
lcl2648,0,63,81.23,0.16
lcl2648,0,64,82.54,0.16
lcl2648,0,65,83.84,0.17
lcl2648,0,66,85.14,0.18
lcl2648,0,67,86.45,0.19
lcl2648,0,68,87.76,0.2
lcl2648,0,69,89.06,0.21
lcl2648,0,70,90.37,0.22
lcl2648,0,71,91.67,0.23
lcl2648,0,72,92.98,0.25
lcl2648,0,73,94.28,0.26
lcl2648,0,74,95.57,0.27
lcl2648,2,0,41.36,0.03
lcl2648,2,1,42.5,0.03
lcl2648,2,2,43.64,0.03
lcl2648,2,3,44.77,0.03
lcl2648,2,4,45.9,0.03
lcl2648,2,5,47.04,0.03
lcl2648,2,6,48.18,0.04
lcl2648,2,7,49.31,0.04
lcl2648,2,8,50.44,0.04
lcl2648,2,9,51.57,0.04
lcl2648,2,10,52.7,0.04
lcl2648,2,11,53.83,0.05
lcl2648,2,12,54.97,0.05
lcl2648,2,13,56.11,0.05
lcl2648,2,14,57.24,0.06
lcl2648,2,15,58.38,0.06
lcl2648,2,16,59.52,0.06
lcl2648,2,17,60.67,0.07
lcl2648,2,18,61.82,0.07
lcl2648,2,19,62.95,0.07
lcl2648,2,20,64.1,0.07
lcl2648,2,21,65.23,0.08
lcl2648,2,22,66.37,0.08
lcl2648,2,23,67.51,0.08
lcl2648,2,24,68.65,0.09
lcl2648,2,25,69.8,0.09
lcl2648,2,26,70.95,0.09
lcl2648,2,27,72.09,0.1
lcl2648,2,28,73.24,0.1
lcl2648,2,29,74.39,0.1
lcl2648,2,30,75.53,0.1
lcl2648,2,31,76.68,0.11
lcl2648,2,32,77.83,0.11
lcl2648,2,33,78.97,0.11
lcl2648,2,34,80.11,0.11
lcl2648,2,35,81.25,0.12
lcl2648,2,36,82.38,0.12
lcl2648,2,37,83.52,0.12
lcl2648,2,38,84.66,0.12
lcl2648,2,39,85.81,0.12
lcl2648,2,40,86.96,0.13
lcl2648,2,41,88.11,0.13
lcl2648,2,42,89.26,0.13
lcl2648,2,43,90.42,0.13
lcl2648,2,44,91.58,0.13
lcl2648,2,45,92.73,0.14
lcl2648,2,46,93.87,0.14
lcl2648,2,47,95.01,0.14
lcl2648,2,48,96.15,0.14
lcl2648,2,49,97.29,0.14
lcl2648,2,50,98.45,0.14
lcl2648,2,51,99.6,0.15
lcl2648,2,52,100.75,0.15
lcl2648,2,53,101.9,0.15
lcl2648,2,54,103.06,0.15
lcl2648,2,55,104.21,0.15
lcl2648,2,56,105.36,0.15
lcl2648,2,57,106.51,0.15
lcl2648,2,58,107.66,0.16
lcl2648,2,59,108.81,0.16
lcl2648,2,60,109.95,0.16
lcl2648,2,61,111.09,0.16
lcl2648,2,62,112.24,0.16
lcl2648,2,63,113.39,0.16
lcl2648,2,64,114.55,0.17
lcl2648,2,65,115.7,0.17
lcl2648,2,66,116.86,0.17
lcl2648,2,67,118.02,0.17
lcl2648,2,68,119.19,0.17
lcl2648,2,69,120.35,0.17
lcl2648,2,70,121.51,0.17
lcl2648,2,71,122.67,0.17
lcl2648,2,72,123.83,0.17
lcl2648,2,73,124.99,0.17
lcl2648,2,74,126.15,0.17
lcl2648,3,0,125.39,3.9
lcl2648,3,1,126.8,3.9
lcl2648,3,2,128.21,3.9
lcl2648,3,3,129.62,3.91
lcl2648,3,4,131.02,3.91
lcl2648,3,5,132.42,3.91
lcl2648,3,6,133.84,3.92
lcl2648,3,7,135.25,3.92
lcl2648,3,8,136.66,3.92
lcl2648,3,9,138.08,3.92
lcl2648,3,10,139.49,3.93
lcl2648,3,11,140.9,3.93
lcl2648,3,12,142.32,3.93
lcl2648,3,13,143.74,3.93
lcl2648,3,14,145.16,3.93
lcl2648,3,15,146.59,3.93
lcl2648,3,16,148.02,3.94
lcl2648,3,17,149.46,3.94
lcl2648,3,18,150.89,3.94
lcl2648,3,19,152.31,3.94
lcl2648,3,20,153.74,3.94
lcl2648,3,21,155.16,3.94
lcl2648,3,22,156.58,3.94
lcl2648,3,23,158.01,3.94
lcl2648,3,24,159.43,3.93
lcl2648,3,25,160.86,3.93
lcl2648,3,26,162.28,3.93
lcl2648,3,27,163.7,3.93
lcl2648,3,28,165.12,3.93
lcl2648,3,29,166.55,3.92
lcl2648,3,30,167.98,3.92
lcl2648,3,31,169.42,3.92
lcl2648,3,32,170.85,3.91
lcl2648,3,33,172.28,3.91
lcl2648,3,34,173.71,3.9
lcl2648,3,35,175.14,3.9
lcl2648,3,36,176.57,3.89
lcl2648,3,37,177.99,3.89
lcl2648,3,38,179.42,3.88
lcl2648,3,39,180.86,3.88
lcl2648,3,40,182.29,3.87
lcl2648,3,41,183.73,3.87
lcl2648,3,42,185.16,3.86
lcl2648,3,43,186.59,3.85
lcl2648,3,44,188.03,3.85
lcl2648,3,45,189.46,3.84
lcl2648,3,46,190.9,3.84
lcl2648,3,47,192.32,3.83
lcl2648,3,48,193.75,3.82
lcl2648,3,49,195.17,3.82
lcl2648,3,50,196.6,3.81
lcl2648,3,51,198.03,3.81
lcl2648,3,52,199.47,3.8
lcl2648,3,53,200.91,3.8
lcl2648,3,54,202.35,3.79
lcl2648,3,55,203.78,3.78
lcl2648,3,56,205.2,3.78
lcl2648,3,57,206.63,3.77
lcl2648,3,58,208.04,3.76
lcl2648,3,59,209.48,3.76
lcl2648,3,60,210.9,3.75
lcl2648,3,61,212.34,3.74
lcl2648,3,62,213.77,3.73
lcl2648,3,63,215.2,3.73
lcl2648,3,64,216.64,3.72
lcl2648,3,65,218.08,3.71
lcl2648,3,66,219.52,3.7
lcl2648,3,67,220.95,3.7
lcl2648,3,68,222.39,3.69
lcl2648,3,69,223.83,3.68
lcl2648,3,70,225.28,3.67
lcl2648,3,71,226.72,3.66
lcl2648,3,72,228.17,3.65
lcl2648,3,73,229.62,3.64
lcl2648,3,74,231.06,3.63
lcl2648,6,0,60.94,-3.85
lcl2648,6,1,61.89,-3.85
lcl2648,6,2,62.84,-3.86
lcl2648,6,3,63.79,-3.86
lcl2648,6,4,64.74,-3.86
lcl2648,6,5,65.68,-3.86
lcl2648,6,6,66.62,-3.86
lcl2648,6,7,67.56,-3.86
lcl2648,6,8,68.51,-3.86
lcl2648,6,9,69.46,-3.86
lcl2648,6,10,70.4,-3.86
lcl2648,6,11,71.35,-3.86
lcl2648,6,12,72.3,-3.87
lcl2648,6,13,73.25,-3.87
lcl2648,6,14,74.2,-3.87
lcl2648,6,15,75.15,-3.87
lcl2648,6,16,76.09,-3.87
lcl2648,6,17,77.05,-3.87
lcl2648,6,18,78.0,-3.87
lcl2648,6,19,78.94,-3.87
lcl2648,6,20,79.88,-3.87
lcl2648,6,21,80.83,-3.87
lcl2648,6,22,81.78,-3.87
lcl2648,6,23,82.73,-3.87
lcl2648,6,24,83.69,-3.87
lcl2648,6,25,84.64,-3.87
lcl2648,6,26,85.57,-3.87
lcl2648,6,27,86.51,-3.88
lcl2648,6,28,87.46,-3.88
lcl2648,6,29,88.42,-3.88
lcl2648,6,30,89.37,-3.88
lcl2648,6,31,90.33,-3.88
lcl2648,6,32,91.29,-3.88
lcl2648,6,33,92.25,-3.88
lcl2648,6,34,93.2,-3.88
lcl2648,6,35,94.15,-3.88
lcl2648,6,36,95.11,-3.89
lcl2648,6,37,96.05,-3.89
lcl2648,6,38,97.0,-3.89
lcl2648,6,39,97.95,-3.89
lcl2648,6,40,98.91,-3.89
lcl2648,6,41,99.87,-3.9
lcl2648,6,42,100.82,-3.9
lcl2648,6,43,101.78,-3.9
lcl2648,6,44,102.75,-3.9
lcl2648,6,45,103.72,-3.9
lcl2648,6,46,104.69,-3.91
lcl2648,6,47,105.62,-3.91
lcl2648,6,48,106.55,-3.91
lcl2648,6,49,107.49,-3.92
lcl2648,6,50,108.44,-3.92
lcl2648,6,51,109.39,-3.92
lcl2648,6,52,110.34,-3.92
lcl2648,6,53,111.29,-3.92
lcl2648,6,54,112.24,-3.93
lcl2648,6,55,113.2,-3.93
lcl2648,6,56,114.16,-3.93
lcl2648,6,57,115.12,-3.93
lcl2648,6,58,116.07,-3.93
lcl2648,6,59,117.02,-3.93
lcl2648,6,60,117.98,-3.94
lcl2648,6,61,118.94,-3.94
lcl2648,6,62,119.89,-3.94
lcl2648,6,63,120.85,-3.94
lcl2648,6,64,121.82,-3.94
lcl2648,6,65,122.78,-3.94
lcl2648,6,66,123.73,-3.95
lcl2648,6,67,124.7,-3.95
lcl2648,6,68,125.64,-3.95
lcl2648,6,69,126.58,-3.95
lcl2648,6,70,127.54,-3.95
lcl2648,6,71,128.5,-3.96
lcl2648,6,72,129.45,-3.96
lcl2648,6,73,130.41,-3.96
lcl2648,6,74,131.37,-3.96
lcl2648,7,0,6.23,-4.39
lcl2648,7,1,7.17,-4.39
lcl2648,7,2,8.11,-4.39
lcl2648,7,3,9.04,-4.39
lcl2648,7,4,9.98,-4.39
lcl2648,7,5,10.91,-4.38
lcl2648,7,6,11.84,-4.38
lcl2648,7,7,12.77,-4.38
lcl2648,7,8,13.7,-4.38
lcl2648,7,9,14.63,-4.38
lcl2648,7,10,15.56,-4.38
lcl2648,7,11,16.48,-4.38
lcl2648,7,12,17.39,-4.38
lcl2648,7,13,18.31,-4.38
lcl2648,7,14,19.23,-4.38
lcl2648,7,15,20.15,-4.38
lcl2648,7,16,21.08,-4.38
lcl2648,7,17,22.02,-4.38
lcl2648,7,18,22.95,-4.38
lcl2648,7,19,23.89,-4.38
lcl2648,7,20,24.82,-4.38
lcl2648,7,21,25.75,-4.38
lcl2648,7,22,26.69,-4.38
lcl2648,7,23,27.63,-4.38
lcl2648,7,24,28.57,-4.38
lcl2648,7,25,29.5,-4.38
lcl2648,7,26,30.43,-4.38
lcl2648,7,27,31.36,-4.38
lcl2648,7,28,32.29,-4.38
lcl2648,7,29,33.23,-4.38
lcl2648,7,30,34.17,-4.38
lcl2648,7,31,35.11,-4.38
lcl2648,7,32,36.04,-4.38
lcl2648,7,33,36.97,-4.38
lcl2648,7,34,37.9,-4.39
lcl2648,7,35,38.84,-4.39
lcl2648,7,36,39.78,-4.39
lcl2648,7,37,40.71,-4.39
lcl2648,7,38,41.66,-4.39
lcl2648,7,39,42.61,-4.39
lcl2648,7,40,43.56,-4.39
lcl2648,7,41,44.51,-4.4
lcl2648,7,42,45.45,-4.4
lcl2648,7,43,46.38,-4.4
lcl2648,7,44,47.32,-4.4
lcl2648,7,45,48.26,-4.4
lcl2648,7,46,49.2,-4.41
lcl2648,7,47,50.13,-4.41
lcl2648,7,48,51.08,-4.41
lcl2648,7,49,52.01,-4.42
lcl2648,7,50,52.95,-4.42
lcl2648,7,51,53.89,-4.42
lcl2648,7,52,54.83,-4.42
lcl2648,7,53,55.77,-4.43
lcl2648,7,54,56.71,-4.43
lcl2648,7,55,57.66,-4.43
lcl2648,7,56,58.61,-4.43
lcl2648,7,57,59.56,-4.44
lcl2648,7,58,60.51,-4.44
lcl2648,7,59,61.47,-4.44
lcl2648,7,60,62.42,-4.44
lcl2648,7,61,63.36,-4.45
lcl2648,7,62,64.31,-4.45
lcl2648,7,63,65.25,-4.45
lcl2648,7,64,66.19,-4.45
lcl2648,7,65,67.12,-4.45
lcl2648,7,66,68.06,-4.46
lcl2648,7,67,69.0,-4.46
lcl2648,7,68,69.94,-4.46
lcl2648,7,69,70.87,-4.46
lcl2648,7,70,71.83,-4.46
lcl2648,7,71,72.78,-4.47
lcl2648,7,72,73.72,-4.47
lcl2648,7,73,74.67,-4.47
lcl2648,7,74,75.61,-4.47
lcl2081,0,0,0.0,-0.0
lcl2081,0,1,1.03,-0.0
lcl2081,0,2,2.09,-0.0
lcl2081,0,3,3.17,-0.0
lcl2081,0,4,4.27,-0.0
lcl2081,0,5,5.39,-0.0
lcl2081,0,6,6.5,-0.0
lcl2081,0,7,7.63,-0.0
lcl2081,0,8,8.75,-0.0
lcl2081,0,9,9.87,-0.0
lcl2081,0,10,11.0,-0.0
lcl2081,0,11,12.12,-0.0
lcl2081,0,12,13.25,-0.0
lcl2081,0,13,14.37,-0.0
lcl2081,0,14,15.49,0.01
lcl2081,0,15,16.61,0.01
lcl2081,0,16,17.72,0.01
lcl2081,0,17,18.84,0.01
lcl2081,0,18,19.96,0.01
lcl2081,0,19,21.07,0.01
lcl2081,0,20,22.19,0.01
lcl2081,0,21,23.32,0.01
lcl2081,0,22,24.43,0.01
lcl2081,0,23,25.55,0.01
lcl2081,0,24,26.67,0.01
lcl2081,0,25,27.77,0.01
lcl2081,0,26,28.89,0.01
lcl2081,0,27,30.01,0.01
lcl2081,0,28,31.13,0.01
lcl2081,0,29,32.24,0.01
lcl2081,0,30,33.35,0.01
lcl2081,0,31,34.45,0.01
lcl2081,0,32,35.56,0.01
lcl2081,0,33,36.66,0.01
lcl2081,0,34,37.77,0.01
lcl2081,0,35,38.87,0.01
lcl2081,0,36,39.97,0.01
lcl2081,0,37,41.07,0.01
lcl2081,0,38,42.18,0.02
lcl2081,0,39,43.29,0.02
lcl2081,0,40,44.38,0.02
lcl2081,0,41,45.47,0.02
lcl2081,0,42,46.56,0.02
lcl2081,0,43,47.64,0.02
lcl2081,0,44,48.72,0.02
lcl2081,0,45,49.85,0.02
lcl2081,0,46,50.96,0.02
lcl2081,0,47,52.05,0.02
lcl2081,0,48,53.14,0.03
lcl2081,0,49,54.23,0.03
lcl2081,0,50,55.35,0.03
lcl2081,0,51,56.46,0.02
lcl2081,0,52,57.56,0.02
lcl2081,0,53,58.66,0.02
lcl2081,0,54,59.76,0.02
lcl2081,0,55,60.85,0.02
lcl2081,0,56,61.94,0.02
lcl2081,0,57,63.04,0.03
lcl2081,0,58,64.13,0.03
lcl2081,0,59,65.23,0.03
lcl2081,0,60,66.32,0.03
lcl2081,0,61,67.41,0.03
lcl2081,0,62,68.49,0.03
lcl2081,0,63,69.58,0.04
lcl2081,0,64,70.67,0.04
lcl2081,0,65,71.76,0.04
lcl2081,0,66,72.85,0.05
lcl2081,0,67,73.93,0.05
lcl2081,0,68,75.02,0.06
lcl2081,0,69,76.1,0.06
lcl2081,0,70,77.19,0.07
lcl2081,0,71,78.28,0.07
lcl2081,0,72,79.36,0.08
lcl2081,0,73,80.44,0.09
lcl2081,0,74,81.52,0.09
lcl2081,2,0,20.43,-0.08
lcl2081,2,1,21.49,-0.08
lcl2081,2,2,22.57,-0.08
lcl2081,2,3,23.64,-0.08
lcl2081,2,4,24.72,-0.08
lcl2081,2,5,25.8,-0.09
lcl2081,2,6,26.88,-0.09
lcl2081,2,7,27.95,-0.09
lcl2081,2,8,29.02,-0.09
lcl2081,2,9,30.08,-0.09
lcl2081,2,10,31.15,-0.09
lcl2081,2,11,32.22,-0.1
lcl2081,2,12,33.29,-0.1
lcl2081,2,13,34.36,-0.1
lcl2081,2,14,35.43,-0.1
lcl2081,2,15,36.49,-0.11
lcl2081,2,16,37.56,-0.11
lcl2081,2,17,38.62,-0.11
lcl2081,2,18,39.7,-0.11
lcl2081,2,19,40.76,-0.12
lcl2081,2,20,41.83,-0.12
lcl2081,2,21,42.9,-0.12
lcl2081,2,22,43.97,-0.13
lcl2081,2,23,45.03,-0.13
lcl2081,2,24,46.09,-0.14
lcl2081,2,25,47.14,-0.14
lcl2081,2,26,48.21,-0.14
lcl2081,2,27,49.28,-0.15
lcl2081,2,28,50.35,-0.15
lcl2081,2,29,51.41,-0.16
lcl2081,2,30,52.48,-0.16
lcl2081,2,31,53.54,-0.16
lcl2081,2,32,54.59,-0.17
lcl2081,2,33,55.66,-0.17
lcl2081,2,34,56.73,-0.17
lcl2081,2,35,57.79,-0.18
lcl2081,2,36,58.86,-0.18
lcl2081,2,37,59.93,-0.18
lcl2081,2,38,61.0,-0.19
lcl2081,2,39,62.07,-0.19
lcl2081,2,40,63.13,-0.19
lcl2081,2,41,64.2,-0.19
lcl2081,2,42,65.27,-0.2
lcl2081,2,43,66.35,-0.2
lcl2081,2,44,67.42,-0.2
lcl2081,2,45,68.49,-0.2
lcl2081,2,46,69.56,-0.2
lcl2081,2,47,70.64,-0.21
lcl2081,2,48,71.71,-0.21
lcl2081,2,49,72.78,-0.21
lcl2081,2,50,73.85,-0.21
lcl2081,2,51,74.92,-0.21
lcl2081,2,52,75.98,-0.22
lcl2081,2,53,77.05,-0.22
lcl2081,2,54,78.12,-0.22
lcl2081,2,55,79.19,-0.22
lcl2081,2,56,80.26,-0.22
lcl2081,2,57,81.33,-0.23
lcl2081,2,58,82.41,-0.23
lcl2081,2,59,83.48,-0.23
lcl2081,2,60,84.56,-0.23
lcl2081,2,61,85.64,-0.23
lcl2081,2,62,86.72,-0.24
lcl2081,2,63,87.8,-0.24
lcl2081,2,64,88.88,-0.24
lcl2081,2,65,89.96,-0.24
lcl2081,2,66,91.04,-0.25
lcl2081,2,67,92.12,-0.25
lcl2081,2,68,93.2,-0.25
lcl2081,2,69,94.28,-0.25
lcl2081,2,70,95.35,-0.26
lcl2081,2,71,96.44,-0.26
lcl2081,2,72,97.51,-0.26
lcl2081,2,73,98.58,-0.27
lcl2081,2,74,99.66,-0.27
lcl2081,3,0,1.93,3.68
lcl2081,3,1,3.14,3.67
lcl2081,3,2,4.37,3.66
lcl2081,3,3,5.59,3.66
lcl2081,3,4,6.83,3.65
lcl2081,3,5,8.07,3.65
lcl2081,3,6,9.31,3.65
lcl2081,3,7,10.56,3.64
lcl2081,3,8,11.81,3.64
lcl2081,3,9,13.07,3.63
lcl2081,3,10,14.33,3.63
lcl2081,3,11,15.59,3.63
lcl2081,3,12,16.87,3.62
lcl2081,3,13,18.13,3.62
lcl2081,3,14,19.38,3.62
lcl2081,3,15,20.63,3.62
lcl2081,3,16,21.88,3.62
lcl2081,3,17,23.13,3.61
lcl2081,3,18,24.38,3.61
lcl2081,3,19,25.63,3.61
lcl2081,3,20,26.9,3.61
lcl2081,3,21,28.15,3.61
lcl2081,3,22,29.41,3.61
lcl2081,3,23,30.67,3.61
lcl2081,3,24,31.91,3.61
lcl2081,3,25,33.17,3.61
lcl2081,3,26,34.41,3.61
lcl2081,3,27,35.66,3.61
lcl2081,3,28,36.91,3.62
lcl2081,3,29,38.15,3.62
lcl2081,3,30,39.4,3.62
lcl2081,3,31,40.65,3.62
lcl2081,3,32,41.9,3.62
lcl2081,3,33,43.16,3.62
lcl2081,3,34,44.41,3.63
lcl2081,3,35,45.66,3.63
lcl2081,3,36,46.91,3.63
lcl2081,3,37,48.14,3.63
lcl2081,3,38,49.4,3.63
lcl2081,3,39,50.65,3.63
lcl2081,3,40,51.91,3.63
lcl2081,3,41,53.17,3.64
lcl2081,3,42,54.42,3.64
lcl2081,3,43,55.7,3.64
lcl2081,3,44,56.95,3.64
lcl2081,3,45,58.22,3.64
lcl2081,3,46,59.47,3.63
lcl2081,3,47,60.73,3.63
lcl2081,3,48,61.98,3.63
lcl2081,3,49,63.23,3.63
lcl2081,3,50,64.46,3.63
lcl2081,3,51,65.75,3.63
lcl2081,3,52,67.02,3.63
lcl2081,3,53,68.29,3.62
lcl2081,3,54,69.55,3.62
lcl2081,3,55,70.81,3.62
lcl2081,3,56,72.07,3.62
lcl2081,3,57,73.33,3.61
lcl2081,3,58,74.6,3.61
lcl2081,3,59,75.86,3.61
lcl2081,3,60,77.12,3.6
lcl2081,3,61,78.38,3.6
lcl2081,3,62,79.64,3.59
lcl2081,3,63,80.88,3.59
lcl2081,3,64,82.13,3.58
lcl2081,3,65,83.38,3.58
lcl2081,3,66,84.63,3.57
lcl2081,3,67,85.88,3.57
lcl2081,3,68,87.13,3.56
lcl2081,3,69,88.4,3.56
lcl2081,3,70,89.66,3.55
lcl2081,3,71,90.92,3.55
lcl2081,3,72,92.18,3.54
lcl2081,3,73,93.44,3.54
lcl2081,3,74,94.71,3.53
lcl2081,6,0,64.7,-3.95
lcl2081,6,1,65.61,-3.95
lcl2081,6,2,66.51,-3.95
lcl2081,6,3,67.41,-3.96
lcl2081,6,4,68.3,-3.96
lcl2081,6,5,69.19,-3.97
lcl2081,6,6,70.09,-3.97
lcl2081,6,7,70.99,-3.97
lcl2081,6,8,71.89,-3.98
lcl2081,6,9,72.79,-3.98
lcl2081,6,10,73.69,-3.98
lcl2081,6,11,74.58,-3.98
lcl2081,6,12,75.48,-3.99
lcl2081,6,13,76.38,-3.99
lcl2081,6,14,77.28,-3.99
lcl2081,6,15,78.17,-3.99
lcl2081,6,16,79.07,-4.0
lcl2081,6,17,79.96,-4.0
lcl2081,6,18,80.86,-4.0
lcl2081,6,19,81.76,-4.0
lcl2081,6,20,82.67,-4.0
lcl2081,6,21,83.57,-4.01
lcl2081,6,22,84.47,-4.01
lcl2081,6,23,85.37,-4.01
lcl2081,6,24,86.27,-4.01
lcl2081,6,25,87.17,-4.01
lcl2081,6,26,88.06,-4.01
lcl2081,6,27,88.95,-4.01
lcl2081,6,28,89.85,-4.01
lcl2081,6,29,90.75,-4.01
lcl2081,6,30,91.65,-4.01
lcl2081,6,31,92.56,-4.01
lcl2081,6,32,93.47,-4.01
lcl2081,6,33,94.37,-4.01
lcl2081,6,34,95.28,-4.01
lcl2081,6,35,96.18,-4.01
lcl2081,6,36,97.08,-4.01
lcl2081,6,37,97.98,-4.01
lcl2081,6,38,98.88,-4.01
lcl2081,6,39,99.77,-4.01
lcl2081,6,40,100.67,-4.01
lcl2081,6,41,101.57,-4.0
lcl2081,6,42,102.48,-4.0
lcl2081,6,43,103.39,-4.0
lcl2081,6,44,104.3,-4.0
lcl2081,6,45,105.21,-4.0
lcl2081,6,46,106.12,-4.0
lcl2081,6,47,107.03,-4.0
lcl2081,6,48,107.93,-4.0
lcl2081,6,49,108.83,-4.0
lcl2081,6,50,109.74,-4.0
lcl2081,6,51,110.64,-4.0
lcl2081,6,52,111.54,-4.0
lcl2081,6,53,112.44,-4.0
lcl2081,6,54,113.34,-4.0
lcl2081,6,55,114.25,-4.0
lcl2081,6,56,115.15,-4.0
lcl2081,6,57,116.05,-4.0
lcl2081,6,58,116.95,-4.0
lcl2081,6,59,117.86,-4.0
lcl2081,6,60,118.76,-4.0
lcl2081,6,61,119.66,-4.0
lcl2081,6,62,120.56,-4.0
lcl2081,6,63,121.47,-4.0
lcl2081,6,64,122.38,-4.0
lcl2081,6,65,123.29,-4.0
lcl2081,6,66,124.21,-4.0
lcl2081,6,67,125.12,-4.0
lcl2081,6,68,126.03,-4.0
lcl2081,6,69,126.94,-4.0
lcl2081,6,70,127.85,-4.0
lcl2081,6,71,128.75,-4.0
lcl2081,6,72,129.65,-4.0
lcl2081,6,73,130.55,-4.0
lcl2081,6,74,131.46,-4.0
lcl2081,7,0,4.18,-4.41
lcl2081,7,1,5.05,-4.41
lcl2081,7,2,5.94,-4.42
lcl2081,7,3,6.81,-4.42
lcl2081,7,4,7.69,-4.42
lcl2081,7,5,8.59,-4.42
lcl2081,7,6,9.5,-4.43
lcl2081,7,7,10.41,-4.43
lcl2081,7,8,11.31,-4.43
lcl2081,7,9,12.23,-4.43
lcl2081,7,10,13.14,-4.43
lcl2081,7,11,14.06,-4.44
lcl2081,7,12,14.98,-4.44
lcl2081,7,13,15.89,-4.44
lcl2081,7,14,16.81,-4.44
lcl2081,7,15,17.7,-4.44
lcl2081,7,16,18.6,-4.44
lcl2081,7,17,19.5,-4.45
lcl2081,7,18,20.4,-4.45
lcl2081,7,19,21.3,-4.45
lcl2081,7,20,22.21,-4.45
lcl2081,7,21,23.11,-4.45
lcl2081,7,22,24.01,-4.45
lcl2081,7,23,24.91,-4.46
lcl2081,7,24,25.81,-4.46
lcl2081,7,25,26.7,-4.46
lcl2081,7,26,27.6,-4.46
lcl2081,7,27,28.5,-4.46
lcl2081,7,28,29.42,-4.46
lcl2081,7,29,30.33,-4.47
lcl2081,7,30,31.24,-4.47
lcl2081,7,31,32.15,-4.47
lcl2081,7,32,33.06,-4.47
lcl2081,7,33,33.98,-4.47
lcl2081,7,34,34.89,-4.48
lcl2081,7,35,35.8,-4.48
lcl2081,7,36,36.7,-4.48
lcl2081,7,37,37.59,-4.48
lcl2081,7,38,38.49,-4.48
lcl2081,7,39,39.39,-4.48
lcl2081,7,40,40.29,-4.49
lcl2081,7,41,41.2,-4.49
lcl2081,7,42,42.11,-4.49
lcl2081,7,43,43.02,-4.49
lcl2081,7,44,43.94,-4.49
lcl2081,7,45,44.86,-4.49
lcl2081,7,46,45.77,-4.5
lcl2081,7,47,46.68,-4.5
lcl2081,7,48,47.58,-4.5
lcl2081,7,49,48.49,-4.5
lcl2081,7,50,49.4,-4.5
lcl2081,7,51,50.3,-4.5
lcl2081,7,52,51.2,-4.5
lcl2081,7,53,52.09,-4.5
lcl2081,7,54,52.99,-4.51
lcl2081,7,55,53.89,-4.51
lcl2081,7,56,54.8,-4.51
lcl2081,7,57,55.71,-4.51
lcl2081,7,58,56.61,-4.51
lcl2081,7,59,57.52,-4.51
lcl2081,7,60,58.43,-4.51
lcl2081,7,61,59.33,-4.51
lcl2081,7,62,60.24,-4.52
lcl2081,7,63,61.15,-4.52
lcl2081,7,64,62.06,-4.52
lcl2081,7,65,62.96,-4.52
lcl2081,7,66,63.87,-4.52
lcl2081,7,67,64.77,-4.52
lcl2081,7,68,65.68,-4.52
lcl2081,7,69,66.59,-4.53
lcl2081,7,70,67.51,-4.53
lcl2081,7,71,68.42,-4.53
lcl2081,7,72,69.32,-4.53
lcl2081,7,73,70.23,-4.53
lcl2081,7,74,71.14,-4.54


==> data/input_trajectories_output.csv <==
scenario_id,vehicle_id,time,x,y
lcl3146,0,0,0.0,-0.0
lcl3146,0,1,1.28,-0.0
lcl3146,0,2,2.6,-0.0
lcl3146,0,3,3.95,-0.0
lcl3146,0,4,5.31,-0.0
lcl3146,0,5,6.69,-0.0
lcl3146,0,6,8.07,-0.0
lcl3146,0,7,9.45,-0.0
lcl3146,0,8,10.84,-0.0
lcl3146,0,9,12.24,-0.0
lcl3146,0,10,13.63,-0.0
lcl3146,0,11,15.01,-0.0
lcl3146,0,12,16.39,0.01
lcl3146,0,13,17.78,0.01
lcl3146,0,14,19.15,0.01
lcl3146,0,15,20.52,0.01
lcl3146,0,16,21.9,0.01
lcl3146,0,17,23.26,0.01
lcl3146,0,18,24.69,0.01
lcl3146,0,19,26.11,0.01
lcl3146,0,20,27.52,0.01
lcl3146,0,21,28.92,0.02
lcl3146,0,22,30.33,0.02
lcl3146,0,23,31.73,0.02
lcl3146,0,24,33.13,0.03
lcl3146,0,25,34.52,0.03
lcl3146,0,26,35.91,0.04
lcl3146,0,27,37.3,0.05
lcl3146,0,28,38.69,0.05
lcl3146,0,29,40.09,0.06
lcl3146,0,30,41.48,0.07
lcl3146,0,31,42.87,0.08
lcl3146,0,32,44.25,0.09
lcl3146,0,33,45.65,0.1
lcl3146,0,34,47.04,0.11
lcl3146,0,35,48.42,0.12
lcl3146,0,36,49.81,0.14
lcl3146,0,37,51.2,0.15
lcl3146,0,38,52.6,0.17
lcl3146,0,39,53.99,0.18
lcl3146,0,40,55.38,0.2
lcl3146,0,41,56.78,0.22
lcl3146,0,42,58.19,0.23
lcl3146,0,43,59.58,0.25
lcl3146,0,44,60.98,0.27
lcl3146,0,45,62.38,0.29
lcl3146,0,46,63.77,0.31
lcl3146,0,47,65.17,0.34
lcl3146,0,48,66.57,0.36
lcl3146,0,49,67.97,0.38
lcl3146,0,50,69.36,0.41
lcl3146,0,51,70.76,0.43
lcl3146,0,52,72.15,0.46
lcl3146,0,53,73.55,0.49
lcl3146,0,54,74.94,0.51
lcl3146,0,55,76.33,0.54
lcl3146,0,56,77.72,0.57
lcl3146,0,57,79.12,0.6
lcl3146,0,58,80.51,0.63
lcl3146,0,59,81.9,0.66
lcl3146,0,60,83.3,0.7
lcl3146,0,61,84.7,0.73
lcl3146,0,62,86.09,0.76
lcl3146,0,63,87.49,0.8
lcl3146,0,64,88.89,0.83
lcl3146,0,65,90.28,0.87
lcl3146,0,66,91.67,0.9
lcl3146,0,67,93.07,0.94
lcl3146,0,68,94.48,0.98
lcl3146,0,69,95.88,1.02
lcl3146,0,70,97.28,1.05
lcl3146,0,71,98.66,1.09
lcl3146,0,72,100.05,1.13
lcl3146,0,73,101.44,1.17
lcl3146,0,74,102.83,1.21
lcl3146,2,0,106.24,-0.54
lcl3146,2,1,107.26,-0.54
lcl3146,2,2,108.28,-0.54
lcl3146,2,3,109.29,-0.54
lcl3146,2,4,110.3,-0.54
lcl3146,2,5,111.31,-0.54
lcl3146,2,6,112.34,-0.54
lcl3146,2,7,113.36,-0.54
lcl3146,2,8,114.38,-0.55
lcl3146,2,9,115.4,-0.55
lcl3146,2,10,116.42,-0.55
lcl3146,2,11,117.44,-0.55
lcl3146,2,12,118.47,-0.55
lcl3146,2,13,119.49,-0.55
lcl3146,2,14,120.51,-0.56
lcl3146,2,15,121.53,-0.56
lcl3146,2,16,122.56,-0.56
lcl3146,2,17,123.59,-0.56
lcl3146,2,18,124.61,-0.57
lcl3146,2,19,125.64,-0.57
lcl3146,2,20,126.66,-0.57
lcl3146,2,21,127.68,-0.57
lcl3146,2,22,128.71,-0.58
lcl3146,2,23,129.73,-0.58
lcl3146,2,24,130.75,-0.58
lcl3146,2,25,131.77,-0.58
lcl3146,2,26,132.8,-0.58
lcl3146,2,27,133.82,-0.58
lcl3146,2,28,134.84,-0.58
lcl3146,2,29,135.86,-0.58
lcl3146,2,30,136.89,-0.58
lcl3146,2,31,137.92,-0.58
lcl3146,2,32,138.95,-0.58
lcl3146,2,33,139.97,-0.58
lcl3146,2,34,140.99,-0.58
lcl3146,2,35,142.01,-0.58
lcl3146,2,36,143.04,-0.57
lcl3146,2,37,144.06,-0.57
lcl3146,2,38,145.09,-0.57
lcl3146,2,39,146.12,-0.57
lcl3146,2,40,147.16,-0.57
lcl3146,2,41,148.19,-0.56
lcl3146,2,42,149.23,-0.56
lcl3146,2,43,150.25,-0.56
lcl3146,2,44,151.28,-0.56
lcl3146,2,45,152.3,-0.56
lcl3146,2,46,153.33,-0.56
lcl3146,2,47,154.36,-0.55
lcl3146,2,48,155.39,-0.55
lcl3146,2,49,156.42,-0.55
lcl3146,2,50,157.44,-0.54
lcl3146,2,51,158.47,-0.54
lcl3146,2,52,159.5,-0.53
lcl3146,2,53,160.52,-0.53
lcl3146,2,54,161.56,-0.52
lcl3146,2,55,162.59,-0.52
lcl3146,2,56,163.62,-0.51
lcl3146,2,57,164.65,-0.51
lcl3146,2,58,165.68,-0.5
lcl3146,2,59,166.71,-0.5
lcl3146,2,60,167.74,-0.49
lcl3146,2,61,168.77,-0.49
lcl3146,2,62,169.81,-0.48
lcl3146,2,63,170.83,-0.48
lcl3146,2,64,171.85,-0.47
lcl3146,2,65,172.88,-0.47
lcl3146,2,66,173.9,-0.46
lcl3146,2,67,174.92,-0.45
lcl3146,2,68,175.94,-0.45
lcl3146,2,69,176.97,-0.44
lcl3146,2,70,178.0,-0.43
lcl3146,2,71,179.03,-0.43
lcl3146,2,72,180.05,-0.42
lcl3146,2,73,181.07,-0.42
lcl3146,2,74,182.09,-0.41
lcl3146,3,0,238.87,2.96
lcl3146,3,1,240.13,2.96
lcl3146,3,2,241.39,2.95
lcl3146,3,3,242.65,2.94
lcl3146,3,4,243.91,2.93
lcl3146,3,5,245.16,2.93
lcl3146,3,6,246.41,2.92
lcl3146,3,7,247.67,2.91
lcl3146,3,8,248.92,2.9
lcl3146,3,9,250.17,2.89
lcl3146,3,10,251.43,2.89
lcl3146,3,11,252.69,2.88
lcl3146,3,12,253.95,2.87
lcl3146,3,13,255.21,2.86
lcl3146,3,14,256.48,2.85
lcl3146,3,15,257.74,2.84
lcl3146,3,16,259.0,2.82
lcl3146,3,17,260.26,2.81
lcl3146,3,18,261.53,2.8
lcl3146,3,19,262.8,2.79
lcl3146,3,20,264.07,2.78
lcl3146,3,21,265.34,2.76
lcl3146,3,22,266.6,2.75
lcl3146,3,23,267.86,2.74
lcl3146,3,24,269.12,2.72
lcl3146,3,25,270.37,2.71
lcl3146,3,26,271.63,2.7
lcl3146,3,27,272.89,2.68
lcl3146,3,28,274.15,2.67
lcl3146,3,29,275.41,2.65
lcl3146,3,30,276.67,2.64
lcl3146,3,31,277.94,2.62
lcl3146,3,32,279.2,2.6
lcl3146,3,33,280.46,2.59
lcl3146,3,34,281.72,2.57
lcl3146,3,35,282.98,2.56
lcl3146,3,36,284.24,2.54
lcl3146,3,37,285.5,2.52
lcl3146,3,38,286.76,2.5
lcl3146,3,39,288.02,2.48
lcl3146,3,40,289.28,2.46
lcl3146,3,41,290.54,2.44
lcl3146,3,42,291.8,2.42
lcl3146,3,43,293.06,2.4
lcl3146,3,44,294.32,2.38
lcl3146,3,45,295.58,2.36
lcl3146,3,46,296.85,2.33
lcl3146,3,47,298.11,2.31
lcl3146,3,48,299.38,2.28
lcl3146,3,49,300.65,2.26
lcl3146,3,50,301.91,2.23
lcl3146,3,51,303.17,2.21
lcl3146,3,52,304.43,2.18
lcl3146,3,53,305.68,2.15
lcl3146,3,54,306.94,2.13
lcl3146,3,55,308.21,2.1
lcl3146,3,56,309.47,2.07
lcl3146,3,57,310.73,2.04
lcl3146,3,58,311.99,2.02
lcl3146,3,59,313.25,1.99
lcl3146,3,60,314.51,1.96
lcl3146,3,61,315.77,1.93
lcl3146,3,62,317.03,1.9
lcl3146,3,63,318.3,1.87
lcl3146,3,64,319.55,1.85
lcl3146,3,65,320.81,1.82
lcl3146,3,66,322.07,1.79
lcl3146,3,67,323.33,1.76
lcl3146,3,68,324.59,1.73
lcl3146,3,69,325.85,1.7
lcl3146,3,70,327.12,1.67
lcl3146,3,71,328.38,1.64
lcl3146,3,72,329.65,1.6
lcl3146,3,73,330.9,1.57
lcl3146,3,74,332.15,1.54
lcl3146,6,0,56.54,-4.94
lcl3146,6,1,57.5,-4.94
lcl3146,6,2,58.46,-4.94
lcl3146,6,3,59.42,-4.94
lcl3146,6,4,60.38,-4.94
lcl3146,6,5,61.33,-4.94
lcl3146,6,6,62.29,-4.94
lcl3146,6,7,63.26,-4.94
lcl3146,6,8,64.22,-4.94
lcl3146,6,9,65.17,-4.94
lcl3146,6,10,66.12,-4.94
lcl3146,6,11,67.06,-4.94
lcl3146,6,12,68.01,-4.95
lcl3146,6,13,68.95,-4.95
lcl3146,6,14,69.89,-4.95
lcl3146,6,15,70.84,-4.95
lcl3146,6,16,71.79,-4.95
lcl3146,6,17,72.75,-4.95
lcl3146,6,18,73.71,-4.95
lcl3146,6,19,74.67,-4.96
lcl3146,6,20,75.62,-4.96
lcl3146,6,21,76.58,-4.96
lcl3146,6,22,77.55,-4.96
lcl3146,6,23,78.51,-4.96
lcl3146,6,24,79.48,-4.97
lcl3146,6,25,80.44,-4.97
lcl3146,6,26,81.41,-4.97
lcl3146,6,27,82.37,-4.97
lcl3146,6,28,83.33,-4.98
lcl3146,6,29,84.29,-4.98
lcl3146,6,30,85.24,-4.98
lcl3146,6,31,86.19,-4.98
lcl3146,6,32,87.14,-4.99
lcl3146,6,33,88.1,-4.99
lcl3146,6,34,89.06,-4.99
lcl3146,6,35,90.01,-5.0
lcl3146,6,36,90.97,-5.0
lcl3146,6,37,91.93,-5.0
lcl3146,6,38,92.89,-5.0
lcl3146,6,39,93.86,-5.01
lcl3146,6,40,94.82,-5.01
lcl3146,6,41,95.78,-5.01
lcl3146,6,42,96.73,-5.02
lcl3146,6,43,97.69,-5.02
lcl3146,6,44,98.65,-5.03
lcl3146,6,45,99.61,-5.03
lcl3146,6,46,100.58,-5.03
lcl3146,6,47,101.54,-5.04
lcl3146,6,48,102.51,-5.04
lcl3146,6,49,103.46,-5.05
lcl3146,6,50,104.42,-5.05
lcl3146,6,51,105.38,-5.06
lcl3146,6,52,106.34,-5.06
lcl3146,6,53,107.3,-5.07
lcl3146,6,54,108.26,-5.07
lcl3146,6,55,109.23,-5.08
lcl3146,6,56,110.19,-5.08
lcl3146,6,57,111.15,-5.09
lcl3146,6,58,112.11,-5.09
lcl3146,6,59,113.07,-5.1
lcl3146,6,60,114.03,-5.1
lcl3146,6,61,114.99,-5.11
lcl3146,6,62,115.94,-5.11
lcl3146,6,63,116.9,-5.12
lcl3146,6,64,117.85,-5.12
lcl3146,6,65,118.82,-5.13
lcl3146,6,66,119.78,-5.13
lcl3146,6,67,120.75,-5.14
lcl3146,6,68,121.71,-5.14
lcl3146,6,69,122.68,-5.15
lcl3146,6,70,123.64,-5.15
lcl3146,6,71,124.6,-5.16
lcl3146,6,72,125.56,-5.16
lcl3146,6,73,126.51,-5.17
lcl3146,6,74,127.46,-5.17
lcl3146,7,0,11.63,-4.59
lcl3146,7,1,12.6,-4.59
lcl3146,7,2,13.57,-4.59
lcl3146,7,3,14.54,-4.6
lcl3146,7,4,15.5,-4.6
lcl3146,7,5,16.46,-4.6
lcl3146,7,6,17.42,-4.6
lcl3146,7,7,18.38,-4.6
lcl3146,7,8,19.34,-4.61
lcl3146,7,9,20.31,-4.61
lcl3146,7,10,21.28,-4.61
lcl3146,7,11,22.25,-4.61
lcl3146,7,12,23.22,-4.61
lcl3146,7,13,24.2,-4.62
lcl3146,7,14,25.17,-4.62
lcl3146,7,15,26.15,-4.62
lcl3146,7,16,27.12,-4.62
lcl3146,7,17,28.09,-4.63
lcl3146,7,18,29.06,-4.63
lcl3146,7,19,30.03,-4.63
lcl3146,7,20,31.0,-4.63
lcl3146,7,21,31.96,-4.64
lcl3146,7,22,32.93,-4.64
lcl3146,7,23,33.89,-4.64
lcl3146,7,24,34.86,-4.64
lcl3146,7,25,35.81,-4.64
lcl3146,7,26,36.77,-4.64
lcl3146,7,27,37.74,-4.65
lcl3146,7,28,38.7,-4.65
lcl3146,7,29,39.66,-4.65
lcl3146,7,30,40.63,-4.65
lcl3146,7,31,41.6,-4.65
lcl3146,7,32,42.57,-4.65
lcl3146,7,33,43.55,-4.65
lcl3146,7,34,44.52,-4.65
lcl3146,7,35,45.49,-4.65
lcl3146,7,36,46.45,-4.65
lcl3146,7,37,47.41,-4.65
lcl3146,7,38,48.37,-4.65
lcl3146,7,39,49.33,-4.66
lcl3146,7,40,50.3,-4.66
lcl3146,7,41,51.27,-4.66
lcl3146,7,42,52.24,-4.66
lcl3146,7,43,53.21,-4.66
lcl3146,7,44,54.17,-4.66
lcl3146,7,45,55.14,-4.66
lcl3146,7,46,56.11,-4.66
lcl3146,7,47,57.08,-4.66
lcl3146,7,48,58.05,-4.67
lcl3146,7,49,59.02,-4.67
lcl3146,7,50,59.98,-4.67
lcl3146,7,51,60.95,-4.67
lcl3146,7,52,61.91,-4.68
lcl3146,7,53,62.88,-4.68
lcl3146,7,54,63.84,-4.69
lcl3146,7,55,64.81,-4.69
lcl3146,7,56,65.77,-4.69
lcl3146,7,57,66.74,-4.7
lcl3146,7,58,67.71,-4.7
lcl3146,7,59,68.67,-4.71
lcl3146,7,60,69.63,-4.71
lcl3146,7,61,70.61,-4.71
lcl3146,7,62,71.58,-4.72
lcl3146,7,63,72.55,-4.72
lcl3146,7,64,73.52,-4.72
lcl3146,7,65,74.49,-4.73
lcl3146,7,66,75.47,-4.73
lcl3146,7,67,76.45,-4.73
lcl3146,7,68,77.42,-4.74
lcl3146,7,69,78.39,-4.74
lcl3146,7,70,79.34,-4.75
lcl3146,7,71,80.3,-4.75
lcl3146,7,72,81.26,-4.75
lcl3146,7,73,82.22,-4.76
lcl3146,7,74,83.19,-4.76
lcl2675,0,0,0.0,0.0
lcl2675,0,1,1.1,-0.01
lcl2675,0,2,2.23,-0.01
lcl2675,0,3,3.37,-0.02
lcl2675,0,4,4.53,-0.02
lcl2675,0,5,5.69,-0.03
lcl2675,0,6,6.85,-0.03
lcl2675,0,7,8.02,-0.04
lcl2675,0,8,9.2,-0.04
lcl2675,0,9,10.37,-0.04
lcl2675,0,10,11.55,-0.05
lcl2675,0,11,12.73,-0.05
lcl2675,0,12,13.91,-0.06
lcl2675,0,13,15.08,-0.06
lcl2675,0,14,16.25,-0.06
lcl2675,0,15,17.42,-0.07
lcl2675,0,16,18.59,-0.07
lcl2675,0,17,19.76,-0.07
lcl2675,0,18,20.93,-0.07
lcl2675,0,19,22.1,-0.08
lcl2675,0,20,23.27,-0.08
lcl2675,0,21,24.43,-0.08
lcl2675,0,22,25.6,-0.09
lcl2675,0,23,26.77,-0.09
lcl2675,0,24,27.95,-0.09
lcl2675,0,25,29.12,-0.09
lcl2675,0,26,30.3,-0.1
lcl2675,0,27,31.46,-0.1
lcl2675,0,28,32.63,-0.1
lcl2675,0,29,33.8,-0.1
lcl2675,0,30,34.96,-0.1
lcl2675,0,31,36.11,-0.11
lcl2675,0,32,37.26,-0.11
lcl2675,0,33,38.42,-0.11
lcl2675,0,34,39.57,-0.11
lcl2675,0,35,40.73,-0.11
lcl2675,0,36,41.9,-0.12
lcl2675,0,37,43.06,-0.12
lcl2675,0,38,44.22,-0.12
lcl2675,0,39,45.37,-0.12
lcl2675,0,40,46.53,-0.12
lcl2675,0,41,47.69,-0.13
lcl2675,0,42,48.84,-0.13
lcl2675,0,43,49.99,-0.13
lcl2675,0,44,51.14,-0.13
lcl2675,0,45,52.29,-0.13
lcl2675,0,46,53.44,-0.14
lcl2675,0,47,54.58,-0.14
lcl2675,0,48,55.73,-0.14
lcl2675,0,49,56.88,-0.14
lcl2675,0,50,58.04,-0.15
lcl2675,0,51,59.2,-0.15
lcl2675,0,52,60.35,-0.15
lcl2675,0,53,61.49,-0.16
lcl2675,0,54,62.63,-0.16
lcl2675,0,55,63.78,-0.16
lcl2675,0,56,64.91,-0.16
lcl2675,0,57,66.04,-0.17
lcl2675,0,58,67.18,-0.17
lcl2675,0,59,68.31,-0.17
lcl2675,0,60,69.44,-0.17
lcl2675,0,61,70.59,-0.17
lcl2675,0,62,71.72,-0.17
lcl2675,0,63,72.85,-0.17
lcl2675,0,64,73.98,-0.17
lcl2675,0,65,75.11,-0.17
lcl2675,0,66,76.25,-0.17
lcl2675,0,67,77.38,-0.17
lcl2675,0,68,78.52,-0.17
lcl2675,0,69,79.66,-0.16
lcl2675,0,70,80.79,-0.16
lcl2675,0,71,81.91,-0.15
lcl2675,0,72,83.02,-0.15
lcl2675,0,73,84.14,-0.14
lcl2675,0,74,85.26,-0.14
lcl2675,2,0,56.42,0.26
lcl2675,2,1,57.5,0.26
lcl2675,2,2,58.59,0.25
lcl2675,2,3,59.68,0.25
lcl2675,2,4,60.77,0.25
lcl2675,2,5,61.85,0.24
lcl2675,2,6,62.94,0.24
lcl2675,2,7,64.03,0.23
lcl2675,2,8,65.12,0.23
lcl2675,2,9,66.19,0.22
lcl2675,2,10,67.26,0.22
lcl2675,2,11,68.34,0.21
lcl2675,2,12,69.42,0.21
lcl2675,2,13,70.48,0.2
lcl2675,2,14,71.55,0.19
lcl2675,2,15,72.62,0.19
lcl2675,2,16,73.69,0.18
lcl2675,2,17,74.76,0.17
lcl2675,2,18,75.83,0.17
lcl2675,2,19,76.9,0.16
lcl2675,2,20,77.97,0.15
lcl2675,2,21,79.04,0.15
lcl2675,2,22,80.1,0.14
lcl2675,2,23,81.16,0.13
lcl2675,2,24,82.22,0.13
lcl2675,2,25,83.28,0.12
lcl2675,2,26,84.34,0.11
lcl2675,2,27,85.39,0.1
lcl2675,2,28,86.45,0.1
lcl2675,2,29,87.51,0.09
lcl2675,2,30,88.56,0.08
lcl2675,2,31,89.62,0.08
lcl2675,2,32,90.68,0.07
lcl2675,2,33,91.74,0.06
lcl2675,2,34,92.79,0.05
lcl2675,2,35,93.85,0.05
lcl2675,2,36,94.91,0.04
lcl2675,2,37,95.95,0.03
lcl2675,2,38,97.0,0.03
lcl2675,2,39,98.04,0.02
lcl2675,2,40,99.09,0.01
lcl2675,2,41,100.13,0.01
lcl2675,2,42,101.18,0.0
lcl2675,2,43,102.21,-0.01
lcl2675,2,44,103.26,-0.01
lcl2675,2,45,104.3,-0.02
lcl2675,2,46,105.33,-0.02
lcl2675,2,47,106.37,-0.03
lcl2675,2,48,107.41,-0.04
lcl2675,2,49,108.46,-0.04
lcl2675,2,50,109.5,-0.05
lcl2675,2,51,110.55,-0.05
lcl2675,2,52,111.6,-0.06
lcl2675,2,53,112.64,-0.06
lcl2675,2,54,113.68,-0.07
lcl2675,2,55,114.73,-0.07
lcl2675,2,56,115.77,-0.08
lcl2675,2,57,116.81,-0.09
lcl2675,2,58,117.85,-0.09
lcl2675,2,59,118.9,-0.1
lcl2675,2,60,119.94,-0.1
lcl2675,2,61,120.98,-0.11
lcl2675,2,62,122.03,-0.11
lcl2675,2,63,123.07,-0.11
lcl2675,2,64,124.11,-0.12
lcl2675,2,65,125.15,-0.12
lcl2675,2,66,126.19,-0.13
lcl2675,2,67,127.23,-0.13
lcl2675,2,68,128.28,-0.13
lcl2675,2,69,129.32,-0.14
lcl2675,2,70,130.37,-0.14
lcl2675,2,71,131.41,-0.14
lcl2675,2,72,132.45,-0.15
lcl2675,2,73,133.49,-0.15
lcl2675,2,74,134.54,-0.15
lcl2675,3,0,7.1,3.68
lcl2675,3,1,8.56,3.67
lcl2675,3,2,10.02,3.67
lcl2675,3,3,11.49,3.66
lcl2675,3,4,12.95,3.65
lcl2675,3,5,14.41,3.65
lcl2675,3,6,15.88,3.64
lcl2675,3,7,17.34,3.64
lcl2675,3,8,18.81,3.64
lcl2675,3,9,20.27,3.63
lcl2675,3,10,21.72,3.63
lcl2675,3,11,23.18,3.62
lcl2675,3,12,24.65,3.62
lcl2675,3,13,26.11,3.61
lcl2675,3,14,27.58,3.61
lcl2675,3,15,29.04,3.61
lcl2675,3,16,30.5,3.6
lcl2675,3,17,31.97,3.6
lcl2675,3,18,33.43,3.6
lcl2675,3,19,34.89,3.6
lcl2675,3,20,36.36,3.59
lcl2675,3,21,37.82,3.59
lcl2675,3,22,39.28,3.59
lcl2675,3,23,40.74,3.59
lcl2675,3,24,42.21,3.59
lcl2675,3,25,43.68,3.59
lcl2675,3,26,45.14,3.58
lcl2675,3,27,46.59,3.58
lcl2675,3,28,48.05,3.58
lcl2675,3,29,49.51,3.58
lcl2675,3,30,50.97,3.58
lcl2675,3,31,52.42,3.58
lcl2675,3,32,53.88,3.58
lcl2675,3,33,55.33,3.58
lcl2675,3,34,56.79,3.58
lcl2675,3,35,58.25,3.58
lcl2675,3,36,59.7,3.58
lcl2675,3,37,61.16,3.58
lcl2675,3,38,62.62,3.57
lcl2675,3,39,64.07,3.57
lcl2675,3,40,65.52,3.57
lcl2675,3,41,66.97,3.57
lcl2675,3,42,68.41,3.57
lcl2675,3,43,69.86,3.57
lcl2675,3,44,71.3,3.57
lcl2675,3,45,72.75,3.57
lcl2675,3,46,74.19,3.57
lcl2675,3,47,75.63,3.57
lcl2675,3,48,77.07,3.57
lcl2675,3,49,78.5,3.57
lcl2675,3,50,79.94,3.57
lcl2675,3,51,81.38,3.57
lcl2675,3,52,82.83,3.57
lcl2675,3,53,84.26,3.57
lcl2675,3,54,85.7,3.57
lcl2675,3,55,87.14,3.57
lcl2675,3,56,88.58,3.57
lcl2675,3,57,90.01,3.57
lcl2675,3,58,91.45,3.57
lcl2675,3,59,92.89,3.57
lcl2675,3,60,94.31,3.57
lcl2675,3,61,95.74,3.57
lcl2675,3,62,97.17,3.57
lcl2675,3,63,98.59,3.57
lcl2675,3,64,100.01,3.57
lcl2675,3,65,101.44,3.57
lcl2675,3,66,102.86,3.57
lcl2675,3,67,104.28,3.57
lcl2675,3,68,105.71,3.57
lcl2675,3,69,107.13,3.56
lcl2675,3,70,108.56,3.56
lcl2675,3,71,109.98,3.56
lcl2675,3,72,111.4,3.56
lcl2675,3,73,112.83,3.56
lcl2675,3,74,114.25,3.56
lcl2675,6,0,38.04,-3.63
lcl2675,6,1,39.06,-3.63
lcl2675,6,2,40.09,-3.62
lcl2675,6,3,41.12,-3.61
lcl2675,6,4,42.14,-3.61
lcl2675,6,5,43.17,-3.6
lcl2675,6,6,44.2,-3.59
lcl2675,6,7,45.24,-3.58
lcl2675,6,8,46.27,-3.57
lcl2675,6,9,47.31,-3.56
lcl2675,6,10,48.34,-3.55
lcl2675,6,11,49.37,-3.54
lcl2675,6,12,50.4,-3.53
lcl2675,6,13,51.42,-3.52
lcl2675,6,14,52.45,-3.51
lcl2675,6,15,53.49,-3.49
lcl2675,6,16,54.52,-3.48
lcl2675,6,17,55.56,-3.47
lcl2675,6,18,56.59,-3.45
lcl2675,6,19,57.63,-3.43
lcl2675,6,20,58.67,-3.42
lcl2675,6,21,59.7,-3.4
lcl2675,6,22,60.74,-3.38
lcl2675,6,23,61.79,-3.36
lcl2675,6,24,62.83,-3.34
lcl2675,6,25,63.88,-3.32
lcl2675,6,26,64.92,-3.3
lcl2675,6,27,65.97,-3.28
lcl2675,6,28,67.01,-3.26
lcl2675,6,29,68.04,-3.23
lcl2675,6,30,69.08,-3.21
lcl2675,6,31,70.13,-3.19
lcl2675,6,32,71.18,-3.16
lcl2675,6,33,72.22,-3.14
lcl2675,6,34,73.27,-3.11
lcl2675,6,35,74.32,-3.08
lcl2675,6,36,75.37,-3.05
lcl2675,6,37,76.42,-3.03
lcl2675,6,38,77.47,-3.0
lcl2675,6,39,78.53,-2.97
lcl2675,6,40,79.58,-2.94
lcl2675,6,41,80.64,-2.91
lcl2675,6,42,81.69,-2.88
lcl2675,6,43,82.74,-2.84
lcl2675,6,44,83.79,-2.81
lcl2675,6,45,84.84,-2.78
lcl2675,6,46,85.88,-2.75
lcl2675,6,47,86.93,-2.72
lcl2675,6,48,87.98,-2.69
lcl2675,6,49,89.04,-2.66
lcl2675,6,50,90.09,-2.63
lcl2675,6,51,91.15,-2.59
lcl2675,6,52,92.21,-2.56
lcl2675,6,53,93.27,-2.53
lcl2675,6,54,94.32,-2.5
lcl2675,6,55,95.37,-2.46
lcl2675,6,56,96.42,-2.43
lcl2675,6,57,97.47,-2.4
lcl2675,6,58,98.51,-2.37
lcl2675,6,59,99.55,-2.33
lcl2675,6,60,100.59,-2.3
lcl2675,6,61,101.64,-2.27
lcl2675,6,62,102.67,-2.23
lcl2675,6,63,103.7,-2.2
lcl2675,6,64,104.73,-2.17
lcl2675,6,65,105.76,-2.14
lcl2675,6,66,106.79,-2.11
lcl2675,6,67,107.81,-2.07
lcl2675,6,68,108.84,-2.04
lcl2675,6,69,109.87,-2.01
lcl2675,6,70,110.9,-1.98
lcl2675,6,71,111.92,-1.95
lcl2675,6,72,112.94,-1.92
lcl2675,6,73,113.97,-1.89
lcl2675,6,74,114.99,-1.86
lcl2675,7,0,4.64,-3.89
lcl2675,7,1,5.65,-3.89
lcl2675,7,2,6.66,-3.89
lcl2675,7,3,7.69,-3.89
lcl2675,7,4,8.7,-3.89
lcl2675,7,5,9.72,-3.89
lcl2675,7,6,10.74,-3.89
lcl2675,7,7,11.75,-3.89
lcl2675,7,8,12.77,-3.9
lcl2675,7,9,13.78,-3.9
lcl2675,7,10,14.79,-3.9
lcl2675,7,11,15.8,-3.9
lcl2675,7,12,16.81,-3.91
lcl2675,7,13,17.81,-3.91
lcl2675,7,14,18.82,-3.91
lcl2675,7,15,19.83,-3.91
lcl2675,7,16,20.85,-3.92
lcl2675,7,17,21.86,-3.92
lcl2675,7,18,22.86,-3.92
lcl2675,7,19,23.88,-3.93
lcl2675,7,20,24.9,-3.93
lcl2675,7,21,25.92,-3.94
lcl2675,7,22,26.93,-3.94
lcl2675,7,23,27.95,-3.95
lcl2675,7,24,28.96,-3.95
lcl2675,7,25,29.97,-3.96
lcl2675,7,26,30.97,-3.96
lcl2675,7,27,31.98,-3.97
lcl2675,7,28,32.99,-3.97
lcl2675,7,29,34.0,-3.98
lcl2675,7,30,35.0,-3.98
lcl2675,7,31,36.0,-3.99
lcl2675,7,32,37.01,-3.99
lcl2675,7,33,38.01,-4.0
lcl2675,7,34,39.01,-4.0
lcl2675,7,35,40.01,-4.01
lcl2675,7,36,41.02,-4.01
lcl2675,7,37,42.02,-4.02
lcl2675,7,38,43.02,-4.03
lcl2675,7,39,44.03,-4.03
lcl2675,7,40,45.03,-4.04
lcl2675,7,41,46.04,-4.04
lcl2675,7,42,47.05,-4.05
lcl2675,7,43,48.05,-4.05
lcl2675,7,44,49.05,-4.06
lcl2675,7,45,50.05,-4.06
lcl2675,7,46,51.05,-4.07
lcl2675,7,47,52.04,-4.07
lcl2675,7,48,53.05,-4.07
lcl2675,7,49,54.05,-4.08
lcl2675,7,50,55.06,-4.08
lcl2675,7,51,56.07,-4.08
lcl2675,7,52,57.08,-4.09
lcl2675,7,53,58.08,-4.09
lcl2675,7,54,59.08,-4.09
lcl2675,7,55,60.09,-4.09
lcl2675,7,56,61.09,-4.09
lcl2675,7,57,62.09,-4.09
lcl2675,7,58,63.1,-4.09
lcl2675,7,59,64.11,-4.09
lcl2675,7,60,65.11,-4.09
lcl2675,7,61,66.13,-4.09
lcl2675,7,62,67.13,-4.09
lcl2675,7,63,68.13,-4.09
lcl2675,7,64,69.13,-4.09
lcl2675,7,65,70.14,-4.09
lcl2675,7,66,71.16,-4.09
lcl2675,7,67,72.16,-4.08
lcl2675,7,68,73.17,-4.08
lcl2675,7,69,74.18,-4.08
lcl2675,7,70,75.18,-4.08
lcl2675,7,71,76.19,-4.07
lcl2675,7,72,77.2,-4.07
lcl2675,7,73,78.22,-4.06
lcl2675,7,74,79.23,-4.06
lcl2648,0,0,0.0,-0.0
lcl2648,0,1,1.26,-0.0
lcl2648,0,2,2.53,0.01
lcl2648,0,3,3.8,0.02
lcl2648,0,4,5.07,0.02
lcl2648,0,5,6.35,0.03
lcl2648,0,6,7.62,0.03
lcl2648,0,7,8.89,0.03
lcl2648,0,8,10.18,0.04
lcl2648,0,9,11.46,0.04
lcl2648,0,10,12.76,0.05
lcl2648,0,11,14.04,0.05
lcl2648,0,12,15.33,0.05
lcl2648,0,13,16.6,0.05
lcl2648,0,14,17.87,0.06
lcl2648,0,15,19.15,0.06
lcl2648,0,16,20.43,0.06
lcl2648,0,17,21.72,0.06
lcl2648,0,18,23.01,0.06
lcl2648,0,19,24.29,0.06
lcl2648,0,20,25.59,0.07
lcl2648,0,21,26.87,0.07
lcl2648,0,22,28.16,0.07
lcl2648,0,23,29.44,0.07
lcl2648,0,24,30.72,0.07
lcl2648,0,25,32.01,0.07
lcl2648,0,26,33.27,0.07
lcl2648,0,27,34.55,0.07
lcl2648,0,28,35.84,0.07
lcl2648,0,29,37.14,0.07
lcl2648,0,30,38.43,0.07
lcl2648,0,31,39.72,0.07
lcl2648,0,32,41.01,0.07
lcl2648,0,33,42.31,0.07
lcl2648,0,34,43.6,0.07
lcl2648,0,35,44.89,0.07
lcl2648,0,36,46.18,0.07
lcl2648,0,37,47.46,0.07
lcl2648,0,38,48.75,0.07
lcl2648,0,39,50.03,0.07
lcl2648,0,40,51.34,0.07
lcl2648,0,41,52.64,0.07
lcl2648,0,42,53.93,0.07
lcl2648,0,43,55.22,0.08
lcl2648,0,44,56.52,0.08
lcl2648,0,45,57.83,0.08
lcl2648,0,46,59.13,0.08
lcl2648,0,47,60.41,0.08
lcl2648,0,48,61.71,0.08
lcl2648,0,49,63.0,0.08
lcl2648,0,50,64.3,0.09
lcl2648,0,51,65.6,0.09
lcl2648,0,52,66.89,0.09
lcl2648,0,53,68.19,0.1
lcl2648,0,54,69.5,0.1
lcl2648,0,55,70.8,0.1
lcl2648,0,56,72.11,0.11
lcl2648,0,57,73.41,0.11
lcl2648,0,58,74.72,0.12
lcl2648,0,59,76.03,0.13
lcl2648,0,60,77.33,0.13
lcl2648,0,61,78.62,0.14
lcl2648,0,62,79.92,0.15
lcl2648,0,63,81.23,0.16
lcl2648,0,64,82.54,0.16
lcl2648,0,65,83.84,0.17
lcl2648,0,66,85.14,0.18
lcl2648,0,67,86.45,0.19
lcl2648,0,68,87.76,0.2
lcl2648,0,69,89.06,0.21
lcl2648,0,70,90.37,0.22
lcl2648,0,71,91.67,0.23
lcl2648,0,72,92.98,0.25
lcl2648,0,73,94.28,0.26
lcl2648,0,74,95.57,0.27
lcl2648,2,0,41.36,0.03
lcl2648,2,1,42.5,0.03
lcl2648,2,2,43.64,0.03
lcl2648,2,3,44.77,0.03
lcl2648,2,4,45.9,0.03
lcl2648,2,5,47.04,0.03
lcl2648,2,6,48.18,0.04
lcl2648,2,7,49.31,0.04
lcl2648,2,8,50.44,0.04
lcl2648,2,9,51.57,0.04
lcl2648,2,10,52.7,0.04
lcl2648,2,11,53.83,0.05
lcl2648,2,12,54.97,0.05
lcl2648,2,13,56.11,0.05
lcl2648,2,14,57.24,0.06
lcl2648,2,15,58.38,0.06
lcl2648,2,16,59.52,0.06
lcl2648,2,17,60.67,0.07
lcl2648,2,18,61.82,0.07
lcl2648,2,19,62.95,0.07
lcl2648,2,20,64.1,0.07
lcl2648,2,21,65.23,0.08
lcl2648,2,22,66.37,0.08
lcl2648,2,23,67.51,0.08
lcl2648,2,24,68.65,0.09
lcl2648,2,25,69.8,0.09
lcl2648,2,26,70.95,0.09
lcl2648,2,27,72.09,0.1
lcl2648,2,28,73.24,0.1
lcl2648,2,29,74.39,0.1
lcl2648,2,30,75.53,0.1
lcl2648,2,31,76.68,0.11
lcl2648,2,32,77.83,0.11
lcl2648,2,33,78.97,0.11
lcl2648,2,34,80.11,0.11
lcl2648,2,35,81.25,0.12
lcl2648,2,36,82.38,0.12
lcl2648,2,37,83.52,0.12
lcl2648,2,38,84.66,0.12
lcl2648,2,39,85.81,0.12
lcl2648,2,40,86.96,0.13
lcl2648,2,41,88.11,0.13
lcl2648,2,42,89.26,0.13
lcl2648,2,43,90.42,0.13
lcl2648,2,44,91.58,0.13
lcl2648,2,45,92.73,0.14
lcl2648,2,46,93.87,0.14
lcl2648,2,47,95.01,0.14
lcl2648,2,48,96.15,0.14
lcl2648,2,49,97.29,0.14
lcl2648,2,50,98.45,0.14
lcl2648,2,51,99.6,0.15
lcl2648,2,52,100.75,0.15
lcl2648,2,53,101.9,0.15
lcl2648,2,54,103.06,0.15
lcl2648,2,55,104.21,0.15
lcl2648,2,56,105.36,0.15
lcl2648,2,57,106.51,0.15
lcl2648,2,58,107.66,0.16
lcl2648,2,59,108.81,0.16
lcl2648,2,60,109.95,0.16
lcl2648,2,61,111.09,0.16
lcl2648,2,62,112.24,0.16
lcl2648,2,63,113.39,0.16
lcl2648,2,64,114.55,0.17
lcl2648,2,65,115.7,0.17
lcl2648,2,66,116.86,0.17
lcl2648,2,67,118.02,0.17
lcl2648,2,68,119.19,0.17
lcl2648,2,69,120.35,0.17
lcl2648,2,70,121.51,0.17
lcl2648,2,71,122.67,0.17
lcl2648,2,72,123.83,0.17
lcl2648,2,73,124.99,0.17
lcl2648,2,74,126.15,0.17
lcl2648,3,0,125.39,3.9
lcl2648,3,1,126.8,3.9
lcl2648,3,2,128.21,3.9
lcl2648,3,3,129.62,3.91
lcl2648,3,4,131.02,3.91
lcl2648,3,5,132.42,3.91
lcl2648,3,6,133.84,3.92
lcl2648,3,7,135.25,3.92
lcl2648,3,8,136.66,3.92
lcl2648,3,9,138.08,3.92
lcl2648,3,10,139.49,3.93
lcl2648,3,11,140.9,3.93
lcl2648,3,12,142.32,3.93
lcl2648,3,13,143.74,3.93
lcl2648,3,14,145.16,3.93
lcl2648,3,15,146.59,3.93
lcl2648,3,16,148.02,3.94
lcl2648,3,17,149.46,3.94
lcl2648,3,18,150.89,3.94
lcl2648,3,19,152.31,3.94
lcl2648,3,20,153.74,3.94
lcl2648,3,21,155.16,3.94
lcl2648,3,22,156.58,3.94
lcl2648,3,23,158.01,3.94
lcl2648,3,24,159.43,3.93
lcl2648,3,25,160.86,3.93
lcl2648,3,26,162.28,3.93
lcl2648,3,27,163.7,3.93
lcl2648,3,28,165.12,3.93
lcl2648,3,29,166.55,3.92
lcl2648,3,30,167.98,3.92
lcl2648,3,31,169.42,3.92
lcl2648,3,32,170.85,3.91
lcl2648,3,33,172.28,3.91
lcl2648,3,34,173.71,3.9
lcl2648,3,35,175.14,3.9
lcl2648,3,36,176.57,3.89
lcl2648,3,37,177.99,3.89
lcl2648,3,38,179.42,3.88
lcl2648,3,39,180.86,3.88
lcl2648,3,40,182.29,3.87
lcl2648,3,41,183.73,3.87
lcl2648,3,42,185.16,3.86
lcl2648,3,43,186.59,3.85
lcl2648,3,44,188.03,3.85
lcl2648,3,45,189.46,3.84
lcl2648,3,46,190.9,3.84
lcl2648,3,47,192.32,3.83
lcl2648,3,48,193.75,3.82
lcl2648,3,49,195.17,3.82
lcl2648,3,50,196.6,3.81
lcl2648,3,51,198.03,3.81
lcl2648,3,52,199.47,3.8
lcl2648,3,53,200.91,3.8
lcl2648,3,54,202.35,3.79
lcl2648,3,55,203.78,3.78
lcl2648,3,56,205.2,3.78
lcl2648,3,57,206.63,3.77
lcl2648,3,58,208.04,3.76
lcl2648,3,59,209.48,3.76
lcl2648,3,60,210.9,3.75
lcl2648,3,61,212.34,3.74
lcl2648,3,62,213.77,3.73
lcl2648,3,63,215.2,3.73
lcl2648,3,64,216.64,3.72
lcl2648,3,65,218.08,3.71
lcl2648,3,66,219.52,3.7
lcl2648,3,67,220.95,3.7
lcl2648,3,68,222.39,3.69
lcl2648,3,69,223.83,3.68
lcl2648,3,70,225.28,3.67
lcl2648,3,71,226.72,3.66
lcl2648,3,72,228.17,3.65
lcl2648,3,73,229.62,3.64
lcl2648,3,74,231.06,3.63
lcl2648,6,0,60.94,-3.85
lcl2648,6,1,61.89,-3.85
lcl2648,6,2,62.84,-3.86
lcl2648,6,3,63.79,-3.86
lcl2648,6,4,64.74,-3.86
lcl2648,6,5,65.68,-3.86
lcl2648,6,6,66.62,-3.86
lcl2648,6,7,67.56,-3.86
lcl2648,6,8,68.51,-3.86
lcl2648,6,9,69.46,-3.86
lcl2648,6,10,70.4,-3.86
lcl2648,6,11,71.35,-3.86
lcl2648,6,12,72.3,-3.87
lcl2648,6,13,73.25,-3.87
lcl2648,6,14,74.2,-3.87
lcl2648,6,15,75.15,-3.87
lcl2648,6,16,76.09,-3.87
lcl2648,6,17,77.05,-3.87
lcl2648,6,18,78.0,-3.87
lcl2648,6,19,78.94,-3.87
lcl2648,6,20,79.88,-3.87
lcl2648,6,21,80.83,-3.87
lcl2648,6,22,81.78,-3.87
lcl2648,6,23,82.73,-3.87
lcl2648,6,24,83.69,-3.87
lcl2648,6,25,84.64,-3.87
lcl2648,6,26,85.57,-3.87
lcl2648,6,27,86.51,-3.88
lcl2648,6,28,87.46,-3.88
lcl2648,6,29,88.42,-3.88
lcl2648,6,30,89.37,-3.88
lcl2648,6,31,90.33,-3.88
lcl2648,6,32,91.29,-3.88
lcl2648,6,33,92.25,-3.88
lcl2648,6,34,93.2,-3.88
lcl2648,6,35,94.15,-3.88
lcl2648,6,36,95.11,-3.89
lcl2648,6,37,96.05,-3.89
lcl2648,6,38,97.0,-3.89
lcl2648,6,39,97.95,-3.89
lcl2648,6,40,98.91,-3.89
lcl2648,6,41,99.87,-3.9
lcl2648,6,42,100.82,-3.9
lcl2648,6,43,101.78,-3.9
lcl2648,6,44,102.75,-3.9
lcl2648,6,45,103.72,-3.9
lcl2648,6,46,104.69,-3.91
lcl2648,6,47,105.62,-3.91
lcl2648,6,48,106.55,-3.91
lcl2648,6,49,107.49,-3.92
lcl2648,6,50,108.44,-3.92
lcl2648,6,51,109.39,-3.92
lcl2648,6,52,110.34,-3.92
lcl2648,6,53,111.29,-3.92
lcl2648,6,54,112.24,-3.93
lcl2648,6,55,113.2,-3.93
lcl2648,6,56,114.16,-3.93
lcl2648,6,57,115.12,-3.93
lcl2648,6,58,116.07,-3.93
lcl2648,6,59,117.02,-3.93
lcl2648,6,60,117.98,-3.94
lcl2648,6,61,118.94,-3.94
lcl2648,6,62,119.89,-3.94
lcl2648,6,63,120.85,-3.94
lcl2648,6,64,121.82,-3.94
lcl2648,6,65,122.78,-3.94
lcl2648,6,66,123.73,-3.95
lcl2648,6,67,124.7,-3.95
lcl2648,6,68,125.64,-3.95
lcl2648,6,69,126.58,-3.95
lcl2648,6,70,127.54,-3.95
lcl2648,6,71,128.5,-3.96
lcl2648,6,72,129.45,-3.96
lcl2648,6,73,130.41,-3.96
lcl2648,6,74,131.37,-3.96
lcl2648,7,0,6.23,-4.39
lcl2648,7,1,7.17,-4.39
lcl2648,7,2,8.11,-4.39
lcl2648,7,3,9.04,-4.39
lcl2648,7,4,9.98,-4.39
lcl2648,7,5,10.91,-4.38
lcl2648,7,6,11.84,-4.38
lcl2648,7,7,12.77,-4.38
lcl2648,7,8,13.7,-4.38
lcl2648,7,9,14.63,-4.38
lcl2648,7,10,15.56,-4.38
lcl2648,7,11,16.48,-4.38
lcl2648,7,12,17.39,-4.38
lcl2648,7,13,18.31,-4.38
lcl2648,7,14,19.23,-4.38
lcl2648,7,15,20.15,-4.38
lcl2648,7,16,21.08,-4.38
lcl2648,7,17,22.02,-4.38
lcl2648,7,18,22.95,-4.38
lcl2648,7,19,23.89,-4.38
lcl2648,7,20,24.82,-4.38
lcl2648,7,21,25.75,-4.38
lcl2648,7,22,26.69,-4.38
lcl2648,7,23,27.63,-4.38
lcl2648,7,24,28.57,-4.38
lcl2648,7,25,29.5,-4.38
lcl2648,7,26,30.43,-4.38
lcl2648,7,27,31.36,-4.38
lcl2648,7,28,32.29,-4.38
lcl2648,7,29,33.23,-4.38
lcl2648,7,30,34.17,-4.38
lcl2648,7,31,35.11,-4.38
lcl2648,7,32,36.04,-4.38
lcl2648,7,33,36.97,-4.38
lcl2648,7,34,37.9,-4.39
lcl2648,7,35,38.84,-4.39
lcl2648,7,36,39.78,-4.39
lcl2648,7,37,40.71,-4.39
lcl2648,7,38,41.66,-4.39
lcl2648,7,39,42.61,-4.39
lcl2648,7,40,43.56,-4.39
lcl2648,7,41,44.51,-4.4
lcl2648,7,42,45.45,-4.4
lcl2648,7,43,46.38,-4.4
lcl2648,7,44,47.32,-4.4
lcl2648,7,45,48.26,-4.4
lcl2648,7,46,49.2,-4.41
lcl2648,7,47,50.13,-4.41
lcl2648,7,48,51.08,-4.41
lcl2648,7,49,52.01,-4.42
lcl2648,7,50,52.95,-4.42
lcl2648,7,51,53.89,-4.42
lcl2648,7,52,54.83,-4.42
lcl2648,7,53,55.77,-4.43
lcl2648,7,54,56.71,-4.43
lcl2648,7,55,57.66,-4.43
lcl2648,7,56,58.61,-4.43
lcl2648,7,57,59.56,-4.44
lcl2648,7,58,60.51,-4.44
lcl2648,7,59,61.47,-4.44
lcl2648,7,60,62.42,-4.44
lcl2648,7,61,63.36,-4.45
lcl2648,7,62,64.31,-4.45
lcl2648,7,63,65.25,-4.45
lcl2648,7,64,66.19,-4.45
lcl2648,7,65,67.12,-4.45
lcl2648,7,66,68.06,-4.46
lcl2648,7,67,69.0,-4.46
lcl2648,7,68,69.94,-4.46
lcl2648,7,69,70.87,-4.46
lcl2648,7,70,71.83,-4.46
lcl2648,7,71,72.78,-4.47
lcl2648,7,72,73.72,-4.47
lcl2648,7,73,74.67,-4.47
lcl2648,7,74,75.61,-4.47
lcl2081,0,0,0.0,-0.0
lcl2081,0,1,1.03,-0.0
lcl2081,0,2,2.09,-0.0
lcl2081,0,3,3.17,-0.0
lcl2081,0,4,4.27,-0.0
lcl2081,0,5,5.39,-0.0
lcl2081,0,6,6.5,-0.0
lcl2081,0,7,7.63,-0.0
lcl2081,0,8,8.75,-0.0
lcl2081,0,9,9.87,-0.0
lcl2081,0,10,11.0,-0.0
lcl2081,0,11,12.12,-0.0
lcl2081,0,12,13.25,-0.0
lcl2081,0,13,14.37,-0.0
lcl2081,0,14,15.49,0.01
lcl2081,0,15,16.61,0.01
lcl2081,0,16,17.72,0.01
lcl2081,0,17,18.84,0.01
lcl2081,0,18,19.96,0.01
lcl2081,0,19,21.07,0.01
lcl2081,0,20,22.19,0.01
lcl2081,0,21,23.32,0.01
lcl2081,0,22,24.43,0.01
lcl2081,0,23,25.55,0.01
lcl2081,0,24,26.67,0.01
lcl2081,0,25,27.77,0.01
lcl2081,0,26,28.89,0.01
lcl2081,0,27,30.01,0.01
lcl2081,0,28,31.13,0.01
lcl2081,0,29,32.24,0.01
lcl2081,0,30,33.35,0.01
lcl2081,0,31,34.45,0.01
lcl2081,0,32,35.56,0.01
lcl2081,0,33,36.66,0.01
lcl2081,0,34,37.77,0.01
lcl2081,0,35,38.87,0.01
lcl2081,0,36,39.97,0.01
lcl2081,0,37,41.07,0.01
lcl2081,0,38,42.18,0.02
lcl2081,0,39,43.29,0.02
lcl2081,0,40,44.38,0.02
lcl2081,0,41,45.47,0.02
lcl2081,0,42,46.56,0.02
lcl2081,0,43,47.64,0.02
lcl2081,0,44,48.72,0.02
lcl2081,0,45,49.85,0.02
lcl2081,0,46,50.96,0.02
lcl2081,0,47,52.05,0.02
lcl2081,0,48,53.14,0.03
lcl2081,0,49,54.23,0.03
lcl2081,0,50,55.35,0.03
lcl2081,0,51,56.46,0.02
lcl2081,0,52,57.56,0.02
lcl2081,0,53,58.66,0.02
lcl2081,0,54,59.76,0.02
lcl2081,0,55,60.85,0.02
lcl2081,0,56,61.94,0.02
lcl2081,0,57,63.04,0.03
lcl2081,0,58,64.13,0.03
lcl2081,0,59,65.23,0.03
lcl2081,0,60,66.32,0.03
lcl2081,0,61,67.41,0.03
lcl2081,0,62,68.49,0.03
lcl2081,0,63,69.58,0.04
lcl2081,0,64,70.67,0.04
lcl2081,0,65,71.76,0.04
lcl2081,0,66,72.85,0.05
lcl2081,0,67,73.93,0.05
lcl2081,0,68,75.02,0.06
lcl2081,0,69,76.1,0.06
lcl2081,0,70,77.19,0.07
lcl2081,0,71,78.28,0.07
lcl2081,0,72,79.36,0.08
lcl2081,0,73,80.44,0.09
lcl2081,0,74,81.52,0.09
lcl2081,2,0,20.43,-0.08
lcl2081,2,1,21.49,-0.08
lcl2081,2,2,22.57,-0.08
lcl2081,2,3,23.64,-0.08
lcl2081,2,4,24.72,-0.08
lcl2081,2,5,25.8,-0.09
lcl2081,2,6,26.88,-0.09
lcl2081,2,7,27.95,-0.09
lcl2081,2,8,29.02,-0.09
lcl2081,2,9,30.08,-0.09
lcl2081,2,10,31.15,-0.09
lcl2081,2,11,32.22,-0.1
lcl2081,2,12,33.29,-0.1
lcl2081,2,13,34.36,-0.1
lcl2081,2,14,35.43,-0.1
lcl2081,2,15,36.49,-0.11
lcl2081,2,16,37.56,-0.11
lcl2081,2,17,38.62,-0.11
lcl2081,2,18,39.7,-0.11
lcl2081,2,19,40.76,-0.12
lcl2081,2,20,41.83,-0.12
lcl2081,2,21,42.9,-0.12
lcl2081,2,22,43.97,-0.13
lcl2081,2,23,45.03,-0.13
lcl2081,2,24,46.09,-0.14
lcl2081,2,25,47.14,-0.14
lcl2081,2,26,48.21,-0.14
lcl2081,2,27,49.28,-0.15
lcl2081,2,28,50.35,-0.15
lcl2081,2,29,51.41,-0.16
lcl2081,2,30,52.48,-0.16
lcl2081,2,31,53.54,-0.16
lcl2081,2,32,54.59,-0.17
lcl2081,2,33,55.66,-0.17
lcl2081,2,34,56.73,-0.17
lcl2081,2,35,57.79,-0.18
lcl2081,2,36,58.86,-0.18
lcl2081,2,37,59.93,-0.18
lcl2081,2,38,61.0,-0.19
lcl2081,2,39,62.07,-0.19
lcl2081,2,40,63.13,-0.19
lcl2081,2,41,64.2,-0.19
lcl2081,2,42,65.27,-0.2
lcl2081,2,43,66.35,-0.2
lcl2081,2,44,67.42,-0.2
lcl2081,2,45,68.49,-0.2
lcl2081,2,46,69.56,-0.2
lcl2081,2,47,70.64,-0.21
lcl2081,2,48,71.71,-0.21
lcl2081,2,49,72.78,-0.21
lcl2081,2,50,73.85,-0.21
lcl2081,2,51,74.92,-0.21
lcl2081,2,52,75.98,-0.22
lcl2081,2,53,77.05,-0.22
lcl2081,2,54,78.12,-0.22
lcl2081,2,55,79.19,-0.22
lcl2081,2,56,80.26,-0.22
lcl2081,2,57,81.33,-0.23
lcl2081,2,58,82.41,-0.23
lcl2081,2,59,83.48,-0.23
lcl2081,2,60,84.56,-0.23
lcl2081,2,61,85.64,-0.23
lcl2081,2,62,86.72,-0.24
lcl2081,2,63,87.8,-0.24
lcl2081,2,64,88.88,-0.24
lcl2081,2,65,89.96,-0.24
lcl2081,2,66,91.04,-0.25
lcl2081,2,67,92.12,-0.25
lcl2081,2,68,93.2,-0.25
lcl2081,2,69,94.28,-0.25
lcl2081,2,70,95.35,-0.26
lcl2081,2,71,96.44,-0.26
lcl2081,2,72,97.51,-0.26
lcl2081,2,73,98.58,-0.27
lcl2081,2,74,99.66,-0.27
lcl2081,3,0,1.93,3.68
lcl2081,3,1,3.14,3.67
lcl2081,3,2,4.37,3.66
lcl2081,3,3,5.59,3.66
lcl2081,3,4,6.83,3.65
lcl2081,3,5,8.07,3.65
lcl2081,3,6,9.31,3.65
lcl2081,3,7,10.56,3.64
lcl2081,3,8,11.81,3.64
lcl2081,3,9,13.07,3.63
lcl2081,3,10,14.33,3.63
lcl2081,3,11,15.59,3.63
lcl2081,3,12,16.87,3.62
lcl2081,3,13,18.13,3.62
lcl2081,3,14,19.38,3.62
lcl2081,3,15,20.63,3.62
lcl2081,3,16,21.88,3.62
lcl2081,3,17,23.13,3.61
lcl2081,3,18,24.38,3.61
lcl2081,3,19,25.63,3.61
lcl2081,3,20,26.9,3.61
lcl2081,3,21,28.15,3.61
lcl2081,3,22,29.41,3.61
lcl2081,3,23,30.67,3.61
lcl2081,3,24,31.91,3.61
lcl2081,3,25,33.17,3.61
lcl2081,3,26,34.41,3.61
lcl2081,3,27,35.66,3.61
lcl2081,3,28,36.91,3.62
lcl2081,3,29,38.15,3.62
lcl2081,3,30,39.4,3.62
lcl2081,3,31,40.65,3.62
lcl2081,3,32,41.9,3.62
lcl2081,3,33,43.16,3.62
lcl2081,3,34,44.41,3.63
lcl2081,3,35,45.66,3.63
lcl2081,3,36,46.91,3.63
lcl2081,3,37,48.14,3.63
lcl2081,3,38,49.4,3.63
lcl2081,3,39,50.65,3.63
lcl2081,3,40,51.91,3.63
lcl2081,3,41,53.17,3.64
lcl2081,3,42,54.42,3.64
lcl2081,3,43,55.7,3.64
lcl2081,3,44,56.95,3.64
lcl2081,3,45,58.22,3.64
lcl2081,3,46,59.47,3.63
lcl2081,3,47,60.73,3.63
lcl2081,3,48,61.98,3.63
lcl2081,3,49,63.23,3.63
lcl2081,3,50,64.46,3.63
lcl2081,3,51,65.75,3.63
lcl2081,3,52,67.02,3.63
lcl2081,3,53,68.29,3.62
lcl2081,3,54,69.55,3.62
lcl2081,3,55,70.81,3.62
lcl2081,3,56,72.07,3.62
lcl2081,3,57,73.33,3.61
lcl2081,3,58,74.6,3.61
lcl2081,3,59,75.86,3.61
lcl2081,3,60,77.12,3.6
lcl2081,3,61,78.38,3.6
lcl2081,3,62,79.64,3.59
lcl2081,3,63,80.88,3.59
lcl2081,3,64,82.13,3.58
lcl2081,3,65,83.38,3.58
lcl2081,3,66,84.63,3.57
lcl2081,3,67,85.88,3.57
lcl2081,3,68,87.13,3.56
lcl2081,3,69,88.4,3.56
lcl2081,3,70,89.66,3.55
lcl2081,3,71,90.92,3.55
lcl2081,3,72,92.18,3.54
lcl2081,3,73,93.44,3.54
lcl2081,3,74,94.71,3.53
lcl2081,6,0,64.7,-3.95
lcl2081,6,1,65.61,-3.95
lcl2081,6,2,66.51,-3.95
lcl2081,6,3,67.41,-3.96
lcl2081,6,4,68.3,-3.96
lcl2081,6,5,69.19,-3.97
lcl2081,6,6,70.09,-3.97
lcl2081,6,7,70.99,-3.97
lcl2081,6,8,71.89,-3.98
lcl2081,6,9,72.79,-3.98
lcl2081,6,10,73.69,-3.98
lcl2081,6,11,74.58,-3.98
lcl2081,6,12,75.48,-3.99
lcl2081,6,13,76.38,-3.99
lcl2081,6,14,77.28,-3.99
lcl2081,6,15,78.17,-3.99
lcl2081,6,16,79.07,-4.0
lcl2081,6,17,79.96,-4.0
lcl2081,6,18,80.86,-4.0
lcl2081,6,19,81.76,-4.0
lcl2081,6,20,82.67,-4.0
lcl2081,6,21,83.57,-4.01
lcl2081,6,22,84.47,-4.01
lcl2081,6,23,85.37,-4.01
lcl2081,6,24,86.27,-4.01
lcl2081,6,25,87.17,-4.01
lcl2081,6,26,88.06,-4.01
lcl2081,6,27,88.95,-4.01
lcl2081,6,28,89.85,-4.01
lcl2081,6,29,90.75,-4.01
lcl2081,6,30,91.65,-4.01
lcl2081,6,31,92.56,-4.01
lcl2081,6,32,93.47,-4.01
lcl2081,6,33,94.37,-4.01
lcl2081,6,34,95.28,-4.01
lcl2081,6,35,96.18,-4.01
lcl2081,6,36,97.08,-4.01
lcl2081,6,37,97.98,-4.01
lcl2081,6,38,98.88,-4.01
lcl2081,6,39,99.77,-4.01
lcl2081,6,40,100.67,-4.01
lcl2081,6,41,101.57,-4.0
lcl2081,6,42,102.48,-4.0
lcl2081,6,43,103.39,-4.0
lcl2081,6,44,104.3,-4.0
lcl2081,6,45,105.21,-4.0
lcl2081,6,46,106.12,-4.0
lcl2081,6,47,107.03,-4.0
lcl2081,6,48,107.93,-4.0
lcl2081,6,49,108.83,-4.0
lcl2081,6,50,109.74,-4.0
lcl2081,6,51,110.64,-4.0
lcl2081,6,52,111.54,-4.0
lcl2081,6,53,112.44,-4.0
lcl2081,6,54,113.34,-4.0
lcl2081,6,55,114.25,-4.0
lcl2081,6,56,115.15,-4.0
lcl2081,6,57,116.05,-4.0
lcl2081,6,58,116.95,-4.0
lcl2081,6,59,117.86,-4.0
lcl2081,6,60,118.76,-4.0
lcl2081,6,61,119.66,-4.0
lcl2081,6,62,120.56,-4.0
lcl2081,6,63,121.47,-4.0
lcl2081,6,64,122.38,-4.0
lcl2081,6,65,123.29,-4.0
lcl2081,6,66,124.21,-4.0
lcl2081,6,67,125.12,-4.0
lcl2081,6,68,126.03,-4.0
lcl2081,6,69,126.94,-4.0
lcl2081,6,70,127.85,-4.0
lcl2081,6,71,128.75,-4.0
lcl2081,6,72,129.65,-4.0
lcl2081,6,73,130.55,-4.0
lcl2081,6,74,131.46,-4.0
lcl2081,7,0,4.18,-4.41
lcl2081,7,1,5.05,-4.41
lcl2081,7,2,5.94,-4.42
lcl2081,7,3,6.81,-4.42
lcl2081,7,4,7.69,-4.42
lcl2081,7,5,8.59,-4.42
lcl2081,7,6,9.5,-4.43
lcl2081,7,7,10.41,-4.43
lcl2081,7,8,11.31,-4.43
lcl2081,7,9,12.23,-4.43
lcl2081,7,10,13.14,-4.43
lcl2081,7,11,14.06,-4.44
lcl2081,7,12,14.98,-4.44
lcl2081,7,13,15.89,-4.44
lcl2081,7,14,16.81,-4.44
lcl2081,7,15,17.7,-4.44
lcl2081,7,16,18.6,-4.44
lcl2081,7,17,19.5,-4.45
lcl2081,7,18,20.4,-4.45
lcl2081,7,19,21.3,-4.45
lcl2081,7,20,22.21,-4.45
lcl2081,7,21,23.11,-4.45
lcl2081,7,22,24.01,-4.45
lcl2081,7,23,24.91,-4.46
lcl2081,7,24,25.81,-4.46
lcl2081,7,25,26.7,-4.46
lcl2081,7,26,27.6,-4.46
lcl2081,7,27,28.5,-4.46
lcl2081,7,28,29.42,-4.46
lcl2081,7,29,30.33,-4.47
lcl2081,7,30,31.24,-4.47
lcl2081,7,31,32.15,-4.47
lcl2081,7,32,33.06,-4.47
lcl2081,7,33,33.98,-4.47
lcl2081,7,34,34.89,-4.48
lcl2081,7,35,35.8,-4.48
lcl2081,7,36,36.7,-4.48
lcl2081,7,37,37.59,-4.48
lcl2081,7,38,38.49,-4.48
lcl2081,7,39,39.39,-4.48
lcl2081,7,40,40.29,-4.49
lcl2081,7,41,41.2,-4.49
lcl2081,7,42,42.11,-4.49
lcl2081,7,43,43.02,-4.49
lcl2081,7,44,43.94,-4.49
lcl2081,7,45,44.86,-4.49
lcl2081,7,46,45.77,-4.5
lcl2081,7,47,46.68,-4.5
lcl2081,7,48,47.58,-4.5
lcl2081,7,49,48.49,-4.5
lcl2081,7,50,49.4,-4.5
lcl2081,7,51,50.3,-4.5
lcl2081,7,52,51.2,-4.5
lcl2081,7,53,52.09,-4.5
lcl2081,7,54,52.99,-4.51
lcl2081,7,55,53.89,-4.51
lcl2081,7,56,54.8,-4.51
lcl2081,7,57,55.71,-4.51
lcl2081,7,58,56.61,-4.51
lcl2081,7,59,57.52,-4.51
lcl2081,7,60,58.43,-4.51
lcl2081,7,61,59.33,-4.51
lcl2081,7,62,60.24,-4.52
lcl2081,7,63,61.15,-4.52
lcl2081,7,64,62.06,-4.52
lcl2081,7,65,62.96,-4.52
lcl2081,7,66,63.87,-4.52
lcl2081,7,67,64.77,-4.52
lcl2081,7,68,65.68,-4.52
lcl2081,7,69,66.59,-4.53
lcl2081,7,70,67.51,-4.53
lcl2081,7,71,68.42,-4.53
lcl2081,7,72,69.32,-4.53
lcl2081,7,73,70.23,-4.53
lcl2081,7,74,71.14,-4.54
lcl2682,0,0,0.0,-0.0
lcl2682,0,1,1.24,-0.0
lcl2682,0,2,2.48,-0.0
lcl2682,0,3,3.75,0.01
lcl2682,0,4,5.01,0.01
lcl2682,0,5,6.29,0.01
lcl2682,0,6,7.53,0.02
lcl2682,0,7,8.77,0.02
lcl2682,0,8,10.04,0.02
lcl2682,0,9,11.31,0.03
lcl2682,0,10,12.59,0.03
lcl2682,0,11,13.84,0.04
lcl2682,0,12,15.09,0.04
lcl2682,0,13,16.36,0.05
lcl2682,0,14,17.61,0.05
lcl2682,0,15,18.87,0.06
lcl2682,0,16,20.13,0.06
lcl2682,0,17,21.38,0.07
lcl2682,0,18,22.66,0.07
lcl2682,0,19,23.9,0.08
lcl2682,0,20,25.16,0.08
lcl2682,0,21,26.41,0.09
lcl2682,0,22,27.67,0.09
lcl2682,0,23,28.95,0.09
lcl2682,0,24,30.18,0.09
lcl2682,0,25,31.45,0.09
lcl2682,0,26,32.73,0.09
lcl2682,0,27,34.01,0.09
lcl2682,0,28,35.29,0.09
lcl2682,0,29,36.54,0.09
lcl2682,0,30,37.8,0.09
lcl2682,0,31,39.06,0.09
lcl2682,0,32,40.31,0.09
lcl2682,0,33,41.58,0.09
lcl2682,0,34,42.84,0.09
lcl2682,0,35,44.12,0.09
lcl2682,0,36,45.4,0.09
lcl2682,0,37,46.67,0.09
lcl2682,0,38,47.94,0.09
lcl2682,0,39,49.21,0.08
lcl2682,0,40,50.48,0.08
lcl2682,0,41,51.77,0.08
lcl2682,0,42,53.05,0.08
lcl2682,0,43,54.32,0.08
lcl2682,0,44,55.59,0.07
lcl2682,0,45,56.87,0.07
lcl2682,0,46,58.16,0.07
lcl2682,0,47,59.43,0.06
lcl2682,0,48,60.71,0.06
lcl2682,0,49,61.99,0.06
lcl2682,0,50,63.27,0.05
lcl2682,0,51,64.55,0.05
lcl2682,0,52,65.81,0.05
lcl2682,0,53,67.08,0.04
lcl2682,0,54,68.35,0.04
lcl2682,0,55,69.62,0.04
lcl2682,0,56,70.89,0.03
lcl2682,0,57,72.17,0.03
lcl2682,0,58,73.46,0.03
lcl2682,0,59,74.75,0.02
lcl2682,0,60,76.03,0.02
lcl2682,0,61,77.31,0.02
lcl2682,0,62,78.6,0.02
lcl2682,0,63,79.89,0.02
lcl2682,0,64,81.17,0.02
lcl2682,0,65,82.46,0.02
lcl2682,0,66,83.74,0.02
lcl2682,0,67,85.03,0.02
lcl2682,0,68,86.31,0.02
lcl2682,0,69,87.61,0.02
lcl2682,0,70,88.89,0.02
lcl2682,0,71,90.18,0.02
lcl2682,0,72,91.47,0.02
lcl2682,0,73,92.77,0.02
lcl2682,0,74,94.06,0.02
lcl2682,2,0,60.77,-0.49
lcl2682,2,1,61.84,-0.48
lcl2682,2,2,62.9,-0.48
lcl2682,2,3,63.97,-0.48
lcl2682,2,4,65.03,-0.48
lcl2682,2,5,66.09,-0.48
lcl2682,2,6,67.14,-0.48
lcl2682,2,7,68.2,-0.48
lcl2682,2,8,69.25,-0.48
lcl2682,2,9,70.31,-0.48
lcl2682,2,10,71.38,-0.47
lcl2682,2,11,72.44,-0.47
lcl2682,2,12,73.52,-0.47
lcl2682,2,13,74.59,-0.47
lcl2682,2,14,75.66,-0.47
lcl2682,2,15,76.73,-0.47
lcl2682,2,16,77.81,-0.47
lcl2682,2,17,78.88,-0.47
lcl2682,2,18,79.96,-0.47
lcl2682,2,19,81.03,-0.47
lcl2682,2,20,82.09,-0.47
lcl2682,2,21,83.16,-0.47
lcl2682,2,22,84.21,-0.47
lcl2682,2,23,85.28,-0.47
lcl2682,2,24,86.35,-0.47
lcl2682,2,25,87.42,-0.48
lcl2682,2,26,88.5,-0.48
lcl2682,2,27,89.57,-0.48
lcl2682,2,28,90.65,-0.48
lcl2682,2,29,91.73,-0.48
lcl2682,2,30,92.8,-0.48
lcl2682,2,31,93.87,-0.48
lcl2682,2,32,94.94,-0.48
lcl2682,2,33,96.02,-0.49
lcl2682,2,34,97.1,-0.49
lcl2682,2,35,98.17,-0.49
lcl2682,2,36,99.25,-0.49
lcl2682,2,37,100.33,-0.49
lcl2682,2,38,101.41,-0.49
lcl2682,2,39,102.5,-0.49
lcl2682,2,40,103.58,-0.5
lcl2682,2,41,104.66,-0.5
lcl2682,2,42,105.74,-0.5
lcl2682,2,43,106.83,-0.5
lcl2682,2,44,107.91,-0.5
lcl2682,2,45,109.0,-0.51
lcl2682,2,46,110.09,-0.51
lcl2682,2,47,111.17,-0.51
lcl2682,2,48,112.26,-0.51
lcl2682,2,49,113.34,-0.51
lcl2682,2,50,114.43,-0.52
lcl2682,2,51,115.52,-0.52
lcl2682,2,52,116.61,-0.52
lcl2682,2,53,117.69,-0.52
lcl2682,2,54,118.79,-0.53
lcl2682,2,55,119.89,-0.53
lcl2682,2,56,120.99,-0.53
lcl2682,2,57,122.09,-0.54
lcl2682,2,58,123.19,-0.54
lcl2682,2,59,124.29,-0.54
lcl2682,2,60,125.39,-0.55
lcl2682,2,61,126.49,-0.55
lcl2682,2,62,127.59,-0.56
lcl2682,2,63,128.69,-0.56
lcl2682,2,64,129.79,-0.56
lcl2682,2,65,130.89,-0.57
lcl2682,2,66,131.99,-0.57
lcl2682,2,67,133.08,-0.57
lcl2682,2,68,134.18,-0.58
lcl2682,2,69,135.29,-0.58
lcl2682,2,70,136.39,-0.58
lcl2682,2,71,137.5,-0.59
lcl2682,2,72,138.6,-0.59
lcl2682,2,73,139.7,-0.59
lcl2682,2,74,140.81,-0.59
lcl2682,3,0,84.89,3.68
lcl2682,3,1,86.02,3.69
lcl2682,3,2,87.17,3.7
lcl2682,3,3,88.31,3.7
lcl2682,3,4,89.45,3.71
lcl2682,3,5,90.6,3.72
lcl2682,3,6,91.74,3.72
lcl2682,3,7,92.88,3.73
lcl2682,3,8,94.02,3.74
lcl2682,3,9,95.17,3.74
lcl2682,3,10,96.31,3.75
lcl2682,3,11,97.46,3.76
lcl2682,3,12,98.6,3.76
lcl2682,3,13,99.75,3.77
lcl2682,3,14,100.89,3.77
lcl2682,3,15,102.03,3.78
lcl2682,3,16,103.19,3.78
lcl2682,3,17,104.33,3.79
lcl2682,3,18,105.48,3.79
lcl2682,3,19,106.64,3.8
lcl2682,3,20,107.8,3.8
lcl2682,3,21,108.96,3.81
lcl2682,3,22,110.12,3.81
lcl2682,3,23,111.28,3.82
lcl2682,3,24,112.44,3.82
lcl2682,3,25,113.6,3.83
lcl2682,3,26,114.77,3.83
lcl2682,3,27,115.93,3.84
lcl2682,3,28,117.1,3.84
lcl2682,3,29,118.26,3.85
lcl2682,3,30,119.44,3.85
lcl2682,3,31,120.61,3.85
lcl2682,3,32,121.78,3.86
lcl2682,3,33,122.96,3.86
lcl2682,3,34,124.14,3.87
lcl2682,3,35,125.32,3.87
lcl2682,3,36,126.5,3.87
lcl2682,3,37,127.68,3.88
lcl2682,3,38,128.86,3.88
lcl2682,3,39,130.04,3.88
lcl2682,3,40,131.23,3.89
lcl2682,3,41,132.43,3.89
lcl2682,3,42,133.62,3.89
lcl2682,3,43,134.81,3.89
lcl2682,3,44,136.01,3.9
lcl2682,3,45,137.21,3.9
lcl2682,3,46,138.41,3.9
lcl2682,3,47,139.61,3.91
lcl2682,3,48,140.8,3.91
lcl2682,3,49,142.01,3.91
lcl2682,3,50,143.21,3.92
lcl2682,3,51,144.41,3.92
lcl2682,3,52,145.62,3.92
lcl2682,3,53,146.81,3.92
lcl2682,3,54,148.02,3.93
lcl2682,3,55,149.22,3.93
lcl2682,3,56,150.41,3.93
lcl2682,3,57,151.61,3.93
lcl2682,3,58,152.81,3.93
lcl2682,3,59,154.02,3.93
lcl2682,3,60,155.23,3.94
lcl2682,3,61,156.44,3.94
lcl2682,3,62,157.64,3.94
lcl2682,3,63,158.85,3.94
lcl2682,3,64,160.05,3.94
lcl2682,3,65,161.25,3.94
lcl2682,3,66,162.46,3.94
lcl2682,3,67,163.66,3.95
lcl2682,3,68,164.88,3.95
lcl2682,3,69,166.09,3.95
lcl2682,3,70,167.31,3.95
lcl2682,3,71,168.52,3.95
lcl2682,3,72,169.73,3.95
lcl2682,3,73,170.94,3.96
lcl2682,3,74,172.16,3.96
lcl2682,6,0,149.89,-4.54
lcl2682,6,1,150.83,-4.53
lcl2682,6,2,151.77,-4.53
lcl2682,6,3,152.71,-4.53
lcl2682,6,4,153.65,-4.53
lcl2682,6,5,154.59,-4.52
lcl2682,6,6,155.53,-4.52
lcl2682,6,7,156.46,-4.52
lcl2682,6,8,157.4,-4.52
lcl2682,6,9,158.35,-4.51
lcl2682,6,10,159.3,-4.51
lcl2682,6,11,160.24,-4.51
lcl2682,6,12,161.18,-4.5
lcl2682,6,13,162.13,-4.5
lcl2682,6,14,163.07,-4.5
lcl2682,6,15,164.01,-4.49
lcl2682,6,16,164.94,-4.49
lcl2682,6,17,165.87,-4.48
lcl2682,6,18,166.8,-4.48
lcl2682,6,19,167.74,-4.48
lcl2682,6,20,168.67,-4.47
lcl2682,6,21,169.6,-4.47
lcl2682,6,22,170.54,-4.47
lcl2682,6,23,171.47,-4.46
lcl2682,6,24,172.39,-4.46
lcl2682,6,25,173.32,-4.46
lcl2682,6,26,174.25,-4.45
lcl2682,6,27,175.18,-4.45
lcl2682,6,28,176.1,-4.45
lcl2682,6,29,177.03,-4.44
lcl2682,6,30,177.96,-4.44
lcl2682,6,31,178.89,-4.43
lcl2682,6,32,179.81,-4.43
lcl2682,6,33,180.74,-4.43
lcl2682,6,34,181.66,-4.42
lcl2682,6,35,182.59,-4.42
lcl2682,6,36,183.51,-4.41
lcl2682,6,37,184.44,-4.41
lcl2682,6,38,185.36,-4.41
lcl2682,6,39,186.28,-4.4
lcl2682,6,40,187.21,-4.4
lcl2682,6,41,188.14,-4.4
lcl2682,6,42,189.06,-4.39
lcl2682,6,43,189.98,-4.39
lcl2682,6,44,190.9,-4.38
lcl2682,6,45,191.82,-4.38
lcl2682,6,46,192.73,-4.38
lcl2682,6,47,193.63,-4.37
lcl2682,6,48,194.54,-4.37
lcl2682,6,49,195.45,-4.37
lcl2682,6,50,196.36,-4.36
lcl2682,6,51,197.27,-4.36
lcl2682,6,52,198.17,-4.36
lcl2682,6,53,199.09,-4.35
lcl2682,6,54,200.01,-4.35
lcl2682,6,55,200.92,-4.35
lcl2682,6,56,201.83,-4.35
lcl2682,6,57,202.74,-4.34
lcl2682,6,58,203.64,-4.34
lcl2682,6,59,204.55,-4.34
lcl2682,6,60,205.46,-4.34
lcl2682,6,61,206.36,-4.33
lcl2682,6,62,207.26,-4.33
lcl2682,6,63,208.17,-4.33
lcl2682,6,64,209.07,-4.32
lcl2682,6,65,209.98,-4.32
lcl2682,6,66,210.88,-4.32
lcl2682,6,67,211.78,-4.32
lcl2682,6,68,212.68,-4.31
lcl2682,6,69,213.59,-4.31
lcl2682,6,70,214.49,-4.31
lcl2682,6,71,215.39,-4.3
lcl2682,6,72,216.29,-4.3
lcl2682,6,73,217.18,-4.3
lcl2682,6,74,218.08,-4.3
lcl2682,7,0,14.98,-4.55
lcl2682,7,1,15.89,-4.55
lcl2682,7,2,16.8,-4.56
lcl2682,7,3,17.71,-4.56
lcl2682,7,4,18.62,-4.57
lcl2682,7,5,19.54,-4.57
lcl2682,7,6,20.45,-4.58
lcl2682,7,7,21.36,-4.58
lcl2682,7,8,22.27,-4.58
lcl2682,7,9,23.19,-4.59
lcl2682,7,10,24.11,-4.59
lcl2682,7,11,25.03,-4.59
lcl2682,7,12,25.94,-4.6
lcl2682,7,13,26.84,-4.6
lcl2682,7,14,27.75,-4.6
lcl2682,7,15,28.66,-4.61
lcl2682,7,16,29.57,-4.61
lcl2682,7,17,30.49,-4.61
lcl2682,7,18,31.41,-4.61
lcl2682,7,19,32.33,-4.62
lcl2682,7,20,33.25,-4.62
lcl2682,7,21,34.16,-4.62
lcl2682,7,22,35.07,-4.62
lcl2682,7,23,35.98,-4.62
lcl2682,7,24,36.89,-4.63
lcl2682,7,25,37.79,-4.63
lcl2682,7,26,38.71,-4.63
lcl2682,7,27,39.63,-4.63
lcl2682,7,28,40.55,-4.63
lcl2682,7,29,41.45,-4.63
lcl2682,7,30,42.36,-4.63
lcl2682,7,31,43.28,-4.63
lcl2682,7,32,44.21,-4.63
lcl2682,7,33,45.12,-4.63
lcl2682,7,34,46.03,-4.64
lcl2682,7,35,46.94,-4.64
lcl2682,7,36,47.86,-4.64
lcl2682,7,37,48.78,-4.64
lcl2682,7,38,49.71,-4.64
lcl2682,7,39,50.63,-4.64
lcl2682,7,40,51.56,-4.64
lcl2682,7,41,52.48,-4.65
lcl2682,7,42,53.41,-4.65
lcl2682,7,43,54.34,-4.65
lcl2682,7,44,55.26,-4.65
lcl2682,7,45,56.18,-4.65
lcl2682,7,46,57.1,-4.65
lcl2682,7,47,58.02,-4.65
lcl2682,7,48,58.93,-4.65
lcl2682,7,49,59.86,-4.65
lcl2682,7,50,60.78,-4.65
lcl2682,7,51,61.7,-4.65
lcl2682,7,52,62.61,-4.66
lcl2682,7,53,63.53,-4.66
lcl2682,7,54,64.45,-4.66
lcl2682,7,55,65.37,-4.66
lcl2682,7,56,66.29,-4.66
lcl2682,7,57,67.19,-4.66
lcl2682,7,58,68.11,-4.66
lcl2682,7,59,69.04,-4.66
lcl2682,7,60,69.96,-4.66
lcl2682,7,61,70.88,-4.66
lcl2682,7,62,71.81,-4.66
lcl2682,7,63,72.74,-4.66
lcl2682,7,64,73.67,-4.66
lcl2682,7,65,74.61,-4.66
lcl2682,7,66,75.54,-4.66
lcl2682,7,67,76.47,-4.66
lcl2682,7,68,77.39,-4.66
lcl2682,7,69,78.32,-4.66
lcl2682,7,70,79.24,-4.66
lcl2682,7,71,80.17,-4.66
lcl2682,7,72,81.1,-4.66
lcl2682,7,73,82.03,-4.66
lcl2682,7,74,82.96,-4.66
lcl465,0,0,0.0,-0.0
lcl465,0,1,1.1,-0.01
lcl465,0,2,2.25,-0.02
lcl465,0,3,3.42,-0.03
lcl465,0,4,4.6,-0.03
lcl465,0,5,5.8,-0.04
lcl465,0,6,7.02,-0.05
lcl465,0,7,8.25,-0.06
lcl465,0,8,9.47,-0.06
lcl465,0,9,10.71,-0.07
lcl465,0,10,11.94,-0.08
lcl465,0,11,13.18,-0.08
lcl465,0,12,14.41,-0.09
lcl465,0,13,15.64,-0.1
lcl465,0,14,16.87,-0.1
lcl465,0,15,18.1,-0.11
lcl465,0,16,19.33,-0.12
lcl465,0,17,20.56,-0.12
lcl465,0,18,21.8,-0.13
lcl465,0,19,23.03,-0.13
lcl465,0,20,24.27,-0.14
lcl465,0,21,25.5,-0.14
lcl465,0,22,26.74,-0.15
lcl465,0,23,27.99,-0.15
lcl465,0,24,29.23,-0.16
lcl465,0,25,30.48,-0.16
lcl465,0,26,31.72,-0.16
lcl465,0,27,32.95,-0.17
lcl465,0,28,34.18,-0.17
lcl465,0,29,35.42,-0.18
lcl465,0,30,36.64,-0.18
lcl465,0,31,37.87,-0.18
lcl465,0,32,39.11,-0.18
lcl465,0,33,40.35,-0.19
lcl465,0,34,41.58,-0.19
lcl465,0,35,42.82,-0.19
lcl465,0,36,44.05,-0.19
lcl465,0,37,45.29,-0.19
lcl465,0,38,46.52,-0.19
lcl465,0,39,47.76,-0.19
lcl465,0,40,48.99,-0.2
lcl465,0,41,50.22,-0.2
lcl465,0,42,51.46,-0.2
lcl465,0,43,52.7,-0.2
lcl465,0,44,53.95,-0.19
lcl465,0,45,55.19,-0.19
lcl465,0,46,56.44,-0.19
lcl465,0,47,57.69,-0.19
lcl465,0,48,58.94,-0.19
lcl465,0,49,60.18,-0.19
lcl465,0,50,61.42,-0.19
lcl465,0,51,62.65,-0.18
lcl465,0,52,63.89,-0.18
lcl465,0,53,65.13,-0.18
lcl465,0,54,66.36,-0.17
lcl465,0,55,67.6,-0.17
lcl465,0,56,68.85,-0.17
lcl465,0,57,70.08,-0.16
lcl465,0,58,71.32,-0.15
lcl465,0,59,72.57,-0.15
lcl465,0,60,73.82,-0.14
lcl465,0,61,75.07,-0.13
lcl465,0,62,76.32,-0.12
lcl465,0,63,77.56,-0.12
lcl465,0,64,78.81,-0.11
lcl465,0,65,80.05,-0.1
lcl465,0,66,81.29,-0.09
lcl465,0,67,82.54,-0.07
lcl465,0,68,83.78,-0.06
lcl465,0,69,85.04,-0.05
lcl465,0,70,86.29,-0.04
lcl465,0,71,87.54,-0.02
lcl465,0,72,88.79,-0.01
lcl465,0,73,90.04,0.01
lcl465,0,74,91.3,0.02
lcl465,2,0,39.58,0.28
lcl465,2,1,40.66,0.29
lcl465,2,2,41.74,0.31
lcl465,2,3,42.84,0.33
lcl465,2,4,43.94,0.36
lcl465,2,5,45.03,0.38
lcl465,2,6,46.14,0.4
lcl465,2,7,47.24,0.42
lcl465,2,8,48.34,0.44
lcl465,2,9,49.44,0.47
lcl465,2,10,50.54,0.49
lcl465,2,11,51.64,0.51
lcl465,2,12,52.73,0.54
lcl465,2,13,53.83,0.56
lcl465,2,14,54.93,0.59
lcl465,2,15,56.02,0.61
lcl465,2,16,57.13,0.63
lcl465,2,17,58.23,0.66
lcl465,2,18,59.34,0.69
lcl465,2,19,60.45,0.71
lcl465,2,20,61.55,0.74
lcl465,2,21,62.65,0.76
lcl465,2,22,63.76,0.79
lcl465,2,23,64.86,0.82
lcl465,2,24,65.96,0.85
lcl465,2,25,67.06,0.88
lcl465,2,26,68.17,0.9
lcl465,2,27,69.27,0.93
lcl465,2,28,70.37,0.96
lcl465,2,29,71.48,0.99
lcl465,2,30,72.59,1.02
lcl465,2,31,73.7,1.05
lcl465,2,32,74.83,1.08
lcl465,2,33,75.94,1.11
lcl465,2,34,77.05,1.14
lcl465,2,35,78.17,1.17
lcl465,2,36,79.28,1.2
lcl465,2,37,80.4,1.23
lcl465,2,38,81.51,1.26
lcl465,2,39,82.62,1.28
lcl465,2,40,83.73,1.31
lcl465,2,41,84.84,1.34
lcl465,2,42,85.95,1.37
lcl465,2,43,87.06,1.4
lcl465,2,44,88.18,1.43
lcl465,2,45,89.3,1.45
lcl465,2,46,90.42,1.48
lcl465,2,47,91.55,1.51
lcl465,2,48,92.68,1.53
lcl465,2,49,93.81,1.56
lcl465,2,50,94.94,1.59
lcl465,2,51,96.07,1.61
lcl465,2,52,97.2,1.64
lcl465,2,53,98.32,1.66
lcl465,2,54,99.44,1.69
lcl465,2,55,100.56,1.72
lcl465,2,56,101.68,1.74
lcl465,2,57,102.8,1.77
lcl465,2,58,103.92,1.79
lcl465,2,59,105.05,1.82
lcl465,2,60,106.17,1.84
lcl465,2,61,107.3,1.86
lcl465,2,62,108.43,1.89
lcl465,2,63,109.56,1.91
lcl465,2,64,110.69,1.94
lcl465,2,65,111.83,1.96
lcl465,2,66,112.96,1.98
lcl465,2,67,114.09,2.01
lcl465,2,68,115.23,2.03
lcl465,2,69,116.36,2.05
lcl465,2,70,117.5,2.08
lcl465,2,71,118.64,2.1
lcl465,2,72,119.78,2.12
lcl465,2,73,120.92,2.14
lcl465,2,74,122.06,2.17
lcl465,3,0,60.17,3.37
lcl465,3,1,61.49,3.37
lcl465,3,2,62.81,3.37
lcl465,3,3,64.12,3.36
lcl465,3,4,65.44,3.36
lcl465,3,5,66.76,3.36
lcl465,3,6,68.08,3.36
lcl465,3,7,69.4,3.36
lcl465,3,8,70.72,3.36
lcl465,3,9,72.04,3.35
lcl465,3,10,73.36,3.35
lcl465,3,11,74.69,3.35
lcl465,3,12,76.01,3.35
lcl465,3,13,77.34,3.35
lcl465,3,14,78.66,3.35
lcl465,3,15,79.98,3.35
lcl465,3,16,81.29,3.35
lcl465,3,17,82.61,3.34
lcl465,3,18,83.93,3.34
lcl465,3,19,85.24,3.34
lcl465,3,20,86.55,3.34
lcl465,3,21,87.86,3.34
lcl465,3,22,89.18,3.34
lcl465,3,23,90.51,3.33
lcl465,3,24,91.83,3.33
lcl465,3,25,93.17,3.33
lcl465,3,26,94.5,3.33
lcl465,3,27,95.83,3.32
lcl465,3,28,97.14,3.32
lcl465,3,29,98.46,3.32
lcl465,3,30,99.77,3.32
lcl465,3,31,101.08,3.32
lcl465,3,32,102.39,3.31
lcl465,3,33,103.71,3.31
lcl465,3,34,105.03,3.31
lcl465,3,35,106.36,3.31
lcl465,3,36,107.68,3.31
lcl465,3,37,109.01,3.31
lcl465,3,38,110.33,3.31
lcl465,3,39,111.66,3.31
lcl465,3,40,112.98,3.3
lcl465,3,41,114.3,3.3
lcl465,3,42,115.62,3.3
lcl465,3,43,116.94,3.3
lcl465,3,44,118.26,3.3
lcl465,3,45,119.59,3.3
lcl465,3,46,120.91,3.3
lcl465,3,47,122.24,3.3
lcl465,3,48,123.57,3.3
lcl465,3,49,124.91,3.3
lcl465,3,50,126.24,3.3
lcl465,3,51,127.56,3.3
lcl465,3,52,128.89,3.29
lcl465,3,53,130.21,3.29
lcl465,3,54,131.53,3.29
lcl465,3,55,132.85,3.29
lcl465,3,56,134.18,3.29
lcl465,3,57,135.5,3.29
lcl465,3,58,136.82,3.29
lcl465,3,59,138.15,3.29
lcl465,3,60,139.47,3.29
lcl465,3,61,140.8,3.29
lcl465,3,62,142.13,3.29
lcl465,3,63,143.46,3.29
lcl465,3,64,144.79,3.29
lcl465,3,65,146.11,3.29
lcl465,3,66,147.43,3.29
lcl465,3,67,148.75,3.29
lcl465,3,68,150.07,3.29
lcl465,3,69,151.4,3.29
lcl465,3,70,152.73,3.29
lcl465,3,71,154.05,3.29
lcl465,3,72,155.36,3.29
lcl465,3,73,156.69,3.29
lcl465,3,74,158.01,3.29
lcl465,6,0,76.94,-4.65
lcl465,6,1,77.91,-4.65
lcl465,6,2,78.87,-4.65
lcl465,6,3,79.85,-4.65
lcl465,6,4,80.82,-4.65
lcl465,6,5,81.79,-4.65
lcl465,6,6,82.76,-4.65
lcl465,6,7,83.73,-4.65
lcl465,6,8,84.72,-4.65
lcl465,6,9,85.71,-4.65
lcl465,6,10,86.65,-4.65
lcl465,6,11,87.6,-4.65
lcl465,6,12,88.55,-4.65
lcl465,6,13,89.51,-4.64
lcl465,6,14,90.47,-4.64
lcl465,6,15,91.43,-4.64
lcl465,6,16,92.4,-4.64
lcl465,6,17,93.37,-4.64
lcl465,6,18,94.35,-4.64
lcl465,6,19,95.32,-4.64
lcl465,6,20,96.29,-4.64
lcl465,6,21,97.25,-4.64
lcl465,6,22,98.22,-4.64
lcl465,6,23,99.19,-4.63
lcl465,6,24,100.15,-4.63
lcl465,6,25,101.11,-4.63
lcl465,6,26,102.08,-4.63
lcl465,6,27,103.06,-4.63
lcl465,6,28,104.02,-4.63
lcl465,6,29,105.0,-4.63
lcl465,6,30,105.97,-4.63
lcl465,6,31,106.94,-4.63
lcl465,6,32,107.92,-4.63
lcl465,6,33,108.89,-4.63
lcl465,6,34,109.86,-4.63
lcl465,6,35,110.83,-4.63
lcl465,6,36,111.8,-4.63
lcl465,6,37,112.76,-4.62
lcl465,6,38,113.74,-4.62
lcl465,6,39,114.7,-4.62
lcl465,6,40,115.68,-4.62
lcl465,6,41,116.64,-4.62
lcl465,6,42,117.6,-4.62
lcl465,6,43,118.57,-4.62
lcl465,6,44,119.53,-4.62
lcl465,6,45,120.49,-4.61
lcl465,6,46,121.45,-4.61
lcl465,6,47,122.42,-4.61
lcl465,6,48,123.38,-4.61
lcl465,6,49,124.34,-4.61
lcl465,6,50,125.29,-4.6
lcl465,6,51,126.27,-4.6
lcl465,6,52,127.25,-4.6
lcl465,6,53,128.22,-4.6
lcl465,6,54,129.2,-4.6
lcl465,6,55,130.15,-4.6
lcl465,6,56,131.1,-4.59
lcl465,6,57,132.03,-4.59
lcl465,6,58,132.97,-4.59
lcl465,6,59,133.93,-4.59
lcl465,6,60,134.92,-4.59
lcl465,6,61,135.89,-4.59
lcl465,6,62,136.85,-4.58
lcl465,6,63,137.84,-4.58
lcl465,6,64,138.82,-4.58
lcl465,6,65,139.79,-4.58
lcl465,6,66,140.76,-4.57
lcl465,6,67,141.72,-4.57
lcl465,6,68,142.69,-4.57
lcl465,6,69,143.66,-4.56
lcl465,6,70,144.62,-4.56
lcl465,6,71,145.58,-4.55
lcl465,6,72,146.54,-4.55
lcl465,6,73,147.49,-4.54
lcl465,6,74,148.47,-4.54
lcl465,7,0,11.64,-4.46
lcl465,7,1,12.56,-4.47
lcl465,7,2,13.48,-4.48
lcl465,7,3,14.42,-4.49
lcl465,7,4,15.35,-4.49
lcl465,7,5,16.28,-4.5
lcl465,7,6,17.22,-4.51
lcl465,7,7,18.15,-4.51
lcl465,7,8,19.06,-4.52
lcl465,7,9,19.97,-4.53
lcl465,7,10,20.88,-4.53
lcl465,7,11,21.79,-4.53
lcl465,7,12,22.7,-4.54
lcl465,7,13,23.62,-4.54
lcl465,7,14,24.54,-4.55
lcl465,7,15,25.45,-4.55
lcl465,7,16,26.36,-4.55
lcl465,7,17,27.28,-4.55
lcl465,7,18,28.2,-4.56
lcl465,7,19,29.12,-4.56
lcl465,7,20,30.04,-4.56
lcl465,7,21,30.95,-4.56
lcl465,7,22,31.88,-4.56
lcl465,7,23,32.8,-4.56
lcl465,7,24,33.71,-4.56
lcl465,7,25,34.62,-4.56
lcl465,7,26,35.53,-4.56
lcl465,7,27,36.45,-4.56
lcl465,7,28,37.35,-4.56
lcl465,7,29,38.27,-4.56
lcl465,7,30,39.17,-4.56
lcl465,7,31,40.07,-4.56
lcl465,7,32,40.97,-4.57
lcl465,7,33,41.89,-4.57
lcl465,7,34,42.82,-4.57
lcl465,7,35,43.75,-4.57
lcl465,7,36,44.67,-4.57
lcl465,7,37,45.59,-4.57
lcl465,7,38,46.51,-4.58
lcl465,7,39,47.43,-4.58
lcl465,7,40,48.35,-4.58
lcl465,7,41,49.26,-4.58
lcl465,7,42,50.17,-4.59
lcl465,7,43,51.08,-4.59
lcl465,7,44,51.99,-4.59
lcl465,7,45,52.9,-4.59
lcl465,7,46,53.81,-4.6
lcl465,7,47,54.72,-4.6
lcl465,7,48,55.63,-4.6
lcl465,7,49,56.54,-4.6
lcl465,7,50,57.46,-4.6
lcl465,7,51,58.38,-4.6
lcl465,7,52,59.29,-4.6
lcl465,7,53,60.21,-4.6
lcl465,7,54,61.13,-4.61
lcl465,7,55,62.05,-4.61
lcl465,7,56,62.96,-4.61
lcl465,7,57,63.88,-4.6
lcl465,7,58,64.8,-4.6
lcl465,7,59,65.71,-4.6
lcl465,7,60,66.63,-4.6
lcl465,7,61,67.55,-4.6
lcl465,7,62,68.46,-4.6
lcl465,7,63,69.38,-4.6
lcl465,7,64,70.3,-4.6
lcl465,7,65,71.22,-4.6
lcl465,7,66,72.15,-4.6
lcl465,7,67,73.09,-4.6
lcl465,7,68,73.99,-4.59
lcl465,7,69,74.9,-4.59
lcl465,7,70,75.82,-4.59
lcl465,7,71,76.74,-4.59
lcl465,7,72,77.65,-4.59
lcl465,7,73,78.56,-4.59
lcl465,7,74,79.46,-4.59
lcl1459,0,0,0.0,-0.0
lcl1459,0,1,1.26,-0.01
lcl1459,0,2,2.55,-0.01
lcl1459,0,3,3.88,-0.02
lcl1459,0,4,5.22,-0.03
lcl1459,0,5,6.58,-0.03
lcl1459,0,6,7.94,-0.04
lcl1459,0,7,9.3,-0.05
lcl1459,0,8,10.67,-0.05
lcl1459,0,9,12.04,-0.06
lcl1459,0,10,13.41,-0.07
lcl1459,0,11,14.79,-0.07
lcl1459,0,12,16.16,-0.08
lcl1459,0,13,17.53,-0.09
lcl1459,0,14,18.9,-0.09
lcl1459,0,15,20.28,-0.1
lcl1459,0,16,21.64,-0.11
lcl1459,0,17,23.0,-0.11
lcl1459,0,18,24.36,-0.12
lcl1459,0,19,25.73,-0.12
lcl1459,0,20,27.11,-0.13
lcl1459,0,21,28.49,-0.14
lcl1459,0,22,29.87,-0.14
lcl1459,0,23,31.24,-0.15
lcl1459,0,24,32.61,-0.16
lcl1459,0,25,33.97,-0.16
lcl1459,0,26,35.33,-0.17
lcl1459,0,27,36.7,-0.18
lcl1459,0,28,38.06,-0.18
lcl1459,0,29,39.44,-0.19
lcl1459,0,30,40.81,-0.19
lcl1459,0,31,42.19,-0.2
lcl1459,0,32,43.57,-0.21
lcl1459,0,33,44.94,-0.21
lcl1459,0,34,46.32,-0.22
lcl1459,0,35,47.68,-0.22
lcl1459,0,36,49.04,-0.23
lcl1459,0,37,50.41,-0.23
lcl1459,0,38,51.78,-0.24
lcl1459,0,39,53.16,-0.24
lcl1459,0,40,54.56,-0.25
lcl1459,0,41,55.91,-0.25
lcl1459,0,42,57.27,-0.25
lcl1459,0,43,58.62,-0.26
lcl1459,0,44,60.0,-0.26
lcl1459,0,45,61.36,-0.27
lcl1459,0,46,62.73,-0.27
lcl1459,0,47,64.09,-0.27
lcl1459,0,48,65.46,-0.28
lcl1459,0,49,66.83,-0.28
lcl1459,0,50,68.2,-0.28
lcl1459,0,51,69.56,-0.28
lcl1459,0,52,70.92,-0.28
lcl1459,0,53,72.3,-0.28
lcl1459,0,54,73.67,-0.27
lcl1459,0,55,75.04,-0.27
lcl1459,0,56,76.41,-0.27
lcl1459,0,57,77.78,-0.26
lcl1459,0,58,79.15,-0.26
lcl1459,0,59,80.51,-0.25
lcl1459,0,60,81.86,-0.24
lcl1459,0,61,83.22,-0.23
lcl1459,0,62,84.57,-0.23
lcl1459,0,63,85.93,-0.21
lcl1459,0,64,87.29,-0.2
lcl1459,0,65,88.66,-0.19
lcl1459,0,66,90.02,-0.18
lcl1459,0,67,91.39,-0.16
lcl1459,0,68,92.76,-0.15
lcl1459,0,69,94.13,-0.13
lcl1459,0,70,95.49,-0.12
lcl1459,0,71,96.85,-0.1
lcl1459,0,72,98.2,-0.08
lcl1459,0,73,99.57,-0.06
lcl1459,0,74,100.94,-0.04
lcl1459,2,0,49.06,-1.05
lcl1459,2,1,50.21,-1.05
lcl1459,2,2,51.36,-1.06
lcl1459,2,3,52.51,-1.06
lcl1459,2,4,53.64,-1.06
lcl1459,2,5,54.78,-1.07
lcl1459,2,6,55.94,-1.07
lcl1459,2,7,57.09,-1.08
lcl1459,2,8,58.24,-1.08
lcl1459,2,9,59.4,-1.08
lcl1459,2,10,60.54,-1.09
lcl1459,2,11,61.68,-1.09
lcl1459,2,12,62.82,-1.1
lcl1459,2,13,63.98,-1.1
lcl1459,2,14,65.12,-1.11
lcl1459,2,15,66.27,-1.11
lcl1459,2,16,67.41,-1.12
lcl1459,2,17,68.55,-1.12
lcl1459,2,18,69.7,-1.13
lcl1459,2,19,70.84,-1.13
lcl1459,2,20,71.98,-1.14
lcl1459,2,21,73.12,-1.14
lcl1459,2,22,74.26,-1.15
lcl1459,2,23,75.41,-1.15
lcl1459,2,24,76.55,-1.16
lcl1459,2,25,77.68,-1.16
lcl1459,2,26,78.82,-1.17
lcl1459,2,27,79.95,-1.17
lcl1459,2,28,81.09,-1.18
lcl1459,2,29,82.23,-1.18
lcl1459,2,30,83.37,-1.19
lcl1459,2,31,84.5,-1.19
lcl1459,2,32,85.63,-1.2
lcl1459,2,33,86.76,-1.21
lcl1459,2,34,87.89,-1.21
lcl1459,2,35,89.02,-1.22
lcl1459,2,36,90.15,-1.22
lcl1459,2,37,91.28,-1.23
lcl1459,2,38,92.41,-1.23
lcl1459,2,39,93.54,-1.24
lcl1459,2,40,94.68,-1.24
lcl1459,2,41,95.82,-1.25
lcl1459,2,42,96.95,-1.25
lcl1459,2,43,98.08,-1.26
lcl1459,2,44,99.2,-1.26
lcl1459,2,45,100.32,-1.27
lcl1459,2,46,101.44,-1.28
lcl1459,2,47,102.56,-1.28
lcl1459,2,48,103.68,-1.29
lcl1459,2,49,104.81,-1.29
lcl1459,2,50,105.93,-1.3
lcl1459,2,51,107.06,-1.3
lcl1459,2,52,108.18,-1.31
lcl1459,2,53,109.3,-1.31
lcl1459,2,54,110.41,-1.32
lcl1459,2,55,111.53,-1.32
lcl1459,2,56,112.65,-1.32
lcl1459,2,57,113.77,-1.33
lcl1459,2,58,114.89,-1.33
lcl1459,2,59,116.01,-1.34
lcl1459,2,60,117.12,-1.34
lcl1459,2,61,118.25,-1.34
lcl1459,2,62,119.36,-1.35
lcl1459,2,63,120.48,-1.35
lcl1459,2,64,121.59,-1.35
lcl1459,2,65,122.71,-1.36
lcl1459,2,66,123.82,-1.36
lcl1459,2,67,124.93,-1.36
lcl1459,2,68,126.04,-1.37
lcl1459,2,69,127.16,-1.37
lcl1459,2,70,128.27,-1.37
lcl1459,2,71,129.38,-1.37
lcl1459,2,72,130.49,-1.37
lcl1459,2,73,131.6,-1.37
lcl1459,2,74,132.71,-1.38
lcl1459,3,0,61.02,3.07
lcl1459,3,1,62.34,3.07
lcl1459,3,2,63.65,3.08
lcl1459,3,3,64.97,3.08
lcl1459,3,4,66.29,3.08
lcl1459,3,5,67.6,3.08
lcl1459,3,6,68.92,3.09
lcl1459,3,7,70.23,3.09
lcl1459,3,8,71.53,3.09
lcl1459,3,9,72.84,3.09
lcl1459,3,10,74.15,3.1
lcl1459,3,11,75.47,3.1
lcl1459,3,12,76.77,3.1
lcl1459,3,13,78.09,3.1
lcl1459,3,14,79.41,3.1
lcl1459,3,15,80.72,3.1
lcl1459,3,16,82.02,3.1
lcl1459,3,17,83.33,3.1
lcl1459,3,18,84.63,3.1
lcl1459,3,19,85.93,3.1
lcl1459,3,20,87.24,3.1
lcl1459,3,21,88.55,3.1
lcl1459,3,22,89.86,3.1
lcl1459,3,23,91.16,3.1
lcl1459,3,24,92.47,3.1
lcl1459,3,25,93.77,3.1
lcl1459,3,26,95.08,3.1
lcl1459,3,27,96.38,3.09
lcl1459,3,28,97.69,3.09
lcl1459,3,29,99.0,3.09
lcl1459,3,30,100.31,3.09
lcl1459,3,31,101.62,3.08
lcl1459,3,32,102.93,3.08
lcl1459,3,33,104.24,3.08
lcl1459,3,34,105.55,3.07
lcl1459,3,35,106.86,3.07
lcl1459,3,36,108.16,3.07
lcl1459,3,37,109.46,3.06
lcl1459,3,38,110.76,3.06
lcl1459,3,39,112.06,3.05
lcl1459,3,40,113.37,3.05
lcl1459,3,41,114.67,3.05
lcl1459,3,42,115.98,3.04
lcl1459,3,43,117.29,3.04
lcl1459,3,44,118.59,3.04
lcl1459,3,45,119.89,3.03
lcl1459,3,46,121.19,3.03
lcl1459,3,47,122.49,3.03
lcl1459,3,48,123.8,3.03
lcl1459,3,49,125.1,3.02
lcl1459,3,50,126.4,3.02
lcl1459,3,51,127.71,3.02
lcl1459,3,52,129.01,3.02
lcl1459,3,53,130.32,3.01
lcl1459,3,54,131.61,3.01
lcl1459,3,55,132.91,3.01
lcl1459,3,56,134.21,3.0
lcl1459,3,57,135.51,3.0
lcl1459,3,58,136.81,3.0
lcl1459,3,59,138.1,3.0
lcl1459,3,60,139.39,2.99
lcl1459,3,61,140.69,2.99
lcl1459,3,62,141.98,2.99
lcl1459,3,63,143.29,2.99
lcl1459,3,64,144.58,2.98
lcl1459,3,65,145.88,2.98
lcl1459,3,66,147.17,2.98
lcl1459,3,67,148.48,2.97
lcl1459,3,68,149.78,2.97
lcl1459,3,69,151.07,2.97
lcl1459,3,70,152.37,2.96
lcl1459,3,71,153.67,2.96
lcl1459,3,72,154.96,2.96
lcl1459,3,73,156.26,2.96
lcl1459,3,74,157.57,2.95
lcl1459,6,0,285.59,-4.93
lcl1459,6,1,286.55,-4.93
lcl1459,6,2,287.5,-4.93
lcl1459,6,3,288.46,-4.93
lcl1459,6,4,289.41,-4.93
lcl1459,6,5,290.36,-4.93
lcl1459,6,6,291.32,-4.93
lcl1459,6,7,292.28,-4.93
lcl1459,6,8,293.24,-4.93
lcl1459,6,9,294.19,-4.93
lcl1459,6,10,295.14,-4.93
lcl1459,6,11,296.1,-4.93
lcl1459,6,12,297.05,-4.93
lcl1459,6,13,298.01,-4.93
lcl1459,6,14,298.97,-4.93
lcl1459,6,15,299.92,-4.93
lcl1459,6,16,300.88,-4.92
lcl1459,6,17,301.83,-4.92
lcl1459,6,18,302.78,-4.92
lcl1459,6,19,303.74,-4.92
lcl1459,6,20,304.69,-4.92
lcl1459,6,21,305.65,-4.92
lcl1459,6,22,306.61,-4.92
lcl1459,6,23,307.57,-4.92
lcl1459,6,24,308.53,-4.92
lcl1459,6,25,309.48,-4.92
lcl1459,6,26,310.43,-4.92
lcl1459,6,27,311.38,-4.92
lcl1459,6,28,312.33,-4.92
lcl1459,6,29,313.29,-4.92
lcl1459,6,30,314.25,-4.92
lcl1459,6,31,315.21,-4.92
lcl1459,6,32,316.17,-4.92
lcl1459,6,33,317.13,-4.92
lcl1459,6,34,318.09,-4.92
lcl1459,6,35,319.05,-4.92
lcl1459,6,36,320.01,-4.92
lcl1459,6,37,320.97,-4.92
lcl1459,6,38,321.92,-4.92
lcl1459,6,39,322.88,-4.92
lcl1459,6,40,323.85,-4.92
lcl1459,6,41,324.81,-4.92
lcl1459,6,42,325.76,-4.92
lcl1459,6,43,326.71,-4.91
lcl1459,6,44,327.67,-4.91
lcl1459,6,45,328.62,-4.91
lcl1459,6,46,329.58,-4.91
lcl1459,6,47,330.53,-4.91
lcl1459,6,48,331.49,-4.91
lcl1459,6,49,332.45,-4.91
lcl1459,6,50,333.41,-4.91
lcl1459,6,51,334.38,-4.91
lcl1459,6,52,335.34,-4.91
lcl1459,6,53,336.31,-4.92
lcl1459,6,54,337.27,-4.92
lcl1459,6,55,338.23,-4.92
lcl1459,6,56,339.19,-4.92
lcl1459,6,57,340.14,-4.92
lcl1459,6,58,341.09,-4.92
lcl1459,6,59,342.04,-4.92
lcl1459,6,60,342.99,-4.92
lcl1459,6,61,343.94,-4.92
lcl1459,6,62,344.9,-4.92
lcl1459,6,63,345.85,-4.92
lcl1459,6,64,346.81,-4.93
lcl1459,6,65,347.77,-4.93
lcl1459,6,66,348.72,-4.93
lcl1459,6,67,349.68,-4.93
lcl1459,6,68,350.63,-4.93
lcl1459,6,69,351.59,-4.93
lcl1459,6,70,352.55,-4.93
lcl1459,6,71,353.51,-4.93
lcl1459,6,72,354.47,-4.94
lcl1459,6,73,355.43,-4.94
lcl1459,6,74,356.39,-4.94
lcl1459,7,0,8.17,-4.47
lcl1459,7,1,9.11,-4.47
lcl1459,7,2,10.04,-4.47
lcl1459,7,3,10.97,-4.47
lcl1459,7,4,11.9,-4.48
lcl1459,7,5,12.83,-4.48
lcl1459,7,6,13.78,-4.48
lcl1459,7,7,14.72,-4.48
lcl1459,7,8,15.66,-4.48
lcl1459,7,9,16.6,-4.48
lcl1459,7,10,17.53,-4.49
lcl1459,7,11,18.47,-4.49
lcl1459,7,12,19.4,-4.49
lcl1459,7,13,20.34,-4.49
lcl1459,7,14,21.28,-4.49
lcl1459,7,15,22.22,-4.49
lcl1459,7,16,23.15,-4.49
lcl1459,7,17,24.08,-4.49
lcl1459,7,18,25.01,-4.5
lcl1459,7,19,25.94,-4.5
lcl1459,7,20,26.88,-4.5
lcl1459,7,21,27.82,-4.5
lcl1459,7,22,28.76,-4.5
lcl1459,7,23,29.7,-4.5
lcl1459,7,24,30.65,-4.5
lcl1459,7,25,31.59,-4.5
lcl1459,7,26,32.52,-4.5
lcl1459,7,27,33.46,-4.5
lcl1459,7,28,34.4,-4.5
lcl1459,7,29,35.35,-4.5
lcl1459,7,30,36.29,-4.5
lcl1459,7,31,37.23,-4.5
lcl1459,7,32,38.16,-4.5
lcl1459,7,33,39.1,-4.5
lcl1459,7,34,40.03,-4.5
lcl1459,7,35,40.96,-4.5
lcl1459,7,36,41.89,-4.5
lcl1459,7,37,42.82,-4.5
lcl1459,7,38,43.75,-4.5
lcl1459,7,39,44.69,-4.5
lcl1459,7,40,45.64,-4.5
lcl1459,7,41,46.59,-4.5
lcl1459,7,42,47.53,-4.5
lcl1459,7,43,48.47,-4.51
lcl1459,7,44,49.42,-4.51
lcl1459,7,45,50.36,-4.51
lcl1459,7,46,51.29,-4.51
lcl1459,7,47,52.22,-4.51
lcl1459,7,48,53.14,-4.51
lcl1459,7,49,54.07,-4.51
lcl1459,7,50,55.0,-4.51
lcl1459,7,51,55.93,-4.51
lcl1459,7,52,56.86,-4.51
lcl1459,7,53,57.8,-4.52
lcl1459,7,54,58.74,-4.52
lcl1459,7,55,59.68,-4.52
lcl1459,7,56,60.63,-4.52
lcl1459,7,57,61.57,-4.52
lcl1459,7,58,62.51,-4.52
lcl1459,7,59,63.44,-4.52
lcl1459,7,60,64.36,-4.52
lcl1459,7,61,65.29,-4.53
lcl1459,7,62,66.22,-4.53
lcl1459,7,63,67.16,-4.53
lcl1459,7,64,68.08,-4.53
lcl1459,7,65,69.02,-4.53
lcl1459,7,66,69.95,-4.54
lcl1459,7,67,70.89,-4.54
lcl1459,7,68,71.82,-4.54
lcl1459,7,69,72.76,-4.54
lcl1459,7,70,73.69,-4.54
lcl1459,7,71,74.63,-4.55
lcl1459,7,72,75.57,-4.55
lcl1459,7,73,76.51,-4.55
lcl1459,7,74,77.46,-4.55
lcl3620,0,0,0.0,0.0
lcl3620,0,1,1.3,0.0
lcl3620,0,2,2.61,-0.01
lcl3620,0,3,3.92,-0.01
lcl3620,0,4,5.23,-0.01
lcl3620,0,5,6.54,-0.01
lcl3620,0,6,7.86,-0.02
lcl3620,0,7,9.17,-0.02
lcl3620,0,8,10.48,-0.02
lcl3620,0,9,11.79,-0.03
lcl3620,0,10,13.1,-0.03
lcl3620,0,11,14.42,-0.03
lcl3620,0,12,15.73,-0.04
lcl3620,0,13,17.05,-0.04
lcl3620,0,14,18.36,-0.04
lcl3620,0,15,19.69,-0.05
lcl3620,0,16,21.01,-0.05
lcl3620,0,17,22.33,-0.05
lcl3620,0,18,23.66,-0.06
lcl3620,0,19,24.97,-0.06
lcl3620,0,20,26.28,-0.06
lcl3620,0,21,27.59,-0.07
lcl3620,0,22,28.9,-0.07
lcl3620,0,23,30.2,-0.08
lcl3620,0,24,31.5,-0.08
lcl3620,0,25,32.81,-0.09
lcl3620,0,26,34.11,-0.09
lcl3620,0,27,35.42,-0.09
lcl3620,0,28,36.73,-0.1
lcl3620,0,29,38.03,-0.1
lcl3620,0,30,39.33,-0.1
lcl3620,0,31,40.63,-0.11
lcl3620,0,32,41.93,-0.11
lcl3620,0,33,43.23,-0.11
lcl3620,0,34,44.52,-0.12
lcl3620,0,35,45.82,-0.12
lcl3620,0,36,47.11,-0.12
lcl3620,0,37,48.4,-0.13
lcl3620,0,38,49.69,-0.13
lcl3620,0,39,50.98,-0.14
lcl3620,0,40,52.27,-0.14
lcl3620,0,41,53.56,-0.14
lcl3620,0,42,54.85,-0.15
lcl3620,0,43,56.14,-0.15
lcl3620,0,44,57.43,-0.15
lcl3620,0,45,58.71,-0.16
lcl3620,0,46,59.99,-0.16
lcl3620,0,47,61.27,-0.17
lcl3620,0,48,62.55,-0.17
lcl3620,0,49,63.83,-0.18
lcl3620,0,50,65.11,-0.18
lcl3620,0,51,66.39,-0.18
lcl3620,0,52,67.67,-0.19
lcl3620,0,53,68.94,-0.19
lcl3620,0,54,70.22,-0.2
lcl3620,0,55,71.49,-0.2
lcl3620,0,56,72.77,-0.21
lcl3620,0,57,74.04,-0.21
lcl3620,0,58,75.31,-0.21
lcl3620,0,59,76.57,-0.22
lcl3620,0,60,77.83,-0.22
lcl3620,0,61,79.1,-0.23
lcl3620,0,62,80.36,-0.23
lcl3620,0,63,81.62,-0.23
lcl3620,0,64,82.88,-0.23
lcl3620,0,65,84.14,-0.24
lcl3620,0,66,85.4,-0.24
lcl3620,0,67,86.67,-0.24
lcl3620,0,68,87.94,-0.24
lcl3620,0,69,89.21,-0.24
lcl3620,0,70,90.48,-0.25
lcl3620,0,71,91.76,-0.25
lcl3620,0,72,93.03,-0.25
lcl3620,0,73,94.29,-0.25
lcl3620,0,74,95.56,-0.24
lcl3620,2,0,45.19,-0.36
lcl3620,2,1,46.46,-0.36
lcl3620,2,2,47.72,-0.36
lcl3620,2,3,48.98,-0.36
lcl3620,2,4,50.23,-0.36
lcl3620,2,5,51.49,-0.35
lcl3620,2,6,52.75,-0.35
lcl3620,2,7,54.01,-0.35
lcl3620,2,8,55.27,-0.35
lcl3620,2,9,56.54,-0.35
lcl3620,2,10,57.81,-0.34
lcl3620,2,11,59.07,-0.34
lcl3620,2,12,60.32,-0.34
lcl3620,2,13,61.58,-0.34
lcl3620,2,14,62.83,-0.33
lcl3620,2,15,64.08,-0.33
lcl3620,2,16,65.34,-0.33
lcl3620,2,17,66.59,-0.33
lcl3620,2,18,67.85,-0.32
lcl3620,2,19,69.1,-0.32
lcl3620,2,20,70.36,-0.32
lcl3620,2,21,71.63,-0.32
lcl3620,2,22,72.88,-0.31
lcl3620,2,23,74.14,-0.31
lcl3620,2,24,75.39,-0.31
lcl3620,2,25,76.64,-0.31
lcl3620,2,26,77.89,-0.3
lcl3620,2,27,79.13,-0.3
lcl3620,2,28,80.37,-0.3
lcl3620,2,29,81.61,-0.3
lcl3620,2,30,82.85,-0.3
lcl3620,2,31,84.1,-0.29
lcl3620,2,32,85.34,-0.29
lcl3620,2,33,86.6,-0.29
lcl3620,2,34,87.85,-0.29
lcl3620,2,35,89.1,-0.29
lcl3620,2,36,90.36,-0.29
lcl3620,2,37,91.61,-0.28
lcl3620,2,38,92.85,-0.28
lcl3620,2,39,94.08,-0.28
lcl3620,2,40,95.32,-0.28
lcl3620,2,41,96.56,-0.28
lcl3620,2,42,97.79,-0.28
lcl3620,2,43,99.03,-0.27
lcl3620,2,44,100.26,-0.27
lcl3620,2,45,101.5,-0.27
lcl3620,2,46,102.74,-0.27
lcl3620,2,47,103.98,-0.27
lcl3620,2,48,105.21,-0.26
lcl3620,2,49,106.44,-0.26
lcl3620,2,50,107.66,-0.26
lcl3620,2,51,108.89,-0.25
lcl3620,2,52,110.12,-0.25
lcl3620,2,53,111.35,-0.25
lcl3620,2,54,112.59,-0.25
lcl3620,2,55,113.83,-0.24
lcl3620,2,56,115.06,-0.24
lcl3620,2,57,116.29,-0.24
lcl3620,2,58,117.52,-0.23
lcl3620,2,59,118.75,-0.23
lcl3620,2,60,119.98,-0.23
lcl3620,2,61,121.2,-0.22
lcl3620,2,62,122.42,-0.22
lcl3620,2,63,123.65,-0.22
lcl3620,2,64,124.86,-0.21
lcl3620,2,65,126.08,-0.21
lcl3620,2,66,127.3,-0.21
lcl3620,2,67,128.51,-0.21
lcl3620,2,68,129.74,-0.2
lcl3620,2,69,130.96,-0.2
lcl3620,2,70,132.18,-0.2
lcl3620,2,71,133.4,-0.19
lcl3620,2,72,134.62,-0.19
lcl3620,2,73,135.84,-0.18
lcl3620,2,74,137.06,-0.18
lcl3620,3,0,98.58,3.98
lcl3620,3,1,100.06,3.98
lcl3620,3,2,101.55,3.98
lcl3620,3,3,103.03,3.98
lcl3620,3,4,104.52,3.99
lcl3620,3,5,106.0,3.99
lcl3620,3,6,107.49,3.99
lcl3620,3,7,108.98,3.99
lcl3620,3,8,110.45,3.99
lcl3620,3,9,111.94,3.99
lcl3620,3,10,113.43,3.99
lcl3620,3,11,114.91,3.99
lcl3620,3,12,116.39,3.99
lcl3620,3,13,117.87,3.99
lcl3620,3,14,119.34,3.99
lcl3620,3,15,120.82,3.99
lcl3620,3,16,122.29,3.99
lcl3620,3,17,123.76,3.99
lcl3620,3,18,125.22,3.99
lcl3620,3,19,126.68,3.99
lcl3620,3,20,128.14,3.99
lcl3620,3,21,129.6,3.99
lcl3620,3,22,131.05,3.99
lcl3620,3,23,132.51,3.99
lcl3620,3,24,133.96,3.99
lcl3620,3,25,135.41,3.99
lcl3620,3,26,136.86,3.98
lcl3620,3,27,138.3,3.98
lcl3620,3,28,139.77,3.98
lcl3620,3,29,141.22,3.98
lcl3620,3,30,142.68,3.98
lcl3620,3,31,144.13,3.98
lcl3620,3,32,145.58,3.98
lcl3620,3,33,147.03,3.98
lcl3620,3,34,148.48,3.98
lcl3620,3,35,149.94,3.98
lcl3620,3,36,151.39,3.98
lcl3620,3,37,152.84,3.98
lcl3620,3,38,154.29,3.98
lcl3620,3,39,155.74,3.98
lcl3620,3,40,157.19,3.98
lcl3620,3,41,158.64,3.98
lcl3620,3,42,160.09,3.98
lcl3620,3,43,161.53,3.98
lcl3620,3,44,162.97,3.98
lcl3620,3,45,164.42,3.98
lcl3620,3,46,165.86,3.98
lcl3620,3,47,167.31,3.98
lcl3620,3,48,168.76,3.98
lcl3620,3,49,170.21,3.98
lcl3620,3,50,171.65,3.98
lcl3620,3,51,173.09,3.98
lcl3620,3,52,174.54,3.98
lcl3620,3,53,175.98,3.98
lcl3620,3,54,177.43,3.98
lcl3620,3,55,178.87,3.98
lcl3620,3,56,180.31,3.98
lcl3620,3,57,181.77,3.99
lcl3620,3,58,183.22,3.99
lcl3620,3,59,184.68,3.99
lcl3620,3,60,186.13,3.99
lcl3620,3,61,187.57,3.99
lcl3620,3,62,189.02,3.99
lcl3620,3,63,190.47,3.99
lcl3620,3,64,191.93,3.99
lcl3620,3,65,193.37,4.0
lcl3620,3,66,194.83,4.0
lcl3620,3,67,196.27,4.0
lcl3620,3,68,197.73,4.0
lcl3620,3,69,199.18,4.0
lcl3620,3,70,200.63,4.0
lcl3620,3,71,202.09,4.0
lcl3620,3,72,203.54,4.0
lcl3620,3,73,204.99,4.0
lcl3620,3,74,206.44,4.0
lcl3620,6,0,94.89,-4.69
lcl3620,6,1,95.83,-4.69
lcl3620,6,2,96.77,-4.69
lcl3620,6,3,97.7,-4.69
lcl3620,6,4,98.63,-4.69
lcl3620,6,5,99.57,-4.69
lcl3620,6,6,100.51,-4.69
lcl3620,6,7,101.45,-4.69
lcl3620,6,8,102.39,-4.69
lcl3620,6,9,103.33,-4.69
lcl3620,6,10,104.27,-4.69
lcl3620,6,11,105.21,-4.69
lcl3620,6,12,106.15,-4.69
lcl3620,6,13,107.09,-4.69
lcl3620,6,14,108.02,-4.69
lcl3620,6,15,108.96,-4.69
lcl3620,6,16,109.89,-4.69
lcl3620,6,17,110.83,-4.69
lcl3620,6,18,111.77,-4.68
lcl3620,6,19,112.71,-4.68
lcl3620,6,20,113.65,-4.68
lcl3620,6,21,114.6,-4.68
lcl3620,6,22,115.53,-4.68
lcl3620,6,23,116.48,-4.68
lcl3620,6,24,117.41,-4.68
lcl3620,6,25,118.35,-4.67
lcl3620,6,26,119.29,-4.67
lcl3620,6,27,120.23,-4.67
lcl3620,6,28,121.17,-4.67
lcl3620,6,29,122.1,-4.66
lcl3620,6,30,123.04,-4.66
lcl3620,6,31,123.98,-4.66
lcl3620,6,32,124.91,-4.66
lcl3620,6,33,125.85,-4.65
lcl3620,6,34,126.79,-4.65
lcl3620,6,35,127.72,-4.65
lcl3620,6,36,128.66,-4.65
lcl3620,6,37,129.59,-4.65
lcl3620,6,38,130.52,-4.64
lcl3620,6,39,131.47,-4.64
lcl3620,6,40,132.41,-4.64
lcl3620,6,41,133.35,-4.63
lcl3620,6,42,134.29,-4.63
lcl3620,6,43,135.23,-4.63
lcl3620,6,44,136.17,-4.62
lcl3620,6,45,137.11,-4.62
lcl3620,6,46,138.05,-4.62
lcl3620,6,47,138.98,-4.61
lcl3620,6,48,139.92,-4.61
lcl3620,6,49,140.86,-4.61
lcl3620,6,50,141.79,-4.61
lcl3620,6,51,142.72,-4.6
lcl3620,6,52,143.66,-4.6
lcl3620,6,53,144.6,-4.6
lcl3620,6,54,145.54,-4.6
lcl3620,6,55,146.47,-4.6
lcl3620,6,56,147.41,-4.59
lcl3620,6,57,148.34,-4.59
lcl3620,6,58,149.27,-4.59
lcl3620,6,59,150.2,-4.59
lcl3620,6,60,151.14,-4.59
lcl3620,6,61,152.08,-4.59
lcl3620,6,62,153.03,-4.59
lcl3620,6,63,153.98,-4.59
lcl3620,6,64,154.91,-4.58
lcl3620,6,65,155.85,-4.58
lcl3620,6,66,156.78,-4.58
lcl3620,6,67,157.72,-4.58
lcl3620,6,68,158.64,-4.58
lcl3620,6,69,159.57,-4.58
lcl3620,6,70,160.51,-4.58
lcl3620,6,71,161.45,-4.58
lcl3620,6,72,162.39,-4.58
lcl3620,6,73,163.32,-4.58
lcl3620,6,74,164.25,-4.58
lcl3620,7,0,7.99,-4.7
lcl3620,7,1,8.98,-4.71
lcl3620,7,2,9.97,-4.72
lcl3620,7,3,10.95,-4.73
lcl3620,7,4,11.95,-4.74
lcl3620,7,5,12.96,-4.75
lcl3620,7,6,13.97,-4.76
lcl3620,7,7,14.98,-4.77
lcl3620,7,8,15.99,-4.77
lcl3620,7,9,16.99,-4.78
lcl3620,7,10,17.98,-4.79
lcl3620,7,11,18.98,-4.79
lcl3620,7,12,19.97,-4.8
lcl3620,7,13,20.96,-4.81
lcl3620,7,14,21.97,-4.81
lcl3620,7,15,22.98,-4.82
lcl3620,7,16,23.98,-4.82
lcl3620,7,17,24.99,-4.83
lcl3620,7,18,25.99,-4.83
lcl3620,7,19,26.99,-4.84
lcl3620,7,20,27.98,-4.84
lcl3620,7,21,28.96,-4.85
lcl3620,7,22,29.95,-4.85
lcl3620,7,23,30.93,-4.86
lcl3620,7,24,31.94,-4.86
lcl3620,7,25,32.94,-4.87
lcl3620,7,26,33.93,-4.87
lcl3620,7,27,34.94,-4.87
lcl3620,7,28,35.94,-4.88
lcl3620,7,29,36.95,-4.88
lcl3620,7,30,37.97,-4.88
lcl3620,7,31,38.98,-4.89
lcl3620,7,32,40.0,-4.89
lcl3620,7,33,41.0,-4.89
lcl3620,7,34,42.0,-4.89
lcl3620,7,35,42.99,-4.89
lcl3620,7,36,43.98,-4.89
lcl3620,7,37,44.96,-4.9
lcl3620,7,38,45.94,-4.9
lcl3620,7,39,46.92,-4.9
lcl3620,7,40,47.91,-4.9
lcl3620,7,41,48.9,-4.9
lcl3620,7,42,49.89,-4.9
lcl3620,7,43,50.88,-4.9
lcl3620,7,44,51.87,-4.9
lcl3620,7,45,52.84,-4.9
lcl3620,7,46,53.85,-4.9
lcl3620,7,47,54.85,-4.9
lcl3620,7,48,55.85,-4.9
lcl3620,7,49,56.83,-4.9
lcl3620,7,50,57.83,-4.91
lcl3620,7,51,58.82,-4.91
lcl3620,7,52,59.83,-4.91
lcl3620,7,53,60.83,-4.91
lcl3620,7,54,61.83,-4.91
lcl3620,7,55,62.82,-4.91
lcl3620,7,56,63.82,-4.91
lcl3620,7,57,64.81,-4.91
lcl3620,7,58,65.79,-4.91
lcl3620,7,59,66.78,-4.91
lcl3620,7,60,67.77,-4.91
lcl3620,7,61,68.76,-4.91
lcl3620,7,62,69.74,-4.91
lcl3620,7,63,70.72,-4.91
lcl3620,7,64,71.72,-4.91
lcl3620,7,65,72.72,-4.91
lcl3620,7,66,73.71,-4.91
lcl3620,7,67,74.69,-4.91
lcl3620,7,68,75.68,-4.91
lcl3620,7,69,76.67,-4.91
lcl3620,7,70,77.66,-4.91
lcl3620,7,71,78.64,-4.91
lcl3620,7,72,79.61,-4.91
lcl3620,7,73,80.6,-4.91
lcl3620,7,74,81.59,-4.91
lcl547,0,0,0.0,-0.0
lcl547,0,1,1.42,-0.01
lcl547,0,2,2.88,-0.02
lcl547,0,3,4.38,-0.04
lcl547,0,4,5.9,-0.05
lcl547,0,5,7.44,-0.06
lcl547,0,6,9.0,-0.08
lcl547,0,7,10.56,-0.09
lcl547,0,8,12.14,-0.1
lcl547,0,9,13.71,-0.11
lcl547,0,10,15.28,-0.12
lcl547,0,11,16.85,-0.14
lcl547,0,12,18.41,-0.15
lcl547,0,13,19.97,-0.16
lcl547,0,14,21.53,-0.17
lcl547,0,15,23.09,-0.18
lcl547,0,16,24.65,-0.18
lcl547,0,17,26.21,-0.19
lcl547,0,18,27.78,-0.2
lcl547,0,19,29.34,-0.21
lcl547,0,20,30.91,-0.21
lcl547,0,21,32.47,-0.22
lcl547,0,22,34.04,-0.23
lcl547,0,23,35.59,-0.23
lcl547,0,24,37.15,-0.24
lcl547,0,25,38.71,-0.24
lcl547,0,26,40.26,-0.25
lcl547,0,27,41.82,-0.26
lcl547,0,28,43.39,-0.26
lcl547,0,29,44.95,-0.26
lcl547,0,30,46.52,-0.27
lcl547,0,31,48.09,-0.27
lcl547,0,32,49.65,-0.28
lcl547,0,33,51.22,-0.28
lcl547,0,34,52.78,-0.29
lcl547,0,35,54.35,-0.29
lcl547,0,36,55.91,-0.3
lcl547,0,37,57.48,-0.3
lcl547,0,38,59.04,-0.3
lcl547,0,39,60.61,-0.31
lcl547,0,40,62.17,-0.31
lcl547,0,41,63.74,-0.31
lcl547,0,42,65.3,-0.31
lcl547,0,43,66.86,-0.32
lcl547,0,44,68.42,-0.32
lcl547,0,45,69.98,-0.32
lcl547,0,46,71.54,-0.32
lcl547,0,47,73.1,-0.33
lcl547,0,48,74.67,-0.33
lcl547,0,49,76.24,-0.33
lcl547,0,50,77.8,-0.33
lcl547,0,51,79.36,-0.33
lcl547,0,52,80.93,-0.34
lcl547,0,53,82.48,-0.34
lcl547,0,54,84.04,-0.34
lcl547,0,55,85.6,-0.34
lcl547,0,56,87.16,-0.34
lcl547,0,57,88.72,-0.35
lcl547,0,58,90.29,-0.35
lcl547,0,59,91.86,-0.35
lcl547,0,60,93.43,-0.35
lcl547,0,61,95.0,-0.35
lcl547,0,62,96.56,-0.36
lcl547,0,63,98.12,-0.36
lcl547,0,64,99.69,-0.36
lcl547,0,65,101.26,-0.36
lcl547,0,66,102.84,-0.37
lcl547,0,67,104.41,-0.37
lcl547,0,68,105.99,-0.37
lcl547,0,69,107.56,-0.37
lcl547,0,70,109.13,-0.38
lcl547,0,71,110.7,-0.38
lcl547,0,72,112.26,-0.38
lcl547,0,73,113.83,-0.38
lcl547,0,74,115.4,-0.38
lcl547,2,0,177.82,-0.49
lcl547,2,1,179.24,-0.49
lcl547,2,2,180.66,-0.49
lcl547,2,3,182.09,-0.48
lcl547,2,4,183.5,-0.48
lcl547,2,5,184.91,-0.48
lcl547,2,6,186.33,-0.47
lcl547,2,7,187.75,-0.47
lcl547,2,8,189.18,-0.47
lcl547,2,9,190.6,-0.46
lcl547,2,10,192.01,-0.46
lcl547,2,11,193.42,-0.46
lcl547,2,12,194.84,-0.46
lcl547,2,13,196.25,-0.45
lcl547,2,14,197.67,-0.45
lcl547,2,15,199.08,-0.45
lcl547,2,16,200.49,-0.44
lcl547,2,17,201.9,-0.44
lcl547,2,18,203.31,-0.44
lcl547,2,19,204.71,-0.43
lcl547,2,20,206.12,-0.43
lcl547,2,21,207.53,-0.43
lcl547,2,22,208.94,-0.42
lcl547,2,23,210.35,-0.42
lcl547,2,24,211.78,-0.42
lcl547,2,25,213.19,-0.41
lcl547,2,26,214.61,-0.41
lcl547,2,27,216.01,-0.4
lcl547,2,28,217.42,-0.4
lcl547,2,29,218.82,-0.4
lcl547,2,30,220.23,-0.39
lcl547,2,31,221.63,-0.39
lcl547,2,32,223.03,-0.38
lcl547,2,33,224.44,-0.38
lcl547,2,34,225.85,-0.37
lcl547,2,35,227.26,-0.37
lcl547,2,36,228.67,-0.36
lcl547,2,37,230.07,-0.36
lcl547,2,38,231.48,-0.35
lcl547,2,39,232.89,-0.35
lcl547,2,40,234.31,-0.34
lcl547,2,41,235.72,-0.33
lcl547,2,42,237.12,-0.33
lcl547,2,43,238.52,-0.32
lcl547,2,44,239.92,-0.31
lcl547,2,45,241.32,-0.31
lcl547,2,46,242.73,-0.3
lcl547,2,47,244.14,-0.3
lcl547,2,48,245.54,-0.29
lcl547,2,49,246.95,-0.28
lcl547,2,50,248.36,-0.28
lcl547,2,51,249.77,-0.27
lcl547,2,52,251.19,-0.26
lcl547,2,53,252.6,-0.26
lcl547,2,54,254.0,-0.25
lcl547,2,55,255.41,-0.24
lcl547,2,56,256.81,-0.24
lcl547,2,57,258.21,-0.23
lcl547,2,58,259.62,-0.23
lcl547,2,59,261.02,-0.22
lcl547,2,60,262.43,-0.22
lcl547,2,61,263.84,-0.21
lcl547,2,62,265.25,-0.21
lcl547,2,63,266.66,-0.21
lcl547,2,64,268.06,-0.2
lcl547,2,65,269.46,-0.2
lcl547,2,66,270.87,-0.2
lcl547,2,67,272.27,-0.19
lcl547,2,68,273.68,-0.19
lcl547,2,69,275.1,-0.19
lcl547,2,70,276.52,-0.18
lcl547,2,71,277.94,-0.18
lcl547,2,72,279.36,-0.18
lcl547,2,73,280.78,-0.18
lcl547,2,74,282.2,-0.18
lcl547,3,0,246.57,0.54
lcl547,3,1,247.87,0.58
lcl547,3,2,249.17,0.61
lcl547,3,3,250.48,0.64
lcl547,3,4,251.78,0.67
lcl547,3,5,253.09,0.7
lcl547,3,6,254.4,0.73
lcl547,3,7,255.71,0.77
lcl547,3,8,257.01,0.8
lcl547,3,9,258.32,0.83
lcl547,3,10,259.63,0.86
lcl547,3,11,260.93,0.89
lcl547,3,12,262.24,0.93
lcl547,3,13,263.54,0.96
lcl547,3,14,264.84,0.99
lcl547,3,15,266.14,1.02
lcl547,3,16,267.45,1.06
lcl547,3,17,268.76,1.09
lcl547,3,18,270.07,1.12
lcl547,3,19,271.38,1.15
lcl547,3,20,272.69,1.19
lcl547,3,21,274.0,1.22
lcl547,3,22,275.32,1.25
lcl547,3,23,276.64,1.28
lcl547,3,24,277.95,1.32
lcl547,3,25,279.28,1.35
lcl547,3,26,280.59,1.38
lcl547,3,27,281.9,1.41
lcl547,3,28,283.22,1.45
lcl547,3,29,284.53,1.48
lcl547,3,30,285.86,1.51
lcl547,3,31,287.17,1.54
lcl547,3,32,288.49,1.57
lcl547,3,33,289.82,1.61
lcl547,3,34,291.15,1.64
lcl547,3,35,292.48,1.67
lcl547,3,36,293.8,1.7
lcl547,3,37,295.12,1.73
lcl547,3,38,296.44,1.76
lcl547,3,39,297.76,1.79
lcl547,3,40,299.08,1.82
lcl547,3,41,300.39,1.85
lcl547,3,42,301.7,1.88
lcl547,3,43,302.99,1.91
lcl547,3,44,304.29,1.94
lcl547,3,45,305.65,1.97
lcl547,3,46,306.99,2.0
lcl547,3,47,308.34,2.03
lcl547,3,48,309.68,2.06
lcl547,3,49,311.02,2.09
lcl547,3,50,312.35,2.12
lcl547,3,51,313.69,2.14
lcl547,3,52,315.03,2.17
lcl547,3,53,316.36,2.2
lcl547,3,54,317.69,2.23
lcl547,3,55,319.0,2.25
lcl547,3,56,320.32,2.28
lcl547,3,57,321.64,2.3
lcl547,3,58,322.96,2.33
lcl547,3,59,324.29,2.36
lcl547,3,60,325.63,2.38
lcl547,3,61,326.97,2.41
lcl547,3,62,328.31,2.43
lcl547,3,63,329.64,2.46
lcl547,3,64,330.98,2.48
lcl547,3,65,332.32,2.5
lcl547,3,66,333.65,2.53
lcl547,3,67,334.99,2.55
lcl547,3,68,336.32,2.57
lcl547,3,69,337.66,2.59
lcl547,3,70,339.01,2.62
lcl547,3,71,340.35,2.64
lcl547,3,72,341.69,2.66
lcl547,3,73,343.04,2.68
lcl547,3,74,344.38,2.7
lcl547,6,0,49.22,-4.46
lcl547,6,1,50.58,-4.46
lcl547,6,2,51.94,-4.46
lcl547,6,3,53.3,-4.46
lcl547,6,4,54.66,-4.47
lcl547,6,5,56.01,-4.47
lcl547,6,6,57.36,-4.48
lcl547,6,7,58.72,-4.48
lcl547,6,8,60.09,-4.49
lcl547,6,9,61.46,-4.49
lcl547,6,10,62.82,-4.5
lcl547,6,11,64.19,-4.51
lcl547,6,12,65.56,-4.51
lcl547,6,13,66.94,-4.52
lcl547,6,14,68.3,-4.52
lcl547,6,15,69.66,-4.53
lcl547,6,16,71.02,-4.54
lcl547,6,17,72.37,-4.54
lcl547,6,18,73.73,-4.55
lcl547,6,19,75.09,-4.55
lcl547,6,20,76.45,-4.56
lcl547,6,21,77.81,-4.57
lcl547,6,22,79.16,-4.57
lcl547,6,23,80.52,-4.58
lcl547,6,24,81.88,-4.58
lcl547,6,25,83.24,-4.59
lcl547,6,26,84.6,-4.59
lcl547,6,27,85.97,-4.6
lcl547,6,28,87.33,-4.6
lcl547,6,29,88.69,-4.61
lcl547,6,30,90.05,-4.61
lcl547,6,31,91.41,-4.62
lcl547,6,32,92.76,-4.62
lcl547,6,33,94.12,-4.63
lcl547,6,34,95.48,-4.63
lcl547,6,35,96.85,-4.64
lcl547,6,36,98.21,-4.64
lcl547,6,37,99.57,-4.64
lcl547,6,38,100.94,-4.65
lcl547,6,39,102.3,-4.65
lcl547,6,40,103.66,-4.65
lcl547,6,41,105.02,-4.65
lcl547,6,42,106.38,-4.65
lcl547,6,43,107.74,-4.66
lcl547,6,44,109.09,-4.66
lcl547,6,45,110.45,-4.66
lcl547,6,46,111.81,-4.66
lcl547,6,47,113.16,-4.66
lcl547,6,48,114.52,-4.66
lcl547,6,49,115.87,-4.66
lcl547,6,50,117.21,-4.66
lcl547,6,51,118.56,-4.66
lcl547,6,52,119.92,-4.66
lcl547,6,53,121.27,-4.66
lcl547,6,54,122.63,-4.66
lcl547,6,55,123.98,-4.66
lcl547,6,56,125.33,-4.65
lcl547,6,57,126.68,-4.65
lcl547,6,58,128.03,-4.65
lcl547,6,59,129.39,-4.65
lcl547,6,60,130.74,-4.65
lcl547,6,61,132.09,-4.64
lcl547,6,62,133.44,-4.64
lcl547,6,63,134.8,-4.64
lcl547,6,64,136.15,-4.63
lcl547,6,65,137.51,-4.63
lcl547,6,66,138.87,-4.62
lcl547,6,67,140.23,-4.62
lcl547,6,68,141.58,-4.61
lcl547,6,69,142.94,-4.61
lcl547,6,70,144.28,-4.6
lcl547,6,71,145.63,-4.59
lcl547,6,72,146.98,-4.58
lcl547,6,73,148.33,-4.58
lcl547,6,74,149.68,-4.57
lcl547,7,0,6.76,-4.72
lcl547,7,1,8.09,-4.73
lcl547,7,2,9.43,-4.74
lcl547,7,3,10.78,-4.75
lcl547,7,4,12.12,-4.75
lcl547,7,5,13.46,-4.77
lcl547,7,6,14.8,-4.78
lcl547,7,7,16.13,-4.79
lcl547,7,8,17.48,-4.8
lcl547,7,9,18.82,-4.81
lcl547,7,10,20.16,-4.82
lcl547,7,11,21.5,-4.84
lcl547,7,12,22.85,-4.85
lcl547,7,13,24.2,-4.86
lcl547,7,14,25.55,-4.88
lcl547,7,15,26.89,-4.89
lcl547,7,16,28.25,-4.91
lcl547,7,17,29.59,-4.93
lcl547,7,18,30.94,-4.94
lcl547,7,19,32.29,-4.96
lcl547,7,20,33.63,-4.98
lcl547,7,21,34.98,-4.99
lcl547,7,22,36.31,-5.01
lcl547,7,23,37.64,-5.03
lcl547,7,24,38.98,-5.05
lcl547,7,25,40.31,-5.07
lcl547,7,26,41.65,-5.08
lcl547,7,27,42.99,-5.1
lcl547,7,28,44.33,-5.12
lcl547,7,29,45.66,-5.14
lcl547,7,30,47.01,-5.16
lcl547,7,31,48.35,-5.17
lcl547,7,32,49.68,-5.19
lcl547,7,33,51.03,-5.21
lcl547,7,34,52.37,-5.23
lcl547,7,35,53.72,-5.24
lcl547,7,36,55.06,-5.26
lcl547,7,37,56.4,-5.28
lcl547,7,38,57.74,-5.29
lcl547,7,39,59.08,-5.31
lcl547,7,40,60.42,-5.33
lcl547,7,41,61.76,-5.34
lcl547,7,42,63.1,-5.35
lcl547,7,43,64.44,-5.37
lcl547,7,44,65.78,-5.38
lcl547,7,45,67.12,-5.39
lcl547,7,46,68.47,-5.4
lcl547,7,47,69.81,-5.41
lcl547,7,48,71.16,-5.42
lcl547,7,49,72.5,-5.43
lcl547,7,50,73.84,-5.44
lcl547,7,51,75.18,-5.45
lcl547,7,52,76.53,-5.46
lcl547,7,53,77.87,-5.47
lcl547,7,54,79.22,-5.47
lcl547,7,55,80.56,-5.48
lcl547,7,56,81.91,-5.48
lcl547,7,57,83.24,-5.49
lcl547,7,58,84.58,-5.49
lcl547,7,59,85.92,-5.5
lcl547,7,60,87.26,-5.5
lcl547,7,61,88.61,-5.5
lcl547,7,62,89.96,-5.5
lcl547,7,63,91.3,-5.51
lcl547,7,64,92.64,-5.51
lcl547,7,65,93.98,-5.51
lcl547,7,66,95.33,-5.51
lcl547,7,67,96.67,-5.51
lcl547,7,68,98.02,-5.51
lcl547,7,69,99.37,-5.51
lcl547,7,70,100.71,-5.51
lcl547,7,71,102.06,-5.5
lcl547,7,72,103.41,-5.5
lcl547,7,73,104.75,-5.5
lcl547,7,74,106.1,-5.5
lcl3596,0,0,0.0,-0.0
lcl3596,0,1,1.14,-0.0
lcl3596,0,2,2.3,0.01
lcl3596,0,3,3.53,0.02
lcl3596,0,4,4.73,0.03
lcl3596,0,5,5.95,0.04
lcl3596,0,6,7.16,0.05
lcl3596,0,7,8.37,0.06
lcl3596,0,8,9.61,0.06
lcl3596,0,9,10.81,0.07
lcl3596,0,10,12.05,0.08
lcl3596,0,11,13.24,0.09
lcl3596,0,12,14.43,0.09
lcl3596,0,13,15.64,0.1
lcl3596,0,14,16.8,0.1
lcl3596,0,15,17.98,0.11
lcl3596,0,16,19.15,0.11
lcl3596,0,17,20.33,0.12
lcl3596,0,18,21.51,0.12
lcl3596,0,19,22.69,0.13
lcl3596,0,20,23.87,0.13
lcl3596,0,21,25.06,0.13
lcl3596,0,22,26.24,0.14
lcl3596,0,23,27.42,0.14
lcl3596,0,24,28.61,0.14
lcl3596,0,25,29.79,0.14
lcl3596,0,26,31.01,0.14
lcl3596,0,27,32.23,0.14
lcl3596,0,28,33.45,0.14
lcl3596,0,29,34.68,0.14
lcl3596,0,30,35.89,0.14
lcl3596,0,31,37.1,0.14
lcl3596,0,32,38.35,0.14
lcl3596,0,33,39.58,0.14
lcl3596,0,34,40.82,0.14
lcl3596,0,35,42.05,0.13
lcl3596,0,36,43.26,0.13
lcl3596,0,37,44.48,0.13
lcl3596,0,38,45.7,0.12
lcl3596,0,39,46.91,0.12
lcl3596,0,40,48.13,0.12
lcl3596,0,41,49.34,0.11
lcl3596,0,42,50.55,0.11
lcl3596,0,43,51.78,0.1
lcl3596,0,44,53.0,0.1
lcl3596,0,45,54.24,0.1
lcl3596,0,46,55.46,0.09
lcl3596,0,47,56.69,0.09
lcl3596,0,48,57.92,0.08
lcl3596,0,49,59.15,0.08
lcl3596,0,50,60.38,0.07
lcl3596,0,51,61.61,0.07
lcl3596,0,52,62.84,0.07
lcl3596,0,53,64.07,0.06
lcl3596,0,54,65.29,0.06
lcl3596,0,55,66.52,0.05
lcl3596,0,56,67.74,0.05
lcl3596,0,57,68.98,0.04
lcl3596,0,58,70.22,0.04
lcl3596,0,59,71.45,0.04
lcl3596,0,60,72.68,0.03
lcl3596,0,61,73.92,0.03
lcl3596,0,62,75.16,0.03
lcl3596,0,63,76.41,0.02
lcl3596,0,64,77.66,0.02
lcl3596,0,65,78.91,0.02
lcl3596,0,66,80.18,0.02
lcl3596,0,67,81.41,0.02
lcl3596,0,68,82.64,0.01
lcl3596,0,69,83.88,0.01
lcl3596,0,70,85.12,0.01
lcl3596,0,71,86.37,0.01
lcl3596,0,72,87.62,0.01
lcl3596,0,73,88.87,0.01
lcl3596,0,74,90.13,0.02
lcl3596,2,0,65.97,0.22
lcl3596,2,1,66.97,0.22
lcl3596,2,2,67.98,0.22
lcl3596,2,3,69.0,0.22
lcl3596,2,4,70.02,0.22
lcl3596,2,5,71.03,0.22
lcl3596,2,6,72.04,0.22
lcl3596,2,7,73.06,0.22
lcl3596,2,8,74.06,0.22
lcl3596,2,9,75.08,0.22
lcl3596,2,10,76.09,0.22
lcl3596,2,11,77.1,0.23
lcl3596,2,12,78.1,0.23
lcl3596,2,13,79.12,0.23
lcl3596,2,14,80.13,0.23
lcl3596,2,15,81.14,0.23
lcl3596,2,16,82.15,0.23
lcl3596,2,17,83.16,0.23
lcl3596,2,18,84.17,0.24
lcl3596,2,19,85.19,0.24
lcl3596,2,20,86.2,0.24
lcl3596,2,21,87.22,0.24
lcl3596,2,22,88.24,0.24
lcl3596,2,23,89.26,0.24
lcl3596,2,24,90.28,0.24
lcl3596,2,25,91.3,0.25
lcl3596,2,26,92.31,0.25
lcl3596,2,27,93.33,0.25
lcl3596,2,28,94.34,0.25
lcl3596,2,29,95.35,0.25
lcl3596,2,30,96.36,0.25
lcl3596,2,31,97.38,0.25
lcl3596,2,32,98.4,0.25
lcl3596,2,33,99.42,0.25
lcl3596,2,34,100.45,0.25
lcl3596,2,35,101.47,0.26
lcl3596,2,36,102.49,0.26
lcl3596,2,37,103.51,0.26
lcl3596,2,38,104.53,0.26
lcl3596,2,39,105.54,0.26
lcl3596,2,40,106.55,0.26
lcl3596,2,41,107.56,0.26
lcl3596,2,42,108.57,0.26
lcl3596,2,43,109.59,0.26
lcl3596,2,44,110.61,0.26
lcl3596,2,45,111.63,0.26
lcl3596,2,46,112.65,0.26
lcl3596,2,47,113.67,0.26
lcl3596,2,48,114.69,0.26
lcl3596,2,49,115.71,0.26
lcl3596,2,50,116.73,0.26
lcl3596,2,51,117.75,0.27
lcl3596,2,52,118.77,0.27
lcl3596,2,53,119.79,0.27
lcl3596,2,54,120.82,0.27
lcl3596,2,55,121.84,0.27
lcl3596,2,56,122.86,0.27
lcl3596,2,57,123.88,0.27
lcl3596,2,58,124.9,0.27
lcl3596,2,59,125.91,0.27
lcl3596,2,60,126.92,0.27
lcl3596,2,61,127.94,0.27
lcl3596,2,62,128.96,0.27
lcl3596,2,63,129.98,0.27
lcl3596,2,64,131.01,0.27
lcl3596,2,65,132.04,0.27
lcl3596,2,66,133.06,0.27
lcl3596,2,67,134.09,0.27
lcl3596,2,68,135.11,0.27
lcl3596,2,69,136.14,0.27
lcl3596,2,70,137.16,0.27
lcl3596,2,71,138.18,0.27
lcl3596,2,72,139.21,0.27
lcl3596,2,73,140.23,0.27
lcl3596,2,74,141.27,0.27
lcl3596,3,0,21.68,3.92
lcl3596,3,1,22.96,3.92
lcl3596,3,2,24.23,3.93
lcl3596,3,3,25.51,3.93
lcl3596,3,4,26.78,3.93
lcl3596,3,5,28.06,3.93
lcl3596,3,6,29.33,3.93
lcl3596,3,7,30.59,3.93
lcl3596,3,8,31.87,3.93
lcl3596,3,9,33.13,3.94
lcl3596,3,10,34.4,3.94
lcl3596,3,11,35.67,3.94
lcl3596,3,12,36.95,3.94
lcl3596,3,13,38.23,3.94
lcl3596,3,14,39.5,3.94
lcl3596,3,15,40.79,3.94
lcl3596,3,16,42.07,3.94
lcl3596,3,17,43.33,3.95
lcl3596,3,18,44.6,3.95
lcl3596,3,19,45.87,3.95
lcl3596,3,20,47.14,3.95
lcl3596,3,21,48.4,3.95
lcl3596,3,22,49.66,3.95
lcl3596,3,23,50.93,3.95
lcl3596,3,24,52.2,3.96
lcl3596,3,25,53.47,3.96
lcl3596,3,26,54.74,3.96
lcl3596,3,27,56.0,3.96
lcl3596,3,28,57.27,3.96
lcl3596,3,29,58.55,3.97
lcl3596,3,30,59.83,3.97
lcl3596,3,31,61.11,3.97
lcl3596,3,32,62.38,3.97
lcl3596,3,33,63.66,3.98
lcl3596,3,34,64.94,3.98
lcl3596,3,35,66.22,3.98
lcl3596,3,36,67.5,3.98
lcl3596,3,37,68.77,3.99
lcl3596,3,38,70.04,3.99
lcl3596,3,39,71.32,3.99
lcl3596,3,40,72.61,3.99
lcl3596,3,41,73.92,4.0
lcl3596,3,42,75.2,4.0
lcl3596,3,43,76.5,4.0
lcl3596,3,44,77.78,4.01
lcl3596,3,45,79.06,4.01
lcl3596,3,46,80.35,4.01
lcl3596,3,47,81.63,4.02
lcl3596,3,48,82.91,4.02
lcl3596,3,49,84.19,4.02
lcl3596,3,50,85.48,4.02
lcl3596,3,51,86.78,4.03
lcl3596,3,52,88.07,4.03
lcl3596,3,53,89.36,4.03
lcl3596,3,54,90.65,4.03
lcl3596,3,55,91.94,4.04
lcl3596,3,56,93.22,4.04
lcl3596,3,57,94.49,4.04
lcl3596,3,58,95.78,4.04
lcl3596,3,59,97.08,4.04
lcl3596,3,60,98.37,4.05
lcl3596,3,61,99.67,4.05
lcl3596,3,62,100.96,4.05
lcl3596,3,63,102.27,4.05
lcl3596,3,64,103.57,4.05
lcl3596,3,65,104.86,4.05
lcl3596,3,66,106.16,4.05
lcl3596,3,67,107.45,4.05
lcl3596,3,68,108.76,4.06
lcl3596,3,69,110.06,4.06
lcl3596,3,70,111.37,4.06
lcl3596,3,71,112.68,4.06
lcl3596,3,72,114.0,4.06
lcl3596,3,73,115.3,4.06
lcl3596,3,74,116.6,4.06
lcl3596,6,0,68.08,-5.04
lcl3596,6,1,69.08,-5.03
lcl3596,6,2,70.08,-5.03
lcl3596,6,3,71.09,-5.03
lcl3596,6,4,72.1,-5.03
lcl3596,6,5,73.1,-5.03
lcl3596,6,6,74.1,-5.03
lcl3596,6,7,75.1,-5.03
lcl3596,6,8,76.09,-5.03
lcl3596,6,9,77.09,-5.03
lcl3596,6,10,78.08,-5.03
lcl3596,6,11,79.08,-5.02
lcl3596,6,12,80.07,-5.02
lcl3596,6,13,81.06,-5.02
lcl3596,6,14,82.05,-5.02
lcl3596,6,15,83.04,-5.02
lcl3596,6,16,84.03,-5.02
lcl3596,6,17,85.02,-5.02
lcl3596,6,18,86.01,-5.02
lcl3596,6,19,87.01,-5.02
lcl3596,6,20,88.0,-5.01
lcl3596,6,21,88.99,-5.01
lcl3596,6,22,89.98,-5.01
lcl3596,6,23,90.97,-5.01
lcl3596,6,24,91.96,-5.01
lcl3596,6,25,92.95,-5.01
lcl3596,6,26,93.96,-5.01
lcl3596,6,27,94.96,-5.0
lcl3596,6,28,95.96,-5.0
lcl3596,6,29,96.96,-5.0
lcl3596,6,30,97.95,-5.0
lcl3596,6,31,98.95,-5.0
lcl3596,6,32,99.95,-4.99
lcl3596,6,33,100.95,-4.99
lcl3596,6,34,101.96,-4.99
lcl3596,6,35,102.96,-4.99
lcl3596,6,36,103.96,-4.98
lcl3596,6,37,104.94,-4.98
lcl3596,6,38,105.93,-4.98
lcl3596,6,39,106.93,-4.98
lcl3596,6,40,107.93,-4.98
lcl3596,6,41,108.92,-4.97
lcl3596,6,42,109.91,-4.97
lcl3596,6,43,110.91,-4.97
lcl3596,6,44,111.91,-4.97
lcl3596,6,45,112.91,-4.96
lcl3596,6,46,113.91,-4.96
lcl3596,6,47,114.91,-4.96
lcl3596,6,48,115.92,-4.96
lcl3596,6,49,116.92,-4.95
lcl3596,6,50,117.92,-4.95
lcl3596,6,51,118.93,-4.95
lcl3596,6,52,119.93,-4.95
lcl3596,6,53,120.93,-4.94
lcl3596,6,54,121.93,-4.94
lcl3596,6,55,122.92,-4.94
lcl3596,6,56,123.92,-4.93
lcl3596,6,57,124.92,-4.93
lcl3596,6,58,125.92,-4.93
lcl3596,6,59,126.92,-4.92
lcl3596,6,60,127.92,-4.92
lcl3596,6,61,128.92,-4.92
lcl3596,6,62,129.92,-4.91
lcl3596,6,63,130.91,-4.91
lcl3596,6,64,131.91,-4.9
lcl3596,6,65,132.9,-4.9
lcl3596,6,66,133.89,-4.89
lcl3596,6,67,134.89,-4.89
lcl3596,6,68,135.89,-4.89
lcl3596,6,69,136.89,-4.88
lcl3596,6,70,137.88,-4.88
lcl3596,6,71,138.88,-4.87
lcl3596,6,72,139.88,-4.87
lcl3596,6,73,140.88,-4.86
lcl3596,6,74,141.88,-4.86
lcl3596,7,0,8.97,-3.87
lcl3596,7,1,9.97,-3.87
lcl3596,7,2,10.96,-3.86
lcl3596,7,3,11.95,-3.86
lcl3596,7,4,12.94,-3.85
lcl3596,7,5,13.93,-3.85
lcl3596,7,6,14.92,-3.84
lcl3596,7,7,15.9,-3.83
lcl3596,7,8,16.89,-3.83
lcl3596,7,9,17.88,-3.82
lcl3596,7,10,18.86,-3.82
lcl3596,7,11,19.86,-3.81
lcl3596,7,12,20.86,-3.81
lcl3596,7,13,21.86,-3.8
lcl3596,7,14,22.86,-3.79
lcl3596,7,15,23.87,-3.79
lcl3596,7,16,24.88,-3.78
lcl3596,7,17,25.88,-3.78
lcl3596,7,18,26.87,-3.78
lcl3596,7,19,27.86,-3.77
lcl3596,7,20,28.84,-3.77
lcl3596,7,21,29.83,-3.76
lcl3596,7,22,30.82,-3.75
lcl3596,7,23,31.81,-3.75
lcl3596,7,24,32.81,-3.74
lcl3596,7,25,33.81,-3.74
lcl3596,7,26,34.82,-3.73
lcl3596,7,27,35.82,-3.73
lcl3596,7,28,36.81,-3.72
lcl3596,7,29,37.81,-3.71
lcl3596,7,30,38.8,-3.71
lcl3596,7,31,39.8,-3.7
lcl3596,7,32,40.79,-3.7
lcl3596,7,33,41.79,-3.69
lcl3596,7,34,42.78,-3.68
lcl3596,7,35,43.78,-3.68
lcl3596,7,36,44.78,-3.67
lcl3596,7,37,45.78,-3.66
lcl3596,7,38,46.78,-3.65
lcl3596,7,39,47.78,-3.65
lcl3596,7,40,48.76,-3.64
lcl3596,7,41,49.75,-3.63
lcl3596,7,42,50.74,-3.63
lcl3596,7,43,51.73,-3.62
lcl3596,7,44,52.73,-3.62
lcl3596,7,45,53.72,-3.61
lcl3596,7,46,54.71,-3.6
lcl3596,7,47,55.71,-3.6
lcl3596,7,48,56.71,-3.6
lcl3596,7,49,57.7,-3.59
lcl3596,7,50,58.69,-3.59
lcl3596,7,51,59.68,-3.59
lcl3596,7,52,60.67,-3.58
lcl3596,7,53,61.67,-3.58
lcl3596,7,54,62.65,-3.58
lcl3596,7,55,63.64,-3.58
lcl3596,7,56,64.64,-3.58
lcl3596,7,57,65.64,-3.58
lcl3596,7,58,66.64,-3.58
lcl3596,7,59,67.63,-3.58
lcl3596,7,60,68.61,-3.58
lcl3596,7,61,69.6,-3.58
lcl3596,7,62,70.6,-3.58
lcl3596,7,63,71.6,-3.58
lcl3596,7,64,72.59,-3.58
lcl3596,7,65,73.58,-3.58
lcl3596,7,66,74.58,-3.58
lcl3596,7,67,75.57,-3.58
lcl3596,7,68,76.56,-3.58
lcl3596,7,69,77.56,-3.58
lcl3596,7,70,78.55,-3.58
lcl3596,7,71,79.53,-3.57
lcl3596,7,72,80.51,-3.57
lcl3596,7,73,81.5,-3.57
lcl3596,7,74,82.49,-3.57
lcl2989,0,0,0.0,-0.0
lcl2989,0,1,1.17,-0.0
lcl2989,0,2,2.38,-0.0
lcl2989,0,3,3.63,-0.0
lcl2989,0,4,4.9,-0.0
lcl2989,0,5,6.19,-0.0
lcl2989,0,6,7.47,-0.0
lcl2989,0,7,8.75,-0.0
lcl2989,0,8,10.03,-0.0
lcl2989,0,9,11.3,-0.0
lcl2989,0,10,12.59,-0.0
lcl2989,0,11,13.88,-0.01
lcl2989,0,12,15.16,-0.01
lcl2989,0,13,16.44,-0.01
lcl2989,0,14,17.73,-0.01
lcl2989,0,15,19.01,-0.02
lcl2989,0,16,20.3,-0.02
lcl2989,0,17,21.61,-0.02
lcl2989,0,18,22.9,-0.02
lcl2989,0,19,24.17,-0.03
lcl2989,0,20,25.46,-0.03
lcl2989,0,21,26.75,-0.04
lcl2989,0,22,28.02,-0.04
lcl2989,0,23,29.32,-0.04
lcl2989,0,24,30.61,-0.05
lcl2989,0,25,31.91,-0.05
lcl2989,0,26,33.2,-0.06
lcl2989,0,27,34.49,-0.06
lcl2989,0,28,35.77,-0.07
lcl2989,0,29,37.06,-0.07
lcl2989,0,30,38.35,-0.07
lcl2989,0,31,39.65,-0.08
lcl2989,0,32,40.94,-0.08
lcl2989,0,33,42.23,-0.08
lcl2989,0,34,43.53,-0.08
lcl2989,0,35,44.82,-0.09
lcl2989,0,36,46.11,-0.09
lcl2989,0,37,47.41,-0.09
lcl2989,0,38,48.71,-0.09
lcl2989,0,39,50.0,-0.09
lcl2989,0,40,51.3,-0.09
lcl2989,0,41,52.6,-0.09
lcl2989,0,42,53.91,-0.09
lcl2989,0,43,55.2,-0.08
lcl2989,0,44,56.5,-0.08
lcl2989,0,45,57.81,-0.08
lcl2989,0,46,59.11,-0.07
lcl2989,0,47,60.42,-0.07
lcl2989,0,48,61.73,-0.06
lcl2989,0,49,63.04,-0.06
lcl2989,0,50,64.35,-0.05
lcl2989,0,51,65.65,-0.04
lcl2989,0,52,66.96,-0.04
lcl2989,0,53,68.26,-0.03
lcl2989,0,54,69.56,-0.02
lcl2989,0,55,70.86,-0.02
lcl2989,0,56,72.18,-0.01
lcl2989,0,57,73.49,-0.0
lcl2989,0,58,74.8,0.01
lcl2989,0,59,76.11,0.02
lcl2989,0,60,77.41,0.03
lcl2989,0,61,78.71,0.04
lcl2989,0,62,80.01,0.06
lcl2989,0,63,81.31,0.07
lcl2989,0,64,82.61,0.08
lcl2989,0,65,83.91,0.09
lcl2989,0,66,85.2,0.11
lcl2989,0,67,86.51,0.12
lcl2989,0,68,87.82,0.13
lcl2989,0,69,89.13,0.15
lcl2989,0,70,90.44,0.16
lcl2989,0,71,91.75,0.18
lcl2989,0,72,93.06,0.2
lcl2989,0,73,94.38,0.21
lcl2989,0,74,95.69,0.23
lcl2989,2,0,34.87,-0.21
lcl2989,2,1,36.03,-0.22
lcl2989,2,2,37.19,-0.23
lcl2989,2,3,38.36,-0.23
lcl2989,2,4,39.52,-0.24
lcl2989,2,5,40.68,-0.24
lcl2989,2,6,41.84,-0.25
lcl2989,2,7,42.99,-0.26
lcl2989,2,8,44.13,-0.26
lcl2989,2,9,45.31,-0.27
lcl2989,2,10,46.47,-0.28
lcl2989,2,11,47.64,-0.28
lcl2989,2,12,48.8,-0.29
lcl2989,2,13,49.96,-0.29
lcl2989,2,14,51.12,-0.3
lcl2989,2,15,52.26,-0.31
lcl2989,2,16,53.42,-0.31
lcl2989,2,17,54.57,-0.32
lcl2989,2,18,55.73,-0.32
lcl2989,2,19,56.88,-0.33
lcl2989,2,20,58.04,-0.34
lcl2989,2,21,59.19,-0.34
lcl2989,2,22,60.35,-0.35
lcl2989,2,23,61.52,-0.35
lcl2989,2,24,62.68,-0.36
lcl2989,2,25,63.85,-0.37
lcl2989,2,26,65.01,-0.37
lcl2989,2,27,66.16,-0.38
lcl2989,2,28,67.31,-0.38
lcl2989,2,29,68.46,-0.39
lcl2989,2,30,69.61,-0.4
lcl2989,2,31,70.77,-0.4
lcl2989,2,32,71.93,-0.41
lcl2989,2,33,73.08,-0.41
lcl2989,2,34,74.24,-0.42
lcl2989,2,35,75.39,-0.42
lcl2989,2,36,76.55,-0.43
lcl2989,2,37,77.7,-0.43
lcl2989,2,38,78.85,-0.44
lcl2989,2,39,80.0,-0.44
lcl2989,2,40,81.14,-0.45
lcl2989,2,41,82.28,-0.45
lcl2989,2,42,83.43,-0.46
lcl2989,2,43,84.58,-0.46
lcl2989,2,44,85.73,-0.46
lcl2989,2,45,86.88,-0.47
lcl2989,2,46,88.04,-0.47
lcl2989,2,47,89.19,-0.48
lcl2989,2,48,90.35,-0.48
lcl2989,2,49,91.5,-0.48
lcl2989,2,50,92.66,-0.49
lcl2989,2,51,93.81,-0.49
lcl2989,2,52,94.97,-0.49
lcl2989,2,53,96.12,-0.5
lcl2989,2,54,97.28,-0.5
lcl2989,2,55,98.43,-0.5
lcl2989,2,56,99.59,-0.5
lcl2989,2,57,100.75,-0.5
lcl2989,2,58,101.9,-0.51
lcl2989,2,59,103.06,-0.51
lcl2989,2,60,104.22,-0.51
lcl2989,2,61,105.37,-0.51
lcl2989,2,62,106.52,-0.51
lcl2989,2,63,107.67,-0.51
lcl2989,2,64,108.82,-0.51
lcl2989,2,65,109.96,-0.51
lcl2989,2,66,111.11,-0.51
lcl2989,2,67,112.26,-0.51
lcl2989,2,68,113.42,-0.51
lcl2989,2,69,114.57,-0.51
lcl2989,2,70,115.72,-0.51
lcl2989,2,71,116.87,-0.51
lcl2989,2,72,118.03,-0.51
lcl2989,2,73,119.19,-0.51
lcl2989,2,74,120.35,-0.51
lcl2989,3,0,32.83,3.38
lcl2989,3,1,34.24,3.38
lcl2989,3,2,35.67,3.38
lcl2989,3,3,37.09,3.39
lcl2989,3,4,38.53,3.39
lcl2989,3,5,39.95,3.39
lcl2989,3,6,41.37,3.39
lcl2989,3,7,42.79,3.4
lcl2989,3,8,44.2,3.4
lcl2989,3,9,45.62,3.4
lcl2989,3,10,47.03,3.41
lcl2989,3,11,48.45,3.41
lcl2989,3,12,49.87,3.41
lcl2989,3,13,51.29,3.42
lcl2989,3,14,52.71,3.42
lcl2989,3,15,54.13,3.42
lcl2989,3,16,55.55,3.43
lcl2989,3,17,56.96,3.43
lcl2989,3,18,58.39,3.44
lcl2989,3,19,59.81,3.44
lcl2989,3,20,61.24,3.45
lcl2989,3,21,62.67,3.45
lcl2989,3,22,64.09,3.45
lcl2989,3,23,65.52,3.46
lcl2989,3,24,66.95,3.46
lcl2989,3,25,68.38,3.47
lcl2989,3,26,69.8,3.47
lcl2989,3,27,71.23,3.47
lcl2989,3,28,72.66,3.48
lcl2989,3,29,74.1,3.48
lcl2989,3,30,75.51,3.49
lcl2989,3,31,76.93,3.49
lcl2989,3,32,78.34,3.49
lcl2989,3,33,79.74,3.5
lcl2989,3,34,81.17,3.5
lcl2989,3,35,82.59,3.5
lcl2989,3,36,84.02,3.5
lcl2989,3,37,85.45,3.51
lcl2989,3,38,86.88,3.51
lcl2989,3,39,88.31,3.51
lcl2989,3,40,89.74,3.51
lcl2989,3,41,91.16,3.51
lcl2989,3,42,92.58,3.51
lcl2989,3,43,94.0,3.52
lcl2989,3,44,95.41,3.52
lcl2989,3,45,96.84,3.52
lcl2989,3,46,98.27,3.52
lcl2989,3,47,99.7,3.52
lcl2989,3,48,101.13,3.52
lcl2989,3,49,102.56,3.52
lcl2989,3,50,103.98,3.52
lcl2989,3,51,105.41,3.52
lcl2989,3,52,106.84,3.52
lcl2989,3,53,108.27,3.52
lcl2989,3,54,109.7,3.52
lcl2989,3,55,111.13,3.52
lcl2989,3,56,112.55,3.52
lcl2989,3,57,113.98,3.52
lcl2989,3,58,115.41,3.52
lcl2989,3,59,116.84,3.52
lcl2989,3,60,118.26,3.52
lcl2989,3,61,119.68,3.52
lcl2989,3,62,121.1,3.52
lcl2989,3,63,122.52,3.52
lcl2989,3,64,123.94,3.52
lcl2989,3,65,125.36,3.52
lcl2989,3,66,126.78,3.52
lcl2989,3,67,128.2,3.52
lcl2989,3,68,129.62,3.52
lcl2989,3,69,131.05,3.52
lcl2989,3,70,132.47,3.52
lcl2989,3,71,133.9,3.52
lcl2989,3,72,135.33,3.51
lcl2989,3,73,136.75,3.51
lcl2989,3,74,138.17,3.51
lcl2989,6,0,162.1,-5.12
lcl2989,6,1,163.1,-5.12
lcl2989,6,2,164.11,-5.11
lcl2989,6,3,165.11,-5.11
lcl2989,6,4,166.12,-5.1
lcl2989,6,5,167.14,-5.1
lcl2989,6,6,168.14,-5.1
lcl2989,6,7,169.15,-5.09
lcl2989,6,8,170.15,-5.09
lcl2989,6,9,171.16,-5.08
lcl2989,6,10,172.17,-5.08
lcl2989,6,11,173.17,-5.07
lcl2989,6,12,174.17,-5.07
lcl2989,6,13,175.18,-5.06
lcl2989,6,14,176.19,-5.06
lcl2989,6,15,177.2,-5.06
lcl2989,6,16,178.21,-5.05
lcl2989,6,17,179.22,-5.05
lcl2989,6,18,180.23,-5.04
lcl2989,6,19,181.24,-5.04
lcl2989,6,20,182.25,-5.03
lcl2989,6,21,183.26,-5.03
lcl2989,6,22,184.26,-5.03
lcl2989,6,23,185.28,-5.02
lcl2989,6,24,186.29,-5.02
lcl2989,6,25,187.3,-5.01
lcl2989,6,26,188.31,-5.01
lcl2989,6,27,189.33,-5.01
lcl2989,6,28,190.34,-5.0
lcl2989,6,29,191.36,-5.0
lcl2989,6,30,192.37,-5.0
lcl2989,6,31,193.39,-5.0
lcl2989,6,32,194.4,-4.99
lcl2989,6,33,195.42,-4.99
lcl2989,6,34,196.44,-4.99
lcl2989,6,35,197.46,-4.99
lcl2989,6,36,198.48,-4.99
lcl2989,6,37,199.51,-4.99
lcl2989,6,38,200.53,-4.99
lcl2989,6,39,201.55,-4.98
lcl2989,6,40,202.57,-4.98
lcl2989,6,41,203.58,-4.98
lcl2989,6,42,204.61,-4.98
lcl2989,6,43,205.63,-4.98
lcl2989,6,44,206.65,-4.98
lcl2989,6,45,207.67,-4.98
lcl2989,6,46,208.7,-4.98
lcl2989,6,47,209.72,-4.98
lcl2989,6,48,210.74,-4.98
lcl2989,6,49,211.76,-4.98
lcl2989,6,50,212.78,-4.98
lcl2989,6,51,213.8,-4.98
lcl2989,6,52,214.82,-4.98
lcl2989,6,53,215.85,-4.98
lcl2989,6,54,216.87,-4.98
lcl2989,6,55,217.9,-4.98
lcl2989,6,56,218.92,-4.98
lcl2989,6,57,219.95,-4.98
lcl2989,6,58,220.97,-4.98
lcl2989,6,59,222.0,-4.98
lcl2989,6,60,223.03,-4.98
lcl2989,6,61,224.07,-4.98
lcl2989,6,62,225.1,-4.98
lcl2989,6,63,226.14,-4.98
lcl2989,6,64,227.17,-4.98
lcl2989,6,65,228.19,-4.98
lcl2989,6,66,229.23,-4.98
lcl2989,6,67,230.27,-4.98
lcl2989,6,68,231.3,-4.98
lcl2989,6,69,232.33,-4.98
lcl2989,6,70,233.36,-4.98
lcl2989,6,71,234.39,-4.98
lcl2989,6,72,235.42,-4.98
lcl2989,6,73,236.46,-4.98
lcl2989,6,74,237.49,-4.98
lcl2989,7,0,0.06,-4.84
lcl2989,7,1,0.98,-4.83
lcl2989,7,2,1.93,-4.82
lcl2989,7,3,2.91,-4.82
lcl2989,7,4,3.9,-4.81
lcl2989,7,5,4.9,-4.8
lcl2989,7,6,5.89,-4.79
lcl2989,7,7,6.89,-4.78
lcl2989,7,8,7.88,-4.77
lcl2989,7,9,8.88,-4.76
lcl2989,7,10,9.88,-4.75
lcl2989,7,11,10.88,-4.74
lcl2989,7,12,11.88,-4.73
lcl2989,7,13,12.88,-4.72
lcl2989,7,14,13.88,-4.71
lcl2989,7,15,14.87,-4.7
lcl2989,7,16,15.87,-4.69
lcl2989,7,17,16.87,-4.67
lcl2989,7,18,17.86,-4.66
lcl2989,7,19,18.85,-4.65
lcl2989,7,20,19.85,-4.64
lcl2989,7,21,20.84,-4.63
lcl2989,7,22,21.85,-4.62
lcl2989,7,23,22.86,-4.61
lcl2989,7,24,23.87,-4.6
lcl2989,7,25,24.88,-4.59
lcl2989,7,26,25.89,-4.58
lcl2989,7,27,26.9,-4.57
lcl2989,7,28,27.9,-4.56
lcl2989,7,29,28.9,-4.56
lcl2989,7,30,29.9,-4.55
lcl2989,7,31,30.89,-4.54
lcl2989,7,32,31.9,-4.54
lcl2989,7,33,32.9,-4.53
lcl2989,7,34,33.89,-4.52
lcl2989,7,35,34.88,-4.52
lcl2989,7,36,35.87,-4.51
lcl2989,7,37,36.87,-4.51
lcl2989,7,38,37.86,-4.5
lcl2989,7,39,38.85,-4.5
lcl2989,7,40,39.86,-4.5
lcl2989,7,41,40.86,-4.49
lcl2989,7,42,41.87,-4.49
lcl2989,7,43,42.88,-4.49
lcl2989,7,44,43.89,-4.49
lcl2989,7,45,44.9,-4.48
lcl2989,7,46,45.9,-4.48
lcl2989,7,47,46.91,-4.48
lcl2989,7,48,47.91,-4.48
lcl2989,7,49,48.9,-4.48
lcl2989,7,50,49.89,-4.48
lcl2989,7,51,50.89,-4.48
lcl2989,7,52,51.88,-4.48
lcl2989,7,53,52.88,-4.48
lcl2989,7,54,53.88,-4.48
lcl2989,7,55,54.88,-4.49
lcl2989,7,56,55.89,-4.49
lcl2989,7,57,56.9,-4.49
lcl2989,7,58,57.9,-4.49
lcl2989,7,59,58.91,-4.5
lcl2989,7,60,59.91,-4.5
lcl2989,7,61,60.92,-4.5
lcl2989,7,62,61.92,-4.51
lcl2989,7,63,62.93,-4.51
lcl2989,7,64,63.93,-4.51
lcl2989,7,65,64.93,-4.52
lcl2989,7,66,65.93,-4.52
lcl2989,7,67,66.94,-4.53
lcl2989,7,68,67.94,-4.54
lcl2989,7,69,68.94,-4.54
lcl2989,7,70,69.94,-4.55
lcl2989,7,71,70.95,-4.55
lcl2989,7,72,71.95,-4.56
lcl2989,7,73,72.96,-4.57
lcl512,0,0,0.0,0.0
lcl512,0,1,1.12,0.02
lcl512,0,2,2.28,0.03
lcl512,0,3,3.46,0.04
lcl512,0,4,4.65,0.06
lcl512,0,5,5.86,0.07
lcl512,0,6,7.07,0.08
lcl512,0,7,8.28,0.09
lcl512,0,8,9.51,0.11
lcl512,0,9,10.74,0.12
lcl512,0,10,11.97,0.13
lcl512,0,11,13.2,0.14
lcl512,0,12,14.44,0.16
lcl512,0,13,15.68,0.17
lcl512,0,14,16.93,0.18
lcl512,0,15,18.19,0.19
lcl512,0,16,19.43,0.21
lcl512,0,17,20.67,0.22
lcl512,0,18,21.91,0.23
lcl512,0,19,23.16,0.24
lcl512,0,20,24.41,0.26
lcl512,0,21,25.66,0.27
lcl512,0,22,26.92,0.28
lcl512,0,23,28.18,0.3
lcl512,0,24,29.44,0.31
lcl512,0,25,30.71,0.32
lcl512,0,26,31.97,0.34
lcl512,0,27,33.23,0.35
lcl512,0,28,34.5,0.37
lcl512,0,29,35.76,0.38
lcl512,0,30,37.02,0.4
lcl512,0,31,38.29,0.41
lcl512,0,32,39.55,0.43
lcl512,0,33,40.81,0.45
lcl512,0,34,42.08,0.46
lcl512,0,35,43.35,0.48
lcl512,0,36,44.62,0.5
lcl512,0,37,45.89,0.52
lcl512,0,38,47.16,0.54
lcl512,0,39,48.44,0.56
lcl512,0,40,49.72,0.59
lcl512,0,41,51.0,0.61
lcl512,0,42,52.28,0.63
lcl512,0,43,53.55,0.66
lcl512,0,44,54.83,0.68
lcl512,0,45,56.1,0.71
lcl512,0,46,57.38,0.73
lcl512,0,47,58.66,0.76
lcl512,0,48,59.94,0.79
lcl512,0,49,61.23,0.81
lcl512,0,50,62.52,0.84
lcl512,0,51,63.81,0.87
lcl512,0,52,65.09,0.9
lcl512,0,53,66.38,0.93
lcl512,0,54,67.67,0.97
lcl512,0,55,68.97,1.0
lcl512,0,56,70.26,1.03
lcl512,0,57,71.55,1.06
lcl512,0,58,72.85,1.09
lcl512,0,59,74.14,1.13
lcl512,0,60,75.44,1.16
lcl512,0,61,76.74,1.19
lcl512,0,62,78.04,1.23
lcl512,0,63,79.35,1.26
lcl512,0,64,80.65,1.29
lcl512,0,65,81.96,1.33
lcl512,0,66,83.26,1.36
lcl512,0,67,84.55,1.4
lcl512,0,68,85.85,1.43
lcl512,0,69,87.15,1.47
lcl512,0,70,88.45,1.5
lcl512,0,71,89.74,1.54
lcl512,0,72,91.04,1.58
lcl512,0,73,92.34,1.61
lcl512,0,74,93.63,1.65
lcl512,2,0,94.46,0.05
lcl512,2,1,95.48,0.05
lcl512,2,2,96.5,0.05
lcl512,2,3,97.51,0.05
lcl512,2,4,98.53,0.05
lcl512,2,5,99.55,0.05
lcl512,2,6,100.56,0.05
lcl512,2,7,101.58,0.06
lcl512,2,8,102.6,0.06
lcl512,2,9,103.61,0.06
lcl512,2,10,104.63,0.06
lcl512,2,11,105.64,0.06
lcl512,2,12,106.66,0.07
lcl512,2,13,107.68,0.07
lcl512,2,14,108.71,0.07
lcl512,2,15,109.73,0.08
lcl512,2,16,110.75,0.08
lcl512,2,17,111.75,0.08
lcl512,2,18,112.77,0.09
lcl512,2,19,113.79,0.09
lcl512,2,20,114.8,0.1
lcl512,2,21,115.82,0.1
lcl512,2,22,116.83,0.11
lcl512,2,23,117.84,0.12
lcl512,2,24,118.86,0.12
lcl512,2,25,119.87,0.13
lcl512,2,26,120.88,0.14
lcl512,2,27,121.89,0.14
lcl512,2,28,122.91,0.15
lcl512,2,29,123.92,0.16
lcl512,2,30,124.94,0.17
lcl512,2,31,125.96,0.17
lcl512,2,32,126.98,0.18
lcl512,2,33,127.99,0.19
lcl512,2,34,129.01,0.2
lcl512,2,35,130.02,0.2
lcl512,2,36,131.03,0.21
lcl512,2,37,132.03,0.22
lcl512,2,38,133.04,0.23
lcl512,2,39,134.04,0.23
lcl512,2,40,135.05,0.24
lcl512,2,41,136.06,0.25
lcl512,2,42,137.08,0.25
lcl512,2,43,138.09,0.26
lcl512,2,44,139.1,0.26
lcl512,2,45,140.12,0.27
lcl512,2,46,141.13,0.28
lcl512,2,47,142.14,0.28
lcl512,2,48,143.15,0.29
lcl512,2,49,144.16,0.29
lcl512,2,50,145.18,0.3
lcl512,2,51,146.2,0.31
lcl512,2,52,147.2,0.31
lcl512,2,53,148.21,0.32
lcl512,2,54,149.22,0.33
lcl512,2,55,150.23,0.33
lcl512,2,56,151.23,0.34
lcl512,2,57,152.24,0.34
lcl512,2,58,153.24,0.35
lcl512,2,59,154.24,0.35
lcl512,2,60,155.26,0.36
lcl512,2,61,156.28,0.36
lcl512,2,62,157.29,0.37
lcl512,2,63,158.3,0.37
lcl512,2,64,159.31,0.38
lcl512,2,65,160.31,0.38
lcl512,2,66,161.31,0.38
lcl512,2,67,162.31,0.39
lcl512,2,68,163.31,0.39
lcl512,2,69,164.31,0.4
lcl512,2,70,165.31,0.4
lcl512,2,71,166.32,0.41
lcl512,2,72,167.32,0.41
lcl512,2,73,168.33,0.41
lcl512,2,74,169.33,0.42
lcl512,3,0,74.42,4.15
lcl512,3,1,75.7,4.16
lcl512,3,2,76.99,4.17
lcl512,3,3,78.28,4.17
lcl512,3,4,79.54,4.18
lcl512,3,5,80.8,4.18
lcl512,3,6,82.07,4.19
lcl512,3,7,83.33,4.19
lcl512,3,8,84.59,4.2
lcl512,3,9,85.85,4.2
lcl512,3,10,87.1,4.2
lcl512,3,11,88.36,4.21
lcl512,3,12,89.61,4.21
lcl512,3,13,90.87,4.21
lcl512,3,14,92.12,4.21
lcl512,3,15,93.37,4.21
lcl512,3,16,94.64,4.21
lcl512,3,17,95.89,4.21
lcl512,3,18,97.14,4.21
lcl512,3,19,98.4,4.21
lcl512,3,20,99.65,4.2
lcl512,3,21,100.91,4.2
lcl512,3,22,102.16,4.2
lcl512,3,23,103.4,4.2
lcl512,3,24,104.64,4.2
lcl512,3,25,105.89,4.19
lcl512,3,26,107.13,4.19
lcl512,3,27,108.37,4.19
lcl512,3,28,109.61,4.19
lcl512,3,29,110.84,4.18
lcl512,3,30,112.08,4.18
lcl512,3,31,113.32,4.18
lcl512,3,32,114.56,4.18
lcl512,3,33,115.79,4.17
lcl512,3,34,117.03,4.17
lcl512,3,35,118.26,4.17
lcl512,3,36,119.49,4.17
lcl512,3,37,120.72,4.17
lcl512,3,38,121.95,4.17
lcl512,3,39,123.19,4.17
lcl512,3,40,124.43,4.17
lcl512,3,41,125.66,4.17
lcl512,3,42,126.88,4.17
lcl512,3,43,128.11,4.16
lcl512,3,44,129.34,4.16
lcl512,3,45,130.56,4.16
lcl512,3,46,131.77,4.16
lcl512,3,47,132.99,4.16
lcl512,3,48,134.21,4.17
lcl512,3,49,135.43,4.17
lcl512,3,50,136.65,4.17
lcl512,3,51,137.87,4.17
lcl512,3,52,139.09,4.17
lcl512,3,53,140.31,4.17
lcl512,3,54,141.53,4.17
lcl512,3,55,142.76,4.17
lcl512,3,56,143.98,4.17
lcl512,3,57,145.21,4.17
lcl512,3,58,146.43,4.17
lcl512,3,59,147.65,4.18
lcl512,3,60,148.88,4.18
lcl512,3,61,150.11,4.18
lcl512,3,62,151.34,4.18
lcl512,3,63,152.57,4.18
lcl512,3,64,153.79,4.18
lcl512,3,65,155.02,4.19
lcl512,3,66,156.25,4.19
lcl512,3,67,157.48,4.19
lcl512,3,68,158.71,4.19
lcl512,3,69,159.94,4.19
lcl512,3,70,161.16,4.19
lcl512,3,71,162.38,4.2
lcl512,3,72,163.6,4.2
lcl512,3,73,164.82,4.2
lcl512,3,74,166.04,4.2
lcl512,6,0,113.95,-3.81
lcl512,6,1,114.91,-3.81
lcl512,6,2,115.88,-3.81
lcl512,6,3,116.84,-3.81
lcl512,6,4,117.79,-3.81
lcl512,6,5,118.75,-3.82
lcl512,6,6,119.71,-3.81
lcl512,6,7,120.65,-3.81
lcl512,6,8,121.6,-3.81
lcl512,6,9,122.54,-3.81
lcl512,6,10,123.49,-3.81
lcl512,6,11,124.45,-3.81
lcl512,6,12,125.42,-3.81
lcl512,6,13,126.39,-3.81
lcl512,6,14,127.35,-3.8
lcl512,6,15,128.32,-3.8
lcl512,6,16,129.28,-3.8
lcl512,6,17,130.22,-3.8
lcl512,6,18,131.16,-3.8
lcl512,6,19,132.11,-3.8
lcl512,6,20,133.06,-3.8
lcl512,6,21,134.01,-3.79
lcl512,6,22,134.97,-3.79
lcl512,6,23,135.92,-3.79
lcl512,6,24,136.87,-3.79
lcl512,6,25,137.82,-3.78
lcl512,6,26,138.77,-3.78
lcl512,6,27,139.72,-3.78
lcl512,6,28,140.67,-3.78
lcl512,6,29,141.62,-3.77
lcl512,6,30,142.58,-3.77
lcl512,6,31,143.53,-3.77
lcl512,6,32,144.49,-3.76
lcl512,6,33,145.44,-3.76
lcl512,6,34,146.4,-3.75
lcl512,6,35,147.36,-3.75
lcl512,6,36,148.31,-3.74
lcl512,6,37,149.26,-3.73
lcl512,6,38,150.2,-3.72
lcl512,6,39,151.14,-3.72
lcl512,6,40,152.08,-3.71
lcl512,6,41,153.02,-3.7
lcl512,6,42,153.97,-3.69
lcl512,6,43,154.91,-3.68
lcl512,6,44,155.86,-3.68
lcl512,6,45,156.81,-3.67
lcl512,6,46,157.77,-3.66
lcl512,6,47,158.71,-3.65
lcl512,6,48,159.66,-3.65
lcl512,6,49,160.6,-3.64
lcl512,6,50,161.55,-3.63
lcl512,6,51,162.5,-3.63
lcl512,6,52,163.44,-3.62
lcl512,6,53,164.39,-3.61
lcl512,6,54,165.33,-3.61
lcl512,6,55,166.27,-3.6
lcl512,6,56,167.22,-3.6
lcl512,6,57,168.16,-3.59
lcl512,6,58,169.1,-3.59
lcl512,6,59,170.04,-3.58
lcl512,6,60,170.98,-3.58
lcl512,6,61,171.91,-3.58
lcl512,6,62,172.84,-3.57
lcl512,6,63,173.78,-3.57
lcl512,6,64,174.72,-3.56
lcl512,6,65,175.66,-3.56
lcl512,6,66,176.61,-3.56
lcl512,6,67,177.56,-3.55
lcl512,6,68,178.5,-3.55
lcl512,6,69,179.43,-3.54
lcl512,6,70,180.37,-3.54
lcl512,6,71,181.3,-3.53
lcl512,6,72,182.24,-3.53
lcl512,6,73,183.17,-3.52
lcl512,6,74,184.11,-3.52
lcl512,7,0,46.7,-3.96
lcl512,7,1,47.69,-3.95
lcl512,7,2,48.68,-3.95
lcl512,7,3,49.66,-3.95
lcl512,7,4,50.63,-3.94
lcl512,7,5,51.61,-3.94
lcl512,7,6,52.6,-3.93
lcl512,7,7,53.58,-3.93
lcl512,7,8,54.57,-3.93
lcl512,7,9,55.55,-3.92
lcl512,7,10,56.53,-3.92
lcl512,7,11,57.52,-3.91
lcl512,7,12,58.5,-3.91
lcl512,7,13,59.48,-3.9
lcl512,7,14,60.45,-3.89
lcl512,7,15,61.42,-3.89
lcl512,7,16,62.39,-3.88
lcl512,7,17,63.36,-3.87
lcl512,7,18,64.34,-3.87
lcl512,7,19,65.32,-3.86
lcl512,7,20,66.31,-3.85
lcl512,7,21,67.3,-3.84
lcl512,7,22,68.28,-3.83
lcl512,7,23,69.27,-3.83
lcl512,7,24,70.25,-3.82
lcl512,7,25,71.23,-3.81
lcl512,7,26,72.21,-3.81
lcl512,7,27,73.18,-3.8
lcl512,7,28,74.16,-3.8
lcl512,7,29,75.13,-3.79
lcl512,7,30,76.1,-3.79
lcl512,7,31,77.08,-3.78
lcl512,7,32,78.06,-3.78
lcl512,7,33,79.04,-3.77
lcl512,7,34,80.02,-3.77
lcl512,7,35,80.99,-3.76
lcl512,7,36,81.96,-3.76
lcl512,7,37,82.94,-3.75
lcl512,7,38,83.91,-3.75
lcl512,7,39,84.89,-3.75
lcl512,7,40,85.86,-3.75
lcl512,7,41,86.84,-3.74
lcl512,7,42,87.81,-3.74
lcl512,7,43,88.78,-3.74
lcl512,7,44,89.76,-3.74
lcl512,7,45,90.73,-3.74
lcl729,0,0,0.0,-0.0
lcl729,0,1,1.18,-0.0
lcl729,0,2,2.36,0.01
lcl729,0,3,3.54,0.01
lcl729,0,4,4.71,0.01
lcl729,0,5,5.88,0.01
lcl729,0,6,7.06,0.02
lcl729,0,7,8.24,0.02
lcl729,0,8,9.41,0.02
lcl729,0,9,10.6,0.03
lcl729,0,10,11.77,0.03
lcl729,0,11,12.95,0.04
lcl729,0,12,14.14,0.04
lcl729,0,13,15.32,0.04
lcl729,0,14,16.51,0.05
lcl729,0,15,17.69,0.05
lcl729,0,16,18.88,0.05
lcl729,0,17,20.08,0.06
lcl729,0,18,21.25,0.06
lcl729,0,19,22.43,0.06
lcl729,0,20,23.6,0.07
lcl729,0,21,24.77,0.07
lcl729,0,22,25.94,0.07
lcl729,0,23,27.12,0.07
lcl729,0,24,28.31,0.08
lcl729,0,25,29.5,0.08
lcl729,0,26,30.69,0.08
lcl729,0,27,31.87,0.09
lcl729,0,28,33.07,0.09
lcl729,0,29,34.26,0.09
lcl729,0,30,35.46,0.09
lcl729,0,31,36.66,0.1
lcl729,0,32,37.86,0.1
lcl729,0,33,39.06,0.1
lcl729,0,34,40.26,0.11
lcl729,0,35,41.45,0.11
lcl729,0,36,42.64,0.11
lcl729,0,37,43.84,0.12
lcl729,0,38,45.04,0.12
lcl729,0,39,46.24,0.12
lcl729,0,40,47.45,0.13
lcl729,0,41,48.64,0.13
lcl729,0,42,49.84,0.13
lcl729,0,43,51.04,0.13
lcl729,0,44,52.23,0.14
lcl729,0,45,53.42,0.14
lcl729,0,46,54.61,0.14
lcl729,0,47,55.8,0.15
lcl729,0,48,56.99,0.15
lcl729,0,49,58.19,0.15
lcl729,0,50,59.39,0.16
lcl729,0,51,60.59,0.16
lcl729,0,52,61.8,0.17
lcl729,0,53,63.0,0.17
lcl729,0,54,64.19,0.18
lcl729,0,55,65.39,0.18
lcl729,0,56,66.58,0.18
lcl729,0,57,67.77,0.19
lcl729,0,58,68.96,0.19
lcl729,0,59,70.16,0.2
lcl729,0,60,71.36,0.2
lcl729,0,61,72.55,0.21
lcl729,0,62,73.75,0.22
lcl729,0,63,74.95,0.22
lcl729,0,64,76.14,0.23
lcl729,0,65,77.34,0.24
lcl729,0,66,78.54,0.24
lcl729,0,67,79.74,0.25
lcl729,0,68,80.94,0.26
lcl729,0,69,82.14,0.27
lcl729,0,70,83.33,0.27
lcl729,0,71,84.52,0.28
lcl729,0,72,85.71,0.29
lcl729,0,73,86.91,0.29
lcl729,0,74,88.12,0.3
lcl729,2,0,47.98,-0.14
lcl729,2,1,49.12,-0.14
lcl729,2,2,50.27,-0.13
lcl729,2,3,51.42,-0.13
lcl729,2,4,52.56,-0.12
lcl729,2,5,53.7,-0.12
lcl729,2,6,54.84,-0.12
lcl729,2,7,55.98,-0.11
lcl729,2,8,57.13,-0.11
lcl729,2,9,58.27,-0.1
lcl729,2,10,59.42,-0.1
lcl729,2,11,60.57,-0.09
lcl729,2,12,61.71,-0.09
lcl729,2,13,62.85,-0.08
lcl729,2,14,64.0,-0.08
lcl729,2,15,65.14,-0.07
lcl729,2,16,66.29,-0.07
lcl729,2,17,67.43,-0.06
lcl729,2,18,68.57,-0.06
lcl729,2,19,69.71,-0.05
lcl729,2,20,70.85,-0.05
lcl729,2,21,71.99,-0.04
lcl729,2,22,73.13,-0.04
lcl729,2,23,74.27,-0.03
lcl729,2,24,75.42,-0.03
lcl729,2,25,76.57,-0.02
lcl729,2,26,77.7,-0.02
lcl729,2,27,78.84,-0.02
lcl729,2,28,79.98,-0.01
lcl729,2,29,81.11,-0.01
lcl729,2,30,82.24,-0.0
lcl729,2,31,83.38,-0.0
lcl729,2,32,84.51,-0.0
lcl729,2,33,85.65,0.01
lcl729,2,34,86.79,0.01
lcl729,2,35,87.93,0.02
lcl729,2,36,89.08,0.02
lcl729,2,37,90.22,0.02
lcl729,2,38,91.36,0.03
lcl729,2,39,92.5,0.03
lcl729,2,40,93.63,0.03
lcl729,2,41,94.77,0.04
lcl729,2,42,95.9,0.04
lcl729,2,43,97.04,0.05
lcl729,2,44,98.18,0.05
lcl729,2,45,99.32,0.05
lcl729,2,46,100.46,0.06
lcl729,2,47,101.6,0.06
lcl729,2,48,102.73,0.06
lcl729,2,49,103.87,0.07
lcl729,2,50,105.0,0.07
lcl729,2,51,106.13,0.07
lcl729,2,52,107.26,0.08
lcl729,2,53,108.39,0.08
lcl729,2,54,109.51,0.08
lcl729,2,55,110.63,0.08
lcl729,2,56,111.76,0.09
lcl729,2,57,112.9,0.09
lcl729,2,58,114.03,0.09
lcl729,2,59,115.16,0.09
lcl729,2,60,116.29,0.09
lcl729,2,61,117.42,0.1
lcl729,2,62,118.55,0.1
lcl729,2,63,119.68,0.1
lcl729,2,64,120.81,0.1
lcl729,2,65,121.95,0.1
lcl729,2,66,123.08,0.1
lcl729,2,67,124.21,0.1
lcl729,2,68,125.34,0.1
lcl729,2,69,126.46,0.1
lcl729,2,70,127.59,0.1
lcl729,2,71,128.71,0.11
lcl729,2,72,129.83,0.11
lcl729,2,73,130.95,0.11
lcl729,2,74,132.08,0.11
lcl729,3,0,7.6,3.07
lcl729,3,1,8.92,3.06
lcl729,3,2,10.25,3.06
lcl729,3,3,11.57,3.06
lcl729,3,4,12.9,3.05
lcl729,3,5,14.23,3.05
lcl729,3,6,15.56,3.05
lcl729,3,7,16.9,3.05
lcl729,3,8,18.23,3.04
lcl729,3,9,19.56,3.04
lcl729,3,10,20.89,3.04
lcl729,3,11,22.23,3.04
lcl729,3,12,23.56,3.04
lcl729,3,13,24.88,3.04
lcl729,3,14,26.22,3.04
lcl729,3,15,27.56,3.04
lcl729,3,16,28.89,3.05
lcl729,3,17,30.23,3.05
lcl729,3,18,31.57,3.05
lcl729,3,19,32.91,3.05
lcl729,3,20,34.26,3.06
lcl729,3,21,35.61,3.06
lcl729,3,22,36.95,3.06
lcl729,3,23,38.3,3.07
lcl729,3,24,39.65,3.07
lcl729,3,25,40.99,3.08
lcl729,3,26,42.33,3.09
lcl729,3,27,43.67,3.09
lcl729,3,28,45.01,3.1
lcl729,3,29,46.36,3.11
lcl729,3,30,47.71,3.12
lcl729,3,31,49.06,3.12
lcl729,3,32,50.4,3.13
lcl729,3,33,51.75,3.14
lcl729,3,34,53.09,3.15
lcl729,3,35,54.42,3.16
lcl729,3,36,55.77,3.17
lcl729,3,37,57.1,3.18
lcl729,3,38,58.45,3.2
lcl729,3,39,59.79,3.21
lcl729,3,40,61.13,3.22
lcl729,3,41,62.47,3.23
lcl729,3,42,63.82,3.25
lcl729,3,43,65.17,3.26
lcl729,3,44,66.52,3.27
lcl729,3,45,67.86,3.29
lcl729,3,46,69.21,3.3
lcl729,3,47,70.56,3.32
lcl729,3,48,71.9,3.33
lcl729,3,49,73.24,3.35
lcl729,3,50,74.59,3.37
lcl729,3,51,75.94,3.38
lcl729,3,52,77.3,3.4
lcl729,3,53,78.64,3.42
lcl729,3,54,79.99,3.43
lcl729,3,55,81.34,3.45
lcl729,3,56,82.69,3.47
lcl729,3,57,84.04,3.48
lcl729,3,58,85.38,3.5
lcl729,3,59,86.73,3.52
lcl729,3,60,88.07,3.54
lcl729,3,61,89.42,3.55
lcl729,3,62,90.77,3.57
lcl729,3,63,92.12,3.59
lcl729,3,64,93.46,3.6
lcl729,3,65,94.81,3.62
lcl729,3,66,96.16,3.63
lcl729,3,67,97.5,3.65
lcl729,3,68,98.85,3.67
lcl729,3,69,100.2,3.68
lcl729,3,70,101.55,3.7
lcl729,3,71,102.9,3.71
lcl729,3,72,104.25,3.72
lcl729,3,73,105.6,3.74
lcl729,3,74,106.96,3.75
lcl729,6,0,54.52,-3.83
lcl729,6,1,55.51,-3.83
lcl729,6,2,56.49,-3.82
lcl729,6,3,57.48,-3.82
lcl729,6,4,58.46,-3.81
lcl729,6,5,59.45,-3.81
lcl729,6,6,60.43,-3.81
lcl729,6,7,61.42,-3.8
lcl729,6,8,62.41,-3.8
lcl729,6,9,63.41,-3.79
lcl729,6,10,64.41,-3.79
lcl729,6,11,65.4,-3.78
lcl729,6,12,66.39,-3.78
lcl729,6,13,67.37,-3.77
lcl729,6,14,68.35,-3.77
lcl729,6,15,69.33,-3.76
lcl729,6,16,70.3,-3.76
lcl729,6,17,71.28,-3.75
lcl729,6,18,72.27,-3.75
lcl729,6,19,73.26,-3.75
lcl729,6,20,74.26,-3.74
lcl729,6,21,75.25,-3.74
lcl729,6,22,76.24,-3.73
lcl729,6,23,77.23,-3.73
lcl729,6,24,78.21,-3.72
lcl729,6,25,79.19,-3.72
lcl729,6,26,80.17,-3.71
lcl729,6,27,81.14,-3.71
lcl729,6,28,82.13,-3.71
lcl729,6,29,83.11,-3.7
lcl729,6,30,84.09,-3.7
lcl729,6,31,85.08,-3.69
lcl729,6,32,86.08,-3.69
lcl729,6,33,87.07,-3.69
lcl729,6,34,88.05,-3.68
lcl729,6,35,89.04,-3.68
lcl729,6,36,90.02,-3.68
lcl729,6,37,91.0,-3.67
lcl729,6,38,91.98,-3.67
lcl729,6,39,92.96,-3.67
lcl729,6,40,93.95,-3.67
lcl729,6,41,94.93,-3.66
lcl729,6,42,95.92,-3.66
lcl729,6,43,96.9,-3.66
lcl729,6,44,97.88,-3.66
lcl729,6,45,98.87,-3.66
lcl729,6,46,99.86,-3.66
lcl729,6,47,100.83,-3.66
lcl729,6,48,101.81,-3.66
lcl729,6,49,102.8,-3.66
lcl729,6,50,103.78,-3.66
lcl729,6,51,104.77,-3.66
lcl729,6,52,105.76,-3.66
lcl729,6,53,106.76,-3.66
lcl729,6,54,107.76,-3.66
lcl729,6,55,108.75,-3.66
lcl729,6,56,109.75,-3.67
lcl729,6,57,110.74,-3.67
lcl729,6,58,111.74,-3.67
lcl729,6,59,112.73,-3.67
lcl729,6,60,113.71,-3.67
lcl729,6,61,114.7,-3.68
lcl729,6,62,115.69,-3.68
lcl729,6,63,116.68,-3.68
lcl729,6,64,117.67,-3.68
lcl729,6,65,118.66,-3.68
lcl729,6,66,119.64,-3.69
lcl729,6,67,120.62,-3.69
lcl729,6,68,121.61,-3.69
lcl729,6,69,122.59,-3.69
lcl729,6,70,123.57,-3.7
lcl729,6,71,124.56,-3.7
lcl729,6,72,125.54,-3.7
lcl729,6,73,126.51,-3.71
lcl729,6,74,127.48,-3.71
lcl729,7,0,0.5,-3.8
lcl729,7,1,1.48,-3.8
lcl729,7,2,2.45,-3.8
lcl729,7,3,3.43,-3.8
lcl729,7,4,4.41,-3.8
lcl729,7,5,5.38,-3.81
lcl729,7,6,6.36,-3.81
lcl729,7,7,7.34,-3.81
lcl729,7,8,8.32,-3.81
lcl729,7,9,9.3,-3.81
lcl729,7,10,10.27,-3.81
lcl729,7,11,11.25,-3.81
lcl729,7,12,12.23,-3.81
lcl729,7,13,13.21,-3.81
lcl729,7,14,14.19,-3.82
lcl729,7,15,15.17,-3.82
lcl729,7,16,16.15,-3.82
lcl729,7,17,17.13,-3.82
lcl729,7,18,18.11,-3.82
lcl729,7,19,19.09,-3.83
lcl729,7,20,20.07,-3.83
lcl729,7,21,21.05,-3.83
lcl729,7,22,22.03,-3.83
lcl729,7,23,23.01,-3.84
lcl729,7,24,23.99,-3.84
lcl729,7,25,24.98,-3.84
lcl729,7,26,25.96,-3.85
lcl729,7,27,26.94,-3.85
lcl729,7,28,27.93,-3.85
lcl729,7,29,28.91,-3.86
lcl729,7,30,29.9,-3.86
lcl729,7,31,30.88,-3.86
lcl729,7,32,31.87,-3.86
lcl729,7,33,32.85,-3.86
lcl729,7,34,33.83,-3.86
lcl729,7,35,34.81,-3.87
lcl729,7,36,35.8,-3.87
lcl729,7,37,36.8,-3.87
lcl729,7,38,37.78,-3.87
lcl729,7,39,38.76,-3.87
lcl729,7,40,39.74,-3.87
lcl729,7,41,40.71,-3.87
lcl729,7,42,41.69,-3.87
lcl729,7,43,42.67,-3.87
lcl729,7,44,43.66,-3.87
lcl729,7,45,44.66,-3.87
lcl729,7,46,45.66,-3.87
lcl729,7,47,46.65,-3.87
lcl729,7,48,47.63,-3.87
lcl729,7,49,48.62,-3.87
lcl729,7,50,49.6,-3.87
lcl729,7,51,50.57,-3.87
lcl729,7,52,51.55,-3.87
lcl729,7,53,52.53,-3.87
lcl729,7,54,53.51,-3.87
lcl729,7,55,54.49,-3.87
lcl729,7,56,55.48,-3.87
lcl729,7,57,56.46,-3.87
lcl729,7,58,57.45,-3.87
lcl729,7,59,58.43,-3.87
lcl729,7,60,59.42,-3.87
lcl729,7,61,60.4,-3.87
lcl729,7,62,61.39,-3.86
lcl729,7,63,62.38,-3.86
lcl729,7,64,63.37,-3.86
lcl729,7,65,64.36,-3.86
lcl729,7,66,65.36,-3.86
lcl729,7,67,66.34,-3.86
lcl729,7,68,67.33,-3.86
lcl729,7,69,68.32,-3.86
lcl729,7,70,69.29,-3.86
lcl729,7,71,70.27,-3.85
lcl729,7,72,71.24,-3.85
lcl729,7,73,72.22,-3.85
lcl729,7,74,73.21,-3.85
lcl177,0,0,0.0,-0.0
lcl177,0,1,1.47,-0.0
lcl177,0,2,2.93,-0.0
lcl177,0,3,4.4,-0.0
lcl177,0,4,5.86,-0.0
lcl177,0,5,7.32,-0.0
lcl177,0,6,8.77,-0.0
lcl177,0,7,10.24,-0.0
lcl177,0,8,11.69,-0.0
lcl177,0,9,13.14,-0.0
lcl177,0,10,14.6,-0.0
lcl177,0,11,16.04,-0.0
lcl177,0,12,17.48,-0.0
lcl177,0,13,18.93,-0.0
lcl177,0,14,20.39,0.01
lcl177,0,15,21.84,0.01
lcl177,0,16,23.3,0.01
lcl177,0,17,24.75,0.01
lcl177,0,18,26.2,0.01
lcl177,0,19,27.66,0.02
lcl177,0,20,29.13,0.02
lcl177,0,21,30.57,0.02
lcl177,0,22,32.02,0.03
lcl177,0,23,33.48,0.03
lcl177,0,24,34.93,0.03
lcl177,0,25,36.38,0.04
lcl177,0,26,37.82,0.04
lcl177,0,27,39.28,0.05
lcl177,0,28,40.73,0.05
lcl177,0,29,42.19,0.06
lcl177,0,30,43.64,0.07
lcl177,0,31,45.11,0.07
lcl177,0,32,46.56,0.08
lcl177,0,33,48.03,0.08
lcl177,0,34,49.49,0.09
lcl177,0,35,50.95,0.1
lcl177,0,36,52.4,0.1
lcl177,0,37,53.86,0.11
lcl177,0,38,55.31,0.12
lcl177,0,39,56.75,0.12
lcl177,0,40,58.21,0.13
lcl177,0,41,59.66,0.14
lcl177,0,42,61.11,0.14
lcl177,0,43,62.55,0.15
lcl177,0,44,64.0,0.16
lcl177,0,45,65.45,0.17
lcl177,0,46,66.91,0.17
lcl177,0,47,68.37,0.18
lcl177,0,48,69.83,0.19
lcl177,0,49,71.29,0.2
lcl177,0,50,72.74,0.2
lcl177,0,51,74.19,0.21
lcl177,0,52,75.64,0.22
lcl177,0,53,77.08,0.22
lcl177,0,54,78.52,0.23
lcl177,0,55,79.96,0.24
lcl177,0,56,81.41,0.24
lcl177,0,57,82.85,0.25
lcl177,0,58,84.29,0.26
lcl177,0,59,85.74,0.26
lcl177,0,60,87.19,0.27
lcl177,0,61,88.64,0.27
lcl177,0,62,90.09,0.28
lcl177,0,63,91.53,0.28
lcl177,0,64,92.97,0.29
lcl177,0,65,94.42,0.3
lcl177,0,66,95.86,0.3
lcl177,0,67,97.31,0.31
lcl177,0,68,98.74,0.31
lcl177,0,69,100.19,0.32
lcl177,0,70,101.64,0.32
lcl177,0,71,103.09,0.33
lcl177,0,72,104.53,0.34
lcl177,0,73,105.97,0.35
lcl177,0,74,107.41,0.35
lcl177,2,0,50.48,-0.23
lcl177,2,1,51.77,-0.23
lcl177,2,2,53.06,-0.22
lcl177,2,3,54.35,-0.22
lcl177,2,4,55.64,-0.21
lcl177,2,5,56.92,-0.2
lcl177,2,6,58.22,-0.2
lcl177,2,7,59.5,-0.19
lcl177,2,8,60.79,-0.19
lcl177,2,9,62.08,-0.18
lcl177,2,10,63.38,-0.17
lcl177,2,11,64.7,-0.17
lcl177,2,12,65.97,-0.16
lcl177,2,13,67.25,-0.15
lcl177,2,14,68.53,-0.15
lcl177,2,15,69.81,-0.14
lcl177,2,16,71.09,-0.13
lcl177,2,17,72.37,-0.12
lcl177,2,18,73.64,-0.12
lcl177,2,19,74.92,-0.11
lcl177,2,20,76.19,-0.1
lcl177,2,21,77.47,-0.09
lcl177,2,22,78.75,-0.08
lcl177,2,23,80.03,-0.08
lcl177,2,24,81.31,-0.07
lcl177,2,25,82.58,-0.06
lcl177,2,26,83.87,-0.05
lcl177,2,27,85.15,-0.05
lcl177,2,28,86.43,-0.04
lcl177,2,29,87.71,-0.03
lcl177,2,30,88.99,-0.03
lcl177,2,31,90.28,-0.02
lcl177,2,32,91.56,-0.01
lcl177,2,33,92.85,-0.0
lcl177,2,34,94.13,0.01
lcl177,2,35,95.41,0.01
lcl177,2,36,96.7,0.02
lcl177,2,37,97.98,0.03
lcl177,2,38,99.25,0.04
lcl177,2,39,100.53,0.04
lcl177,2,40,101.82,0.05
lcl177,2,41,103.11,0.06
lcl177,2,42,104.39,0.07
lcl177,2,43,105.67,0.08
lcl177,2,44,106.95,0.08
lcl177,2,45,108.23,0.09
lcl177,2,46,109.51,0.1
lcl177,2,47,110.8,0.11
lcl177,2,48,112.1,0.11
lcl177,2,49,113.38,0.12
lcl177,2,50,114.67,0.13
lcl177,2,51,115.95,0.14
lcl177,2,52,117.24,0.14
lcl177,2,53,118.53,0.15
lcl177,2,54,119.81,0.16
lcl177,2,55,121.09,0.16
lcl177,2,56,122.37,0.17
lcl177,2,57,123.65,0.18
lcl177,2,58,124.93,0.18
lcl177,2,59,126.21,0.19
lcl177,2,60,127.5,0.19
lcl177,2,61,128.78,0.2
lcl177,2,62,130.06,0.2
lcl177,2,63,131.34,0.21
lcl177,2,64,132.62,0.21
lcl177,2,65,133.9,0.22
lcl177,2,66,135.18,0.22
lcl177,2,67,136.46,0.23
lcl177,2,68,137.74,0.23
lcl177,2,69,139.01,0.24
lcl177,2,70,140.28,0.24
lcl177,2,71,141.56,0.24
lcl177,2,72,142.83,0.25
lcl177,2,73,144.1,0.25
lcl177,2,74,145.37,0.25
lcl177,3,0,71.63,3.98
lcl177,3,1,73.08,3.98
lcl177,3,2,74.53,3.99
lcl177,3,3,75.98,3.99
lcl177,3,4,77.43,4.0
lcl177,3,5,78.87,4.0
lcl177,3,6,80.32,4.0
lcl177,3,7,81.76,4.01
lcl177,3,8,83.21,4.01
lcl177,3,9,84.66,4.01
lcl177,3,10,86.11,4.02
lcl177,3,11,87.56,4.02
lcl177,3,12,89.02,4.02
lcl177,3,13,90.46,4.02
lcl177,3,14,91.9,4.02
lcl177,3,15,93.36,4.03
lcl177,3,16,94.8,4.03
lcl177,3,17,96.25,4.03
lcl177,3,18,97.7,4.03
lcl177,3,19,99.14,4.03
lcl177,3,20,100.59,4.04
lcl177,3,21,102.03,4.04
lcl177,3,22,103.47,4.04
lcl177,3,23,104.91,4.04
lcl177,3,24,106.35,4.04
lcl177,3,25,107.79,4.04
lcl177,3,26,109.22,4.04
lcl177,3,27,110.66,4.04
lcl177,3,28,112.09,4.04
lcl177,3,29,113.53,4.05
lcl177,3,30,114.98,4.05
lcl177,3,31,116.43,4.05
lcl177,3,32,117.87,4.05
lcl177,3,33,119.32,4.05
lcl177,3,34,120.76,4.05
lcl177,3,35,122.2,4.05
lcl177,3,36,123.64,4.05
lcl177,3,37,125.09,4.05
lcl177,3,38,126.53,4.05
lcl177,3,39,127.97,4.05
lcl177,3,40,129.42,4.05
lcl177,3,41,130.86,4.05
lcl177,3,42,132.3,4.05
lcl177,3,43,133.74,4.05
lcl177,3,44,135.18,4.05
lcl177,3,45,136.62,4.05
lcl177,3,46,138.07,4.05
lcl177,3,47,139.51,4.05
lcl177,3,48,140.94,4.05
lcl177,3,49,142.37,4.05
lcl177,3,50,143.8,4.05
lcl177,3,51,145.24,4.05
lcl177,3,52,146.68,4.05
lcl177,3,53,148.11,4.05
lcl177,3,54,149.55,4.05
lcl177,3,55,150.99,4.05
lcl177,3,56,152.42,4.05
lcl177,3,57,153.86,4.05
lcl177,3,58,155.29,4.05
lcl177,3,59,156.73,4.05
lcl177,3,60,158.17,4.05
lcl177,3,61,159.61,4.05
lcl177,3,62,161.05,4.05
lcl177,3,63,162.49,4.05
lcl177,3,64,163.93,4.05
lcl177,3,65,165.38,4.05
lcl177,3,66,166.82,4.05
lcl177,3,67,168.26,4.05
lcl177,3,68,169.69,4.05
lcl177,3,69,171.12,4.05
lcl177,3,70,172.56,4.05
lcl177,3,71,174.0,4.05
lcl177,3,72,175.44,4.05
lcl177,3,73,176.88,4.05
lcl177,3,74,178.33,4.05
lcl177,6,0,154.41,-3.2
lcl177,6,1,155.34,-3.21
lcl177,6,2,156.26,-3.21
lcl177,6,3,157.19,-3.21
lcl177,6,4,158.12,-3.21
lcl177,6,5,159.05,-3.21
lcl177,6,6,159.98,-3.21
lcl177,6,7,160.9,-3.22
lcl177,6,8,161.82,-3.22
lcl177,6,9,162.74,-3.22
lcl177,6,10,163.67,-3.22
lcl177,6,11,164.61,-3.22
lcl177,6,12,165.54,-3.22
lcl177,6,13,166.47,-3.22
lcl177,6,14,167.4,-3.22
lcl177,6,15,168.33,-3.22
lcl177,6,16,169.28,-3.22
lcl177,6,17,170.22,-3.22
lcl177,6,18,171.15,-3.22
lcl177,6,19,172.08,-3.22
lcl177,6,20,173.01,-3.22
lcl177,6,21,173.94,-3.22
lcl177,6,22,174.87,-3.22
lcl177,6,23,175.8,-3.22
lcl177,6,24,176.74,-3.22
lcl177,6,25,177.67,-3.22
lcl177,6,26,178.6,-3.22
lcl177,6,27,179.54,-3.22
lcl177,6,28,180.46,-3.21
lcl177,6,29,181.39,-3.21
lcl177,6,30,182.32,-3.21
lcl177,6,31,183.24,-3.21
lcl177,6,32,184.17,-3.21
lcl177,6,33,185.09,-3.2
lcl177,6,34,186.02,-3.2
lcl177,6,35,186.96,-3.2
lcl177,6,36,187.9,-3.2
lcl177,6,37,188.83,-3.19
lcl177,6,38,189.76,-3.19
lcl177,6,39,190.68,-3.19
lcl177,6,40,191.61,-3.19
lcl177,6,41,192.54,-3.18
lcl177,6,42,193.47,-3.18
lcl177,6,43,194.39,-3.18
lcl177,6,44,195.32,-3.18
lcl177,6,45,196.25,-3.17
lcl177,6,46,197.18,-3.17
lcl177,6,47,198.1,-3.17
lcl177,6,48,199.01,-3.17
lcl177,6,49,199.91,-3.17
lcl177,6,50,200.82,-3.16
lcl177,6,51,201.73,-3.16
lcl177,6,52,202.65,-3.16
lcl177,6,53,203.56,-3.16
lcl177,6,54,204.49,-3.16
lcl177,6,55,205.41,-3.16
lcl177,6,56,206.33,-3.16
lcl177,6,57,207.26,-3.16
lcl177,6,58,208.2,-3.16
lcl177,6,59,209.13,-3.16
lcl177,6,60,210.06,-3.17
lcl177,6,61,210.99,-3.17
lcl177,6,62,211.92,-3.17
lcl177,6,63,212.84,-3.17
lcl177,6,64,213.77,-3.17
lcl177,6,65,214.71,-3.17
lcl177,6,66,215.64,-3.17
lcl177,6,67,216.58,-3.17
lcl177,6,68,217.51,-3.18
lcl177,6,69,218.44,-3.18
lcl177,6,70,219.38,-3.18
lcl177,6,71,220.32,-3.18
lcl177,6,72,221.26,-3.18
lcl177,6,73,222.19,-3.18
lcl177,6,74,223.11,-3.18
lcl177,7,0,19.27,-3.78
lcl177,7,1,20.22,-3.78
lcl177,7,2,21.17,-3.77
lcl177,7,3,22.12,-3.77
lcl177,7,4,23.06,-3.77
lcl177,7,5,24.0,-3.76
lcl177,7,6,24.95,-3.76
lcl177,7,7,25.9,-3.76
lcl177,7,8,26.84,-3.76
lcl177,7,9,27.79,-3.75
lcl177,7,10,28.74,-3.75
lcl177,7,11,29.69,-3.75
lcl177,7,12,30.63,-3.75
lcl177,7,13,31.58,-3.74
lcl177,7,14,32.52,-3.74
lcl177,7,15,33.46,-3.74
lcl177,7,16,34.4,-3.74
lcl177,7,17,35.34,-3.73
lcl177,7,18,36.28,-3.73
lcl177,7,19,37.24,-3.73
lcl177,7,20,38.2,-3.73
lcl177,7,21,39.14,-3.72
lcl177,7,22,40.1,-3.72
lcl177,7,23,41.06,-3.72
lcl177,7,24,42.01,-3.71
lcl177,7,25,42.94,-3.71
lcl177,7,26,43.87,-3.71
lcl177,7,27,44.79,-3.71
lcl177,7,28,45.73,-3.7
lcl177,7,29,46.66,-3.7
lcl177,7,30,47.6,-3.7
lcl177,7,31,48.55,-3.7
lcl177,7,32,49.5,-3.69
lcl177,7,33,50.45,-3.69
lcl177,7,34,51.39,-3.69
lcl177,7,35,52.34,-3.68
lcl177,7,36,53.28,-3.68
lcl177,7,37,54.22,-3.68
lcl177,7,38,55.17,-3.68
lcl177,7,39,56.11,-3.67
lcl177,7,40,57.07,-3.67
lcl177,7,41,58.01,-3.67
lcl177,7,42,58.97,-3.66
lcl177,7,43,59.92,-3.66
lcl177,7,44,60.86,-3.66
lcl177,7,45,61.79,-3.65
lcl177,7,46,62.73,-3.65
lcl177,7,47,63.67,-3.64
lcl177,7,48,64.62,-3.64
lcl177,7,49,65.56,-3.64
lcl177,7,50,66.5,-3.63
lcl177,7,51,67.46,-3.63
lcl177,7,52,68.42,-3.63
lcl177,7,53,69.37,-3.63
lcl177,7,54,70.32,-3.62
lcl177,7,55,71.27,-3.62
lcl177,7,56,72.21,-3.62
lcl177,7,57,73.15,-3.62
lcl177,7,58,74.09,-3.62
lcl177,7,59,75.02,-3.61
lcl177,7,60,75.97,-3.61
lcl177,7,61,76.91,-3.61
lcl177,7,62,77.86,-3.61
lcl177,7,63,78.8,-3.61
lcl177,7,64,79.74,-3.61
lcl177,7,65,80.68,-3.61
lcl177,7,66,81.62,-3.61
lcl177,7,67,82.56,-3.61
lcl177,7,68,83.49,-3.61
lcl177,7,69,84.42,-3.61
lcl177,7,70,85.36,-3.61
lcl177,7,71,86.29,-3.61
lcl177,7,72,87.23,-3.62
lcl177,7,73,88.17,-3.62
lcl177,7,74,89.11,-3.62
lcl1256,0,0,0.0,0.0
lcl1256,0,1,0.09,0.01
lcl1256,0,2,0.18,0.01
lcl1256,0,3,0.27,0.01
lcl1256,0,4,0.36,0.02
lcl1256,0,5,0.46,0.02
lcl1256,0,6,0.55,0.02
lcl1256,0,7,0.65,0.03
lcl1256,0,8,0.75,0.03
lcl1256,0,9,0.84,0.04
lcl1256,0,10,0.93,0.04
lcl1256,0,11,1.03,0.05
lcl1256,0,12,1.12,0.05
lcl1256,0,13,1.21,0.06
lcl1256,0,14,1.31,0.06
lcl1256,0,15,1.4,0.07
lcl1256,0,16,1.49,0.07
lcl1256,0,17,1.58,0.08
lcl1256,0,18,1.67,0.08
lcl1256,0,19,1.76,0.09
lcl1256,0,20,1.86,0.09
lcl1256,0,21,1.95,0.1
lcl1256,0,22,2.05,0.1
lcl1256,0,23,2.14,0.11
lcl1256,0,24,2.23,0.11
lcl1256,0,25,2.33,0.12
lcl1256,0,26,2.42,0.13
lcl1256,0,27,2.51,0.14
lcl1256,0,28,2.6,0.14
lcl1256,0,29,2.7,0.15
lcl1256,0,30,2.8,0.16
lcl1256,0,31,2.91,0.17
lcl1256,0,32,3.01,0.18
lcl1256,0,33,3.11,0.18
lcl1256,0,34,3.21,0.19
lcl1256,0,35,3.32,0.2
lcl1256,0,36,3.44,0.21
lcl1256,0,37,3.55,0.22
lcl1256,0,38,3.67,0.23
lcl1256,0,39,3.77,0.24
lcl1256,0,40,3.88,0.26
lcl1256,0,41,4.0,0.27
lcl1256,0,42,4.11,0.28
lcl1256,0,43,4.23,0.29
lcl1256,0,44,4.34,0.31
lcl1256,0,45,4.47,0.32
lcl1256,0,46,4.61,0.33
lcl1256,0,47,4.74,0.35
lcl1256,0,48,4.86,0.36
lcl1256,0,49,4.99,0.38
lcl1256,0,50,5.12,0.39
lcl1256,0,51,5.26,0.41
lcl1256,0,52,5.4,0.43
lcl1256,0,53,5.54,0.45
lcl1256,0,54,5.67,0.46
lcl1256,0,55,5.81,0.48
lcl1256,0,56,5.95,0.5
lcl1256,0,57,6.09,0.52
lcl1256,0,58,6.24,0.54
lcl1256,0,59,6.4,0.56
lcl1256,0,60,6.56,0.58
lcl1256,0,61,6.7,0.6
lcl1256,0,62,6.85,0.63
lcl1256,0,63,7.0,0.65
lcl1256,0,64,7.16,0.67
lcl1256,0,65,7.31,0.69
lcl1256,0,66,7.46,0.72
lcl1256,0,67,7.62,0.74
lcl1256,0,68,7.78,0.76
lcl1256,0,69,7.94,0.79
lcl1256,0,70,8.1,0.81
lcl1256,0,71,8.27,0.84
lcl1256,0,72,8.42,0.86
lcl1256,0,73,8.59,0.89
lcl1256,0,74,8.75,0.91
lcl1256,2,0,13.37,-0.4
lcl1256,2,1,13.44,-0.4
lcl1256,2,2,13.51,-0.4
lcl1256,2,3,13.58,-0.4
lcl1256,2,4,13.65,-0.4
lcl1256,2,5,13.73,-0.39
lcl1256,2,6,13.8,-0.39
lcl1256,2,7,13.89,-0.39
lcl1256,2,8,13.97,-0.39
lcl1256,2,9,14.04,-0.39
lcl1256,2,10,14.1,-0.39
lcl1256,2,11,14.17,-0.39
lcl1256,2,12,14.24,-0.38
lcl1256,2,13,14.32,-0.38
lcl1256,2,14,14.41,-0.38
lcl1256,2,15,14.49,-0.38
lcl1256,2,16,14.56,-0.38
lcl1256,2,17,14.64,-0.38
lcl1256,2,18,14.7,-0.37
lcl1256,2,19,14.77,-0.37
lcl1256,2,20,14.84,-0.37
lcl1256,2,21,14.92,-0.37
lcl1256,2,22,14.99,-0.37
lcl1256,2,23,15.06,-0.37
lcl1256,2,24,15.14,-0.37
lcl1256,2,25,15.21,-0.37
lcl1256,2,26,15.3,-0.37
lcl1256,2,27,15.37,-0.37
lcl1256,2,28,15.44,-0.37
lcl1256,2,29,15.52,-0.37
lcl1256,2,30,15.61,-0.37
lcl1256,2,31,15.7,-0.36
lcl1256,2,32,15.77,-0.36
lcl1256,2,33,15.85,-0.36
lcl1256,2,34,15.93,-0.36
lcl1256,2,35,16.02,-0.36
lcl1256,2,36,16.1,-0.36
lcl1256,2,37,16.2,-0.36
lcl1256,2,38,16.29,-0.36
lcl1256,2,39,16.37,-0.36
lcl1256,2,40,16.45,-0.36
lcl1256,2,41,16.54,-0.36
lcl1256,2,42,16.62,-0.36
lcl1256,2,43,16.7,-0.36
lcl1256,2,44,16.79,-0.36
lcl1256,2,45,16.89,-0.36
lcl1256,2,46,17.0,-0.36
lcl1256,2,47,17.1,-0.36
lcl1256,2,48,17.2,-0.36
lcl1256,2,49,17.31,-0.36
lcl1256,2,50,17.41,-0.36
lcl1256,2,51,17.51,-0.36
lcl1256,2,52,17.62,-0.36
lcl1256,2,53,17.73,-0.36
lcl1256,2,54,17.83,-0.36
lcl1256,2,55,17.93,-0.36
lcl1256,2,56,18.04,-0.36
lcl1256,2,57,18.15,-0.36
lcl1256,2,58,18.26,-0.36
lcl1256,2,59,18.38,-0.36
lcl1256,2,60,18.5,-0.36
lcl1256,2,61,18.6,-0.36
lcl1256,2,62,18.71,-0.36
lcl1256,2,63,18.81,-0.36
lcl1256,2,64,18.91,-0.36
lcl1256,2,65,19.02,-0.36
lcl1256,2,66,19.13,-0.36
lcl1256,2,67,19.25,-0.35
lcl1256,2,68,19.37,-0.35
lcl1256,2,69,19.48,-0.35
lcl1256,2,70,19.6,-0.35
lcl1256,2,71,19.72,-0.35
lcl1256,2,72,19.83,-0.35
lcl1256,2,73,19.95,-0.35
lcl1256,2,74,20.07,-0.35
lcl1256,3,0,16.79,3.74
lcl1256,3,1,17.02,3.74
lcl1256,3,2,17.25,3.74
lcl1256,3,3,17.47,3.74
lcl1256,3,4,17.69,3.74
lcl1256,3,5,17.92,3.74
lcl1256,3,6,18.14,3.74
lcl1256,3,7,18.37,3.74
lcl1256,3,8,18.61,3.74
lcl1256,3,9,18.84,3.74
lcl1256,3,10,19.08,3.74
lcl1256,3,11,19.31,3.74
lcl1256,3,12,19.54,3.74
lcl1256,3,13,19.79,3.74
lcl1256,3,14,20.04,3.74
lcl1256,3,15,20.28,3.74
lcl1256,3,16,20.53,3.74
lcl1256,3,17,20.78,3.74
lcl1256,3,18,21.03,3.74
lcl1256,3,19,21.28,3.74
lcl1256,3,20,21.52,3.73
lcl1256,3,21,21.77,3.73
lcl1256,3,22,22.02,3.73
lcl1256,3,23,22.27,3.73
lcl1256,3,24,22.53,3.74
lcl1256,3,25,22.8,3.74
lcl1256,3,26,23.07,3.74
lcl1256,3,27,23.34,3.74
lcl1256,3,28,23.6,3.74
lcl1256,3,29,23.88,3.74
lcl1256,3,30,24.15,3.74
lcl1256,3,31,24.43,3.74
lcl1256,3,32,24.69,3.74
lcl1256,3,33,24.97,3.74
lcl1256,3,34,25.25,3.74
lcl1256,3,35,25.53,3.74
lcl1256,3,36,25.83,3.74
lcl1256,3,37,26.13,3.74
lcl1256,3,38,26.42,3.74
lcl1256,3,39,26.7,3.74
lcl1256,3,40,26.98,3.74
lcl1256,3,41,27.25,3.74
lcl1256,3,42,27.52,3.74
lcl1256,3,43,27.79,3.74
lcl1256,3,44,28.06,3.74
lcl1256,3,45,28.35,3.74
lcl1256,3,46,28.64,3.74
lcl1256,3,47,28.93,3.74
lcl1256,3,48,29.21,3.74
lcl1256,3,49,29.5,3.74
lcl1256,3,50,29.79,3.74
lcl1256,3,51,30.07,3.74
lcl1256,3,52,30.36,3.74
lcl1256,3,53,30.64,3.74
lcl1256,3,54,30.92,3.74
lcl1256,3,55,31.2,3.74
lcl1256,3,56,31.49,3.74
lcl1256,3,57,31.77,3.74
lcl1256,3,58,32.05,3.74
lcl1256,3,59,32.33,3.74
lcl1256,3,60,32.63,3.74
lcl1256,3,61,32.91,3.74
lcl1256,3,62,33.18,3.74
lcl1256,3,63,33.45,3.74
lcl1256,3,64,33.72,3.74
lcl1256,3,65,33.99,3.74
lcl1256,3,66,34.26,3.74
lcl1256,3,67,34.54,3.75
lcl1256,3,68,34.81,3.75
lcl1256,3,69,35.08,3.75
lcl1256,3,70,35.35,3.75
lcl1256,3,71,35.62,3.75
lcl1256,3,72,35.9,3.75
lcl1256,3,73,36.18,3.75
lcl1256,3,74,36.45,3.75
lcl1256,6,0,27.7,-4.31
lcl1256,6,1,27.81,-4.31
lcl1256,6,2,27.92,-4.31
lcl1256,6,3,28.02,-4.31
lcl1256,6,4,28.12,-4.31
lcl1256,6,5,28.23,-4.31
lcl1256,6,6,28.33,-4.31
lcl1256,6,7,28.44,-4.31
lcl1256,6,8,28.54,-4.31
lcl1256,6,9,28.65,-4.31
lcl1256,6,10,28.75,-4.31
lcl1256,6,11,28.87,-4.31
lcl1256,6,12,28.97,-4.31
lcl1256,6,13,29.09,-4.31
lcl1256,6,14,29.21,-4.31
lcl1256,6,15,29.33,-4.31
lcl1256,6,16,29.46,-4.31
lcl1256,6,17,29.57,-4.31
lcl1256,6,18,29.69,-4.3
lcl1256,6,19,29.81,-4.3
lcl1256,6,20,29.93,-4.3
lcl1256,6,21,30.06,-4.3
lcl1256,6,22,30.19,-4.3
lcl1256,6,23,30.32,-4.3
lcl1256,6,24,30.44,-4.3
lcl1256,6,25,30.57,-4.3
lcl1256,6,26,30.71,-4.3
lcl1256,6,27,30.83,-4.3
lcl1256,6,28,30.96,-4.3
lcl1256,6,29,31.09,-4.3
lcl1256,6,30,31.24,-4.3
lcl1256,6,31,31.39,-4.3
lcl1256,6,32,31.52,-4.3
lcl1256,6,33,31.66,-4.3
lcl1256,6,34,31.81,-4.3
lcl1256,6,35,31.95,-4.3
lcl1256,6,36,32.1,-4.3
lcl1256,6,37,32.24,-4.3
lcl1256,6,38,32.39,-4.3
lcl1256,6,39,32.52,-4.3
lcl1256,6,40,32.66,-4.3
lcl1256,6,41,32.8,-4.3
lcl1256,6,42,32.95,-4.3
lcl1256,6,43,33.11,-4.3
lcl1256,6,44,33.25,-4.3
lcl1256,6,45,33.41,-4.3
lcl1256,6,46,33.57,-4.3
lcl1256,6,47,33.73,-4.3
lcl1256,6,48,33.89,-4.29
lcl1256,6,49,34.05,-4.29
lcl1256,6,50,34.21,-4.29
lcl1256,6,51,34.37,-4.29
lcl1256,6,52,34.54,-4.29
lcl1256,6,53,34.7,-4.29
lcl1256,6,54,34.86,-4.29
lcl1256,6,55,35.04,-4.29
lcl1256,6,56,35.21,-4.29
lcl1256,6,57,35.39,-4.3
lcl1256,6,58,35.57,-4.3
lcl1256,6,59,35.76,-4.3
lcl1256,6,60,35.95,-4.3
lcl1256,6,61,36.13,-4.3
lcl1256,6,62,36.31,-4.3
lcl1256,6,63,36.5,-4.3
lcl1256,6,64,36.69,-4.3
lcl1256,6,65,36.87,-4.3
lcl1256,6,66,37.06,-4.3
lcl1256,6,67,37.25,-4.3
lcl1256,6,68,37.43,-4.3
lcl1256,6,69,37.61,-4.3
lcl1256,6,70,37.8,-4.3
lcl1256,6,71,37.99,-4.3
lcl1256,6,72,38.18,-4.3
lcl1256,6,73,38.37,-4.3
lcl1256,6,74,38.56,-4.3
lcl1256,7,0,14.21,-4.83
lcl1256,7,1,14.31,-4.83
lcl1256,7,2,14.41,-4.83
lcl1256,7,3,14.52,-4.83
lcl1256,7,4,14.62,-4.83
lcl1256,7,5,14.73,-4.83
lcl1256,7,6,14.83,-4.83
lcl1256,7,7,14.95,-4.83
lcl1256,7,8,15.06,-4.83
lcl1256,7,9,15.17,-4.82
lcl1256,7,10,15.27,-4.82
lcl1256,7,11,15.36,-4.82
lcl1256,7,12,15.46,-4.82
lcl1256,7,13,15.56,-4.82
lcl1256,7,14,15.66,-4.82
lcl1256,7,15,15.75,-4.82
lcl1256,7,16,15.86,-4.82
lcl1256,7,17,15.97,-4.82
lcl1256,7,18,16.07,-4.82
lcl1256,7,19,16.18,-4.82
lcl1256,7,20,16.28,-4.82
lcl1256,7,21,16.39,-4.82
lcl1256,7,22,16.5,-4.82
lcl1256,7,23,16.61,-4.82
lcl1256,7,24,16.72,-4.82
lcl1256,7,25,16.83,-4.82
lcl1256,7,26,16.95,-4.82
lcl1256,7,27,17.08,-4.82
lcl1256,7,28,17.2,-4.82
lcl1256,7,29,17.32,-4.82
lcl1256,7,30,17.45,-4.82
lcl1256,7,31,17.58,-4.82
lcl1256,7,32,17.7,-4.82
lcl1256,7,33,17.82,-4.82
lcl1256,7,34,17.94,-4.82
lcl1256,7,35,18.07,-4.82
lcl1256,7,36,18.19,-4.82
lcl1256,7,37,18.31,-4.82
lcl1256,7,38,18.45,-4.82
lcl1256,7,39,18.58,-4.82
lcl1256,7,40,18.71,-4.82
lcl1256,7,41,18.84,-4.82
lcl1256,7,42,18.96,-4.82
lcl1256,7,43,19.08,-4.82
lcl1256,7,44,19.21,-4.82
lcl1256,7,45,19.34,-4.82
lcl1422,0,0,0.0,-0.0
lcl1422,0,1,1.2,-0.0
lcl1422,0,2,2.4,-0.0
lcl1422,0,3,3.62,-0.0
lcl1422,0,4,4.85,-0.01
lcl1422,0,5,6.08,-0.01
lcl1422,0,6,7.3,-0.01
lcl1422,0,7,8.53,-0.02
lcl1422,0,8,9.76,-0.02
lcl1422,0,9,10.98,-0.02
lcl1422,0,10,12.2,-0.02
lcl1422,0,11,13.43,-0.03
lcl1422,0,12,14.66,-0.03
lcl1422,0,13,15.87,-0.03
lcl1422,0,14,17.1,-0.03
lcl1422,0,15,18.32,-0.04
lcl1422,0,16,19.55,-0.04
lcl1422,0,17,20.78,-0.04
lcl1422,0,18,22.01,-0.05
lcl1422,0,19,23.24,-0.05
lcl1422,0,20,24.46,-0.05
lcl1422,0,21,25.69,-0.06
lcl1422,0,22,26.91,-0.06
lcl1422,0,23,28.13,-0.06
lcl1422,0,24,29.35,-0.06
lcl1422,0,25,30.57,-0.07
lcl1422,0,26,31.78,-0.07
lcl1422,0,27,32.99,-0.07
lcl1422,0,28,34.2,-0.07
lcl1422,0,29,35.41,-0.08
lcl1422,0,30,36.63,-0.08
lcl1422,0,31,37.84,-0.08
lcl1422,0,32,39.05,-0.08
lcl1422,0,33,40.26,-0.08
lcl1422,0,34,41.47,-0.09
lcl1422,0,35,42.68,-0.09
lcl1422,0,36,43.89,-0.09
lcl1422,0,37,45.1,-0.09
lcl1422,0,38,46.31,-0.09
lcl1422,0,39,47.51,-0.1
lcl1422,0,40,48.72,-0.1
lcl1422,0,41,49.92,-0.1
lcl1422,0,42,51.12,-0.1
lcl1422,0,43,52.32,-0.11
lcl1422,0,44,53.52,-0.11
lcl1422,0,45,54.71,-0.11
lcl1422,0,46,55.91,-0.11
lcl1422,0,47,57.11,-0.11
lcl1422,0,48,58.31,-0.11
lcl1422,0,49,59.52,-0.12
lcl1422,0,50,60.72,-0.12
lcl1422,0,51,61.93,-0.12
lcl1422,0,52,63.12,-0.12
lcl1422,0,53,64.32,-0.12
lcl1422,0,54,65.51,-0.12
lcl1422,0,55,66.72,-0.13
lcl1422,0,56,67.91,-0.13
lcl1422,0,57,69.11,-0.13
lcl1422,0,58,70.31,-0.13
lcl1422,0,59,71.51,-0.13
lcl1422,0,60,72.7,-0.13
lcl1422,0,61,73.9,-0.14
lcl1422,0,62,75.08,-0.14
lcl1422,0,63,76.27,-0.14
lcl1422,0,64,77.46,-0.14
lcl1422,0,65,78.65,-0.14
lcl1422,0,66,79.84,-0.14
lcl1422,0,67,81.02,-0.14
lcl1422,0,68,82.21,-0.14
lcl1422,0,69,83.39,-0.14
lcl1422,0,70,84.58,-0.14
lcl1422,0,71,85.78,-0.13
lcl1422,0,72,86.97,-0.13
lcl1422,0,73,88.15,-0.13
lcl1422,0,74,89.34,-0.12
lcl1422,2,0,34.21,0.74
lcl1422,2,1,35.26,0.74
lcl1422,2,2,36.31,0.74
lcl1422,2,3,37.37,0.73
lcl1422,2,4,38.44,0.73
lcl1422,2,5,39.49,0.73
lcl1422,2,6,40.55,0.73
lcl1422,2,7,41.61,0.73
lcl1422,2,8,42.66,0.73
lcl1422,2,9,43.71,0.73
lcl1422,2,10,44.76,0.72
lcl1422,2,11,45.81,0.72
lcl1422,2,12,46.87,0.72
lcl1422,2,13,47.93,0.72
lcl1422,2,14,48.98,0.72
lcl1422,2,15,50.05,0.72
lcl1422,2,16,51.08,0.71
lcl1422,2,17,52.11,0.71
lcl1422,2,18,53.16,0.71
lcl1422,2,19,54.21,0.7
lcl1422,2,20,55.24,0.7
lcl1422,2,21,56.28,0.7
lcl1422,2,22,57.33,0.69
lcl1422,2,23,58.37,0.69
lcl1422,2,24,59.42,0.68
lcl1422,2,25,60.47,0.68
lcl1422,2,26,61.52,0.67
lcl1422,2,27,62.57,0.67
lcl1422,2,28,63.62,0.66
lcl1422,2,29,64.66,0.66
lcl1422,2,30,65.7,0.65
lcl1422,2,31,66.75,0.65
lcl1422,2,32,67.79,0.64
lcl1422,2,33,68.83,0.64
lcl1422,2,34,69.87,0.63
lcl1422,2,35,70.92,0.63
lcl1422,2,36,71.97,0.62
lcl1422,2,37,73.01,0.62
lcl1422,2,38,74.06,0.61
lcl1422,2,39,75.09,0.61
lcl1422,2,40,76.13,0.6
lcl1422,2,41,77.17,0.59
lcl1422,2,42,78.21,0.59
lcl1422,2,43,79.25,0.58
lcl1422,2,44,80.29,0.58
lcl1422,2,45,81.34,0.57
lcl1422,2,46,82.39,0.57
lcl1422,2,47,83.44,0.56
lcl1422,2,48,84.48,0.55
lcl1422,2,49,85.52,0.55
lcl1422,2,50,86.57,0.54
lcl1422,2,51,87.61,0.54
lcl1422,2,52,88.66,0.53
lcl1422,2,53,89.7,0.53
lcl1422,2,54,90.74,0.52
lcl1422,2,55,91.79,0.52
lcl1422,2,56,92.83,0.51
lcl1422,2,57,93.87,0.51
lcl1422,2,58,94.91,0.5
lcl1422,2,59,95.95,0.5
lcl1422,2,60,96.99,0.49
lcl1422,2,61,98.03,0.48
lcl1422,2,62,99.07,0.48
lcl1422,2,63,100.11,0.47
lcl1422,2,64,101.16,0.47
lcl1422,2,65,102.2,0.46
lcl1422,2,66,103.25,0.46
lcl1422,2,67,104.29,0.45
lcl1422,2,68,105.34,0.45
lcl1422,2,69,106.39,0.44
lcl1422,2,70,107.44,0.44
lcl1422,2,71,108.48,0.43
lcl1422,2,72,109.53,0.43
lcl1422,2,73,110.57,0.42
lcl1422,2,74,111.61,0.42
lcl1422,3,0,5.94,3.7
lcl1422,3,1,7.19,3.7
lcl1422,3,2,8.44,3.7
lcl1422,3,3,9.69,3.7
lcl1422,3,4,10.95,3.7
lcl1422,3,5,12.2,3.7
lcl1422,3,6,13.44,3.7
lcl1422,3,7,14.69,3.7
lcl1422,3,8,15.94,3.7
lcl1422,3,9,17.18,3.7
lcl1422,3,10,18.43,3.7
lcl1422,3,11,19.68,3.7
lcl1422,3,12,20.93,3.7
lcl1422,3,13,22.18,3.71
lcl1422,3,14,23.43,3.71
lcl1422,3,15,24.69,3.71
lcl1422,3,16,25.93,3.71
lcl1422,3,17,27.17,3.71
lcl1422,3,18,28.41,3.71
lcl1422,3,19,29.65,3.71
lcl1422,3,20,30.88,3.72
lcl1422,3,21,32.11,3.72
lcl1422,3,22,33.35,3.72
lcl1422,3,23,34.58,3.72
lcl1422,3,24,35.82,3.72
lcl1422,3,25,37.06,3.73
lcl1422,3,26,38.3,3.73
lcl1422,3,27,39.53,3.73
lcl1422,3,28,40.76,3.73
lcl1422,3,29,42.0,3.73
lcl1422,3,30,43.24,3.74
lcl1422,3,31,44.48,3.74
lcl1422,3,32,45.72,3.74
lcl1422,3,33,46.95,3.74
lcl1422,3,34,48.18,3.75
lcl1422,3,35,49.42,3.75
lcl1422,3,36,50.66,3.75
lcl1422,3,37,51.9,3.75
lcl1422,3,38,53.13,3.76
lcl1422,3,39,54.36,3.76
lcl1422,3,40,55.6,3.76
lcl1422,3,41,56.84,3.76
lcl1422,3,42,58.09,3.76
lcl1422,3,43,59.33,3.76
lcl1422,3,44,60.58,3.77
lcl1422,3,45,61.82,3.77
lcl1422,3,46,63.06,3.77
lcl1422,3,47,64.3,3.77
lcl1422,3,48,65.54,3.77
lcl1422,3,49,66.78,3.78
lcl1422,3,50,68.02,3.78
lcl1422,3,51,69.27,3.78
lcl1422,3,52,70.5,3.78
lcl1422,3,53,71.74,3.78
lcl1422,3,54,72.98,3.78
lcl1422,3,55,74.23,3.78
lcl1422,3,56,75.48,3.79
lcl1422,3,57,76.73,3.79
lcl1422,3,58,77.98,3.79
lcl1422,3,59,79.21,3.79
lcl1422,3,60,80.44,3.79
lcl1422,3,61,81.68,3.79
lcl1422,3,62,82.92,3.79
lcl1422,3,63,84.15,3.79
lcl1422,3,64,85.4,3.79
lcl1422,3,65,86.64,3.79
lcl1422,3,66,87.88,3.79
lcl1422,3,67,89.12,3.79
lcl1422,3,68,90.36,3.8
lcl1422,3,69,91.61,3.8
lcl1422,3,70,92.85,3.8
lcl1422,3,71,94.09,3.8
lcl1422,3,72,95.34,3.8
lcl1422,3,73,96.57,3.8
lcl1422,3,74,97.82,3.8
lcl1422,6,0,131.35,-4.35
lcl1422,6,1,132.3,-4.35
lcl1422,6,2,133.24,-4.35
lcl1422,6,3,134.19,-4.35
lcl1422,6,4,135.14,-4.34
lcl1422,6,5,136.09,-4.34
lcl1422,6,6,137.03,-4.34
lcl1422,6,7,137.98,-4.34
lcl1422,6,8,138.91,-4.34
lcl1422,6,9,139.85,-4.33
lcl1422,6,10,140.8,-4.33
lcl1422,6,11,141.75,-4.33
lcl1422,6,12,142.71,-4.33
lcl1422,6,13,143.66,-4.32
lcl1422,6,14,144.61,-4.32
lcl1422,6,15,145.55,-4.32
lcl1422,6,16,146.49,-4.31
lcl1422,6,17,147.44,-4.31
lcl1422,6,18,148.38,-4.31
lcl1422,6,19,149.32,-4.3
lcl1422,6,20,150.26,-4.3
lcl1422,6,21,151.2,-4.3
lcl1422,6,22,152.14,-4.29
lcl1422,6,23,153.09,-4.29
lcl1422,6,24,154.05,-4.28
lcl1422,6,25,155.0,-4.28
lcl1422,6,26,155.95,-4.28
lcl1422,6,27,156.89,-4.27
lcl1422,6,28,157.84,-4.27
lcl1422,6,29,158.77,-4.26
lcl1422,6,30,159.71,-4.26
lcl1422,6,31,160.64,-4.26
lcl1422,6,32,161.58,-4.25
lcl1422,6,33,162.52,-4.25
lcl1422,6,34,163.45,-4.24
lcl1422,6,35,164.39,-4.24
lcl1422,6,36,165.34,-4.23
lcl1422,6,37,166.28,-4.23
lcl1422,6,38,167.21,-4.23
lcl1422,6,39,168.14,-4.22
lcl1422,6,40,169.08,-4.22
lcl1422,6,41,170.02,-4.21
lcl1422,6,42,170.96,-4.21
lcl1422,6,43,171.91,-4.2
lcl1422,6,44,172.86,-4.2
lcl1422,6,45,173.8,-4.19
lcl1422,6,46,174.74,-4.19
lcl1422,6,47,175.68,-4.18
lcl1422,6,48,176.62,-4.18
lcl1422,6,49,177.55,-4.17
lcl1422,6,50,178.49,-4.17
lcl1422,6,51,179.42,-4.16
lcl1422,6,52,180.36,-4.16
lcl1422,6,53,181.3,-4.15
lcl1422,6,54,182.24,-4.15
lcl1422,6,55,183.18,-4.14
lcl1422,6,56,184.13,-4.14
lcl1422,6,57,185.07,-4.13
lcl1422,6,58,186.01,-4.13
lcl1422,6,59,186.96,-4.13
lcl1422,6,60,187.89,-4.12
lcl1422,6,61,188.83,-4.12
lcl1422,6,62,189.77,-4.12
lcl1422,6,63,190.71,-4.11
lcl1422,6,64,191.66,-4.11
lcl1422,6,65,192.61,-4.11
lcl1422,6,66,193.56,-4.11
lcl1422,6,67,194.51,-4.1
lcl1422,6,68,195.46,-4.1
lcl1422,6,69,196.41,-4.1
lcl1422,6,70,197.35,-4.09
lcl1422,6,71,198.3,-4.09
lcl1422,6,72,199.24,-4.09
lcl1422,6,73,200.18,-4.09
lcl1422,6,74,201.12,-4.08
lcl1422,7,0,3.37,-4.08
lcl1422,7,1,4.52,-4.09
lcl1422,7,2,5.67,-4.1
lcl1422,7,3,6.86,-4.1
lcl1422,7,4,7.93,-4.11
lcl1422,7,5,9.01,-4.12
lcl1422,7,6,10.12,-4.12
lcl1422,7,7,11.22,-4.13
lcl1422,7,8,12.34,-4.13
lcl1422,7,9,13.45,-4.14
lcl1422,7,10,14.57,-4.15
lcl1422,7,11,15.69,-4.15
lcl1422,7,12,16.8,-4.16
lcl1422,7,13,17.92,-4.16
lcl1422,7,14,19.05,-4.17
lcl1422,7,15,20.18,-4.17
lcl1422,7,16,21.3,-4.18
lcl1422,7,17,22.42,-4.18
lcl1422,7,18,23.55,-4.19
lcl1422,7,19,24.68,-4.19
lcl1422,7,20,25.8,-4.2
lcl1422,7,21,26.93,-4.2
lcl1422,7,22,28.06,-4.21
lcl1422,7,23,29.18,-4.21
lcl1422,7,24,30.31,-4.22
lcl1422,7,25,31.44,-4.22
lcl1422,7,26,32.56,-4.23
lcl1422,7,27,33.69,-4.23
lcl1422,7,28,34.8,-4.23
lcl1422,7,29,35.93,-4.24
lcl1422,7,30,37.05,-4.24
lcl1422,7,31,38.17,-4.25
lcl1422,7,32,39.29,-4.25
lcl1422,7,33,40.41,-4.25
lcl1422,7,34,41.53,-4.26
lcl1422,7,35,42.65,-4.26
lcl1422,7,36,43.78,-4.26
lcl1422,7,37,44.9,-4.27
lcl1422,7,38,46.03,-4.27
lcl1422,7,39,47.15,-4.27
lcl1422,7,40,48.26,-4.28
lcl1422,7,41,49.38,-4.28
lcl1422,7,42,50.5,-4.28
lcl1422,7,43,51.61,-4.28
lcl1422,7,44,52.73,-4.28
lcl1422,7,45,53.85,-4.28
lcl1422,7,46,54.97,-4.28
lcl1422,7,47,56.09,-4.29
lcl1422,7,48,57.21,-4.29
lcl1422,7,49,58.33,-4.29
lcl1422,7,50,59.44,-4.29
lcl1422,7,51,60.56,-4.29
lcl1422,7,52,61.67,-4.29
lcl1422,7,53,62.79,-4.28
lcl1422,7,54,63.91,-4.28
lcl1422,7,55,65.04,-4.28
lcl1422,7,56,66.17,-4.28
lcl1422,7,57,67.29,-4.28
lcl1422,7,58,68.42,-4.28
lcl1422,7,59,69.53,-4.28
lcl1422,7,60,70.65,-4.28
lcl1422,7,61,71.77,-4.28
lcl1422,7,62,72.88,-4.28
lcl1422,7,63,74.0,-4.28
lcl1422,7,64,75.11,-4.28
lcl1422,7,65,76.23,-4.28
lcl1422,7,66,77.35,-4.28
lcl1422,7,67,78.47,-4.28
lcl1422,7,68,79.58,-4.28
lcl1422,7,69,80.7,-4.28
lcl1422,7,70,81.82,-4.28
lcl1422,7,71,82.94,-4.28
lcl1422,7,72,84.07,-4.28
lcl1422,7,73,85.19,-4.28
lcl1422,7,74,86.31,-4.28
lcl3506,0,0,0.0,0.0
lcl3506,0,1,1.41,0.01
lcl3506,0,2,2.8,0.01
lcl3506,0,3,4.24,0.01
lcl3506,0,4,5.71,0.02
lcl3506,0,5,7.21,0.02
lcl3506,0,6,8.73,0.02
lcl3506,0,7,10.28,0.03
lcl3506,0,8,11.74,0.03
lcl3506,0,9,13.21,0.03
lcl3506,0,10,14.7,0.03
lcl3506,0,11,16.21,0.03
lcl3506,0,12,17.72,0.04
lcl3506,0,13,19.22,0.04
lcl3506,0,14,20.72,0.04
lcl3506,0,15,22.22,0.04
lcl3506,0,16,23.71,0.05
lcl3506,0,17,25.19,0.05
lcl3506,0,18,26.69,0.05
lcl3506,0,19,28.19,0.05
lcl3506,0,20,29.69,0.06
lcl3506,0,21,31.2,0.06
lcl3506,0,22,32.7,0.06
lcl3506,0,23,34.21,0.06
lcl3506,0,24,35.71,0.07
lcl3506,0,25,37.22,0.07
lcl3506,0,26,38.73,0.07
lcl3506,0,27,40.25,0.08
lcl3506,0,28,41.74,0.08
lcl3506,0,29,43.24,0.09
lcl3506,0,30,44.72,0.09
lcl3506,0,31,46.21,0.1
lcl3506,0,32,47.71,0.1
lcl3506,0,33,49.2,0.11
lcl3506,0,34,50.68,0.11
lcl3506,0,35,52.18,0.12
lcl3506,0,36,53.67,0.13
lcl3506,0,37,55.16,0.14
lcl3506,0,38,56.64,0.14
lcl3506,0,39,58.14,0.15
lcl3506,0,40,59.64,0.16
lcl3506,0,41,61.14,0.17
lcl3506,0,42,62.64,0.18
lcl3506,0,43,64.12,0.19
lcl3506,0,44,65.61,0.2
lcl3506,0,45,67.09,0.21
lcl3506,0,46,68.58,0.22
lcl3506,0,47,70.06,0.23
lcl3506,0,48,71.54,0.24
lcl3506,0,49,73.02,0.25
lcl3506,0,50,74.51,0.26
lcl3506,0,51,76.01,0.27
lcl3506,0,52,77.5,0.28
lcl3506,0,53,78.99,0.29
lcl3506,0,54,80.46,0.3
lcl3506,0,55,81.95,0.31
lcl3506,0,56,83.43,0.32
lcl3506,0,57,84.92,0.33
lcl3506,0,58,86.41,0.34
lcl3506,0,59,87.89,0.35
lcl3506,0,60,89.36,0.37
lcl3506,0,61,90.83,0.38
lcl3506,0,62,92.28,0.39
lcl3506,0,63,93.73,0.4
lcl3506,0,64,95.22,0.41
lcl3506,0,65,96.69,0.42
lcl3506,0,66,98.19,0.43
lcl3506,0,67,99.68,0.44
lcl3506,0,68,101.19,0.45
lcl3506,0,69,102.69,0.47
lcl3506,0,70,104.19,0.48
lcl3506,0,71,105.67,0.49
lcl3506,0,72,107.15,0.5
lcl3506,0,73,108.62,0.52
lcl3506,0,74,110.09,0.53
lcl3506,2,0,59.33,-0.22
lcl3506,2,1,60.59,-0.22
lcl3506,2,2,61.85,-0.22
lcl3506,2,3,63.11,-0.22
lcl3506,2,4,64.37,-0.22
lcl3506,2,5,65.63,-0.22
lcl3506,2,6,66.89,-0.22
lcl3506,2,7,68.15,-0.21
lcl3506,2,8,69.41,-0.21
lcl3506,2,9,70.67,-0.21
lcl3506,2,10,71.93,-0.21
lcl3506,2,11,73.19,-0.21
lcl3506,2,12,74.44,-0.21
lcl3506,2,13,75.7,-0.21
lcl3506,2,14,76.96,-0.21
lcl3506,2,15,78.24,-0.21
lcl3506,2,16,79.55,-0.21
lcl3506,2,17,80.83,-0.21
lcl3506,2,18,82.08,-0.21
lcl3506,2,19,83.34,-0.2
lcl3506,2,20,84.59,-0.2
lcl3506,2,21,85.84,-0.2
lcl3506,2,22,87.09,-0.2
lcl3506,2,23,88.34,-0.2
lcl3506,2,24,89.59,-0.2
lcl3506,2,25,90.84,-0.2
lcl3506,2,26,92.09,-0.2
lcl3506,2,27,93.34,-0.2
lcl3506,2,28,94.59,-0.2
lcl3506,2,29,95.84,-0.2
lcl3506,2,30,97.09,-0.2
lcl3506,2,31,98.34,-0.2
lcl3506,2,32,99.61,-0.2
lcl3506,2,33,100.88,-0.2
lcl3506,2,34,102.17,-0.2
lcl3506,2,35,103.44,-0.2
lcl3506,2,36,104.69,-0.2
lcl3506,2,37,105.94,-0.2
lcl3506,2,38,107.18,-0.2
lcl3506,2,39,108.43,-0.2
lcl3506,2,40,109.67,-0.2
lcl3506,2,41,110.92,-0.2
lcl3506,2,42,112.19,-0.2
lcl3506,2,43,113.43,-0.2
lcl3506,2,44,114.7,-0.2
lcl3506,2,45,115.94,-0.2
lcl3506,2,46,117.2,-0.2
lcl3506,2,47,118.45,-0.2
lcl3506,2,48,119.68,-0.2
lcl3506,2,49,120.91,-0.2
lcl3506,2,50,122.16,-0.2
lcl3506,2,51,123.4,-0.2
lcl3506,2,52,124.66,-0.2
lcl3506,2,53,125.91,-0.2
lcl3506,2,54,127.17,-0.2
lcl3506,2,55,128.44,-0.2
lcl3506,2,56,129.68,-0.2
lcl3506,2,57,130.93,-0.2
lcl3506,2,58,132.19,-0.2
lcl3506,2,59,133.43,-0.2
lcl3506,2,60,134.68,-0.2
lcl3506,2,61,135.91,-0.2
lcl3506,2,62,137.14,-0.21
lcl3506,2,63,138.39,-0.21
lcl3506,2,64,139.63,-0.21
lcl3506,2,65,140.89,-0.21
lcl3506,2,66,142.14,-0.21
lcl3506,2,67,143.39,-0.21
lcl3506,2,68,144.65,-0.21
lcl3506,2,69,145.91,-0.21
lcl3506,2,70,147.16,-0.22
lcl3506,2,71,148.41,-0.22
lcl3506,2,72,149.67,-0.22
lcl3506,2,73,150.92,-0.22
lcl3506,2,74,152.17,-0.22
lcl3506,3,0,133.63,3.9
lcl3506,3,1,135.27,3.9
lcl3506,3,2,136.91,3.9
lcl3506,3,3,138.54,3.9
lcl3506,3,4,140.18,3.89
lcl3506,3,5,141.81,3.89
lcl3506,3,6,143.44,3.89
lcl3506,3,7,145.07,3.89
lcl3506,3,8,146.71,3.89
lcl3506,3,9,148.35,3.89
lcl3506,3,10,149.99,3.89
lcl3506,3,11,151.62,3.89
lcl3506,3,12,153.25,3.89
lcl3506,3,13,154.89,3.89
lcl3506,3,14,156.52,3.89
lcl3506,3,15,158.15,3.89
lcl3506,3,16,159.77,3.89
lcl3506,3,17,161.4,3.89
lcl3506,3,18,163.02,3.88
lcl3506,3,19,164.64,3.88
lcl3506,3,20,166.27,3.88
lcl3506,3,21,167.9,3.88
lcl3506,3,22,169.53,3.88
lcl3506,3,23,171.16,3.87
lcl3506,3,24,172.78,3.87
lcl3506,3,25,174.41,3.87
lcl3506,3,26,176.03,3.86
lcl3506,3,27,177.66,3.86
lcl3506,3,28,179.29,3.86
lcl3506,3,29,180.93,3.85
lcl3506,3,30,182.55,3.85
lcl3506,3,31,184.17,3.84
lcl3506,3,32,185.8,3.84
lcl3506,3,33,187.43,3.84
lcl3506,3,34,189.05,3.83
lcl3506,3,35,190.67,3.83
lcl3506,3,36,192.29,3.82
lcl3506,3,37,193.9,3.82
lcl3506,3,38,195.52,3.81
lcl3506,3,39,197.14,3.81
lcl3506,3,40,198.76,3.8
lcl3506,3,41,200.37,3.8
lcl3506,3,42,201.99,3.79
lcl3506,3,43,203.61,3.79
lcl3506,3,44,205.23,3.78
lcl3506,3,45,206.84,3.78
lcl3506,3,46,208.46,3.78
lcl3506,3,47,210.08,3.77
lcl3506,3,48,211.69,3.77
lcl3506,3,49,213.31,3.76
lcl3506,3,50,214.93,3.76
lcl3506,3,51,216.54,3.75
lcl3506,3,52,218.16,3.75
lcl3506,3,53,219.77,3.74
lcl3506,3,54,221.38,3.74
lcl3506,3,55,222.99,3.73
lcl3506,3,56,224.61,3.73
lcl3506,3,57,226.22,3.72
lcl3506,3,58,227.84,3.72
lcl3506,3,59,229.45,3.72
lcl3506,3,60,231.06,3.71
lcl3506,3,61,232.67,3.71
lcl3506,3,62,234.28,3.71
lcl3506,3,63,235.89,3.7
lcl3506,3,64,237.49,3.7
lcl3506,3,65,239.09,3.7
lcl3506,3,66,240.69,3.7
lcl3506,3,67,242.29,3.69
lcl3506,3,68,243.89,3.69
lcl3506,3,69,245.49,3.69
lcl3506,3,70,247.09,3.69
lcl3506,3,71,248.69,3.69
lcl3506,3,72,250.3,3.69
lcl3506,3,73,251.9,3.68
lcl3506,3,74,253.5,3.68
lcl3506,6,0,79.2,-4.07
lcl3506,6,1,80.21,-4.07
lcl3506,6,2,81.22,-4.07
lcl3506,6,3,82.23,-4.07
lcl3506,6,4,83.26,-4.07
lcl3506,6,5,84.28,-4.07
lcl3506,6,6,85.3,-4.07
lcl3506,6,7,86.33,-4.07
lcl3506,6,8,87.35,-4.07
lcl3506,6,9,88.36,-4.07
lcl3506,6,10,89.38,-4.07
lcl3506,6,11,90.4,-4.07
lcl3506,6,12,91.42,-4.07
lcl3506,6,13,92.43,-4.07
lcl3506,6,14,93.45,-4.07
lcl3506,6,15,94.47,-4.07
lcl3506,6,16,95.49,-4.07
lcl3506,6,17,96.51,-4.07
lcl3506,6,18,97.53,-4.07
lcl3506,6,19,98.55,-4.07
lcl3506,6,20,99.56,-4.07
lcl3506,6,21,100.57,-4.07
lcl3506,6,22,101.58,-4.07
lcl3506,6,23,102.6,-4.07
lcl3506,6,24,103.62,-4.07
lcl3506,6,25,104.63,-4.07
lcl3506,6,26,105.64,-4.07
lcl3506,6,27,106.66,-4.07
lcl3506,6,28,107.68,-4.07
lcl3506,6,29,108.7,-4.07
lcl3506,6,30,109.71,-4.07
lcl3506,6,31,110.72,-4.07
lcl3506,6,32,111.73,-4.08
lcl3506,6,33,112.75,-4.08
lcl3506,6,34,113.76,-4.08
lcl3506,6,35,114.78,-4.08
lcl3506,6,36,115.8,-4.08
lcl3506,6,37,116.81,-4.08
lcl3506,6,38,117.83,-4.08
lcl3506,6,39,118.84,-4.08
lcl3506,6,40,119.85,-4.08
lcl3506,6,41,120.87,-4.09
lcl3506,6,42,121.88,-4.09
lcl3506,6,43,122.88,-4.09
lcl3506,6,44,123.89,-4.09
lcl3506,6,45,124.91,-4.09
lcl3506,6,46,125.92,-4.09
lcl3506,6,47,126.94,-4.09
lcl3506,6,48,127.94,-4.09
lcl3506,6,49,128.94,-4.09
lcl3506,6,50,129.93,-4.09
lcl3506,6,51,130.93,-4.09
lcl3506,6,52,131.93,-4.09
lcl3506,6,53,132.93,-4.09
lcl3506,6,54,133.94,-4.09
lcl3506,6,55,134.94,-4.1
lcl3506,6,56,135.95,-4.1
lcl3506,6,57,136.96,-4.1
lcl3506,6,58,137.95,-4.1
lcl3506,6,59,138.98,-4.1
lcl3506,6,60,139.99,-4.1
lcl3506,6,61,140.99,-4.1
lcl3506,6,62,141.99,-4.1
lcl3506,6,63,142.98,-4.11
lcl3506,6,64,143.96,-4.11
lcl3506,6,65,144.94,-4.11
lcl3506,6,66,145.92,-4.11
lcl3506,6,67,146.92,-4.11
lcl3506,6,68,147.92,-4.11
lcl3506,6,69,148.92,-4.12
lcl3506,6,70,149.91,-4.12
lcl3506,6,71,150.9,-4.12
lcl3506,6,72,151.89,-4.12
lcl3506,6,73,152.89,-4.13
lcl3506,6,74,153.88,-4.13
lcl3506,7,0,23.07,-4.59
lcl3506,7,1,24.07,-4.58
lcl3506,7,2,25.07,-4.57
lcl3506,7,3,26.07,-4.56
lcl3506,7,4,27.06,-4.56
lcl3506,7,5,28.05,-4.55
lcl3506,7,6,29.03,-4.54
lcl3506,7,7,30.02,-4.54
lcl3506,7,8,31.0,-4.53
lcl3506,7,9,31.98,-4.52
lcl3506,7,10,32.97,-4.52
lcl3506,7,11,33.95,-4.51
lcl3506,7,12,34.94,-4.51
lcl3506,7,13,35.93,-4.5
lcl3506,7,14,36.91,-4.5
lcl3506,7,15,37.9,-4.5
lcl3506,7,16,38.88,-4.49
lcl3506,7,17,39.87,-4.49
lcl3506,7,18,40.85,-4.49
lcl3506,7,19,41.84,-4.48
lcl3506,7,20,42.83,-4.48
lcl3506,7,21,43.82,-4.48
lcl3506,7,22,44.82,-4.48
lcl3506,7,23,45.81,-4.47
lcl3506,7,24,46.79,-4.47
lcl3506,7,25,47.77,-4.47
lcl3506,7,26,48.75,-4.47
lcl3506,7,27,49.73,-4.47
lcl3506,7,28,50.7,-4.47
lcl3506,7,29,51.67,-4.47
lcl3506,7,30,52.65,-4.47
lcl3506,7,31,53.63,-4.47
lcl3506,7,32,54.61,-4.46
lcl3506,7,33,55.59,-4.46
lcl3506,7,34,56.56,-4.46
lcl3506,7,35,57.55,-4.46
lcl3506,7,36,58.54,-4.46
lcl3506,7,37,59.52,-4.46
lcl3506,7,38,60.51,-4.46
lcl3506,7,39,61.48,-4.46
lcl3506,7,40,62.46,-4.46
lcl3506,7,41,63.44,-4.46
lcl3506,7,42,64.42,-4.46
lcl3506,7,43,65.4,-4.46
lcl3506,7,44,66.37,-4.47
lcl3506,7,45,67.34,-4.47
lcl3506,7,46,68.3,-4.47
lcl3506,7,47,69.27,-4.47
lcl3506,7,48,70.24,-4.47
lcl3506,7,49,71.2,-4.47
lcl3506,7,50,72.17,-4.47
lcl3506,7,51,73.15,-4.47
lcl3506,7,52,74.13,-4.47
lcl3506,7,53,75.11,-4.47
lcl3506,7,54,76.09,-4.47
lcl3506,7,55,77.07,-4.47
lcl3506,7,56,78.05,-4.47
lcl3506,7,57,79.03,-4.47
lcl3506,7,58,80.01,-4.47
lcl3506,7,59,80.98,-4.47
lcl3506,7,60,81.95,-4.47
lcl3506,7,61,82.91,-4.47
lcl3506,7,62,83.88,-4.47
lcl3506,7,63,84.85,-4.47
lcl3506,7,64,85.83,-4.47
lcl3506,7,65,86.8,-4.47
lcl3506,7,66,87.77,-4.47
lcl3506,7,67,88.74,-4.47
lcl3506,7,68,89.71,-4.47
lcl3506,7,69,90.68,-4.47
lcl3506,7,70,91.64,-4.47
lcl3506,7,71,92.61,-4.47
lcl3506,7,72,93.58,-4.47
lcl3506,7,73,94.55,-4.47
lcl3506,7,74,95.52,-4.47
lcl3081,0,0,0.0,0.0
lcl3081,0,1,1.28,0.0
lcl3081,0,2,2.62,0.0
lcl3081,0,3,3.99,0.0
lcl3081,0,4,5.37,0.0
lcl3081,0,5,6.76,0.0
lcl3081,0,6,8.17,0.0
lcl3081,0,7,9.58,0.0
lcl3081,0,8,10.98,0.0
lcl3081,0,9,12.4,0.0
lcl3081,0,10,13.81,0.01
lcl3081,0,11,15.23,0.01
lcl3081,0,12,16.65,0.01
lcl3081,0,13,18.06,0.01
lcl3081,0,14,19.47,0.01
lcl3081,0,15,20.88,0.01
lcl3081,0,16,22.29,0.01
lcl3081,0,17,23.7,0.01
lcl3081,0,18,25.11,0.01
lcl3081,0,19,26.52,0.02
lcl3081,0,20,27.93,0.02
lcl3081,0,21,29.34,0.02
lcl3081,0,22,30.75,0.02
lcl3081,0,23,32.16,0.02
lcl3081,0,24,33.56,0.02
lcl3081,0,25,34.96,0.02
lcl3081,0,26,36.34,0.02
lcl3081,0,27,37.73,0.02
lcl3081,0,28,39.12,0.02
lcl3081,0,29,40.51,0.03
lcl3081,0,30,41.9,0.03
lcl3081,0,31,43.29,0.03
lcl3081,0,32,44.68,0.03
lcl3081,0,33,46.07,0.03
lcl3081,0,34,47.46,0.03
lcl3081,0,35,48.85,0.03
lcl3081,0,36,50.23,0.03
lcl3081,0,37,51.6,0.03
lcl3081,0,38,52.99,0.03
lcl3081,0,39,54.36,0.04
lcl3081,0,40,55.74,0.04
lcl3081,0,41,57.12,0.04
lcl3081,0,42,58.5,0.04
lcl3081,0,43,59.87,0.04
lcl3081,0,44,61.25,0.05
lcl3081,0,45,62.63,0.05
lcl3081,0,46,64.0,0.05
lcl3081,0,47,65.38,0.06
lcl3081,0,48,66.76,0.06
lcl3081,0,49,68.13,0.06
lcl3081,0,50,69.49,0.07
lcl3081,0,51,70.86,0.08
lcl3081,0,52,72.22,0.08
lcl3081,0,53,73.6,0.09
lcl3081,0,54,74.97,0.09
lcl3081,0,55,76.34,0.1
lcl3081,0,56,77.71,0.11
lcl3081,0,57,79.08,0.12
lcl3081,0,58,80.45,0.13
lcl3081,0,59,81.82,0.14
lcl3081,0,60,83.19,0.15
lcl3081,0,61,84.56,0.16
lcl3081,0,62,85.93,0.18
lcl3081,0,63,87.31,0.19
lcl3081,0,64,88.69,0.2
lcl3081,0,65,90.07,0.22
lcl3081,0,66,91.45,0.24
lcl3081,0,67,92.83,0.25
lcl3081,0,68,94.21,0.27
lcl3081,0,69,95.59,0.29
lcl3081,0,70,96.97,0.31
lcl3081,0,71,98.35,0.33
lcl3081,0,72,99.73,0.35
lcl3081,0,73,101.1,0.37
lcl3081,0,74,102.48,0.4
lcl3081,1,0,2.8,0.68
lcl3081,1,1,4.12,0.66
lcl3081,1,2,5.49,0.63
lcl3081,1,3,6.9,0.6
lcl3081,1,4,8.33,0.57
lcl3081,1,5,9.77,0.54
lcl3081,1,6,11.22,0.51
lcl3081,1,7,12.67,0.48
lcl3081,1,8,14.12,0.46
lcl3081,1,9,15.58,0.43
lcl3081,1,10,17.04,0.4
lcl3081,1,11,18.5,0.38
lcl3081,1,12,19.97,0.35
lcl3081,1,13,21.44,0.32
lcl3081,1,14,22.89,0.3
lcl3081,1,15,24.36,0.27
lcl3081,1,16,25.84,0.25
lcl3081,1,17,27.31,0.23
lcl3081,1,18,28.77,0.2
lcl3081,1,19,30.23,0.18
lcl3081,1,20,31.69,0.16
lcl3081,1,21,33.15,0.14
lcl3081,1,22,34.62,0.12
lcl3081,1,23,36.09,0.1
lcl3081,1,24,37.55,0.08
lcl3081,1,25,39.02,0.06
lcl3081,1,26,40.49,0.04
lcl3081,1,27,41.96,0.02
lcl3081,1,28,43.42,0.0
lcl3081,1,29,44.89,-0.02
lcl3081,1,30,46.36,-0.04
lcl3081,1,31,47.83,-0.06
lcl3081,1,32,49.31,-0.08
lcl3081,1,33,50.79,-0.1
lcl3081,1,34,52.25,-0.12
lcl3081,1,35,53.72,-0.13
lcl3081,1,36,55.19,-0.15
lcl3081,1,37,56.66,-0.16
lcl3081,1,38,58.14,-0.18
lcl3081,1,39,59.61,-0.19
lcl3081,2,0,41.64,0.07
lcl3081,2,1,42.85,0.06
lcl3081,2,2,44.07,0.06
lcl3081,2,3,45.29,0.05
lcl3081,2,4,46.51,0.05
lcl3081,2,5,47.72,0.04
lcl3081,2,6,48.94,0.04
lcl3081,2,7,50.15,0.03
lcl3081,2,8,51.36,0.03
lcl3081,2,9,52.57,0.02
lcl3081,2,10,53.78,0.02
lcl3081,2,11,54.98,0.01
lcl3081,2,12,56.19,0.0
lcl3081,2,13,57.41,0.0
lcl3081,2,14,58.61,0.0
lcl3081,2,15,59.83,-0.01
lcl3081,2,16,61.04,-0.01
lcl3081,2,17,62.26,-0.02
lcl3081,2,18,63.48,-0.02
lcl3081,2,19,64.68,-0.03
lcl3081,2,20,65.89,-0.03
lcl3081,2,21,67.11,-0.04
lcl3081,2,22,68.31,-0.04
lcl3081,2,23,69.52,-0.05
lcl3081,2,24,70.72,-0.05
lcl3081,2,25,71.93,-0.06
lcl3081,2,26,73.13,-0.06
lcl3081,2,27,74.33,-0.07
lcl3081,2,28,75.53,-0.08
lcl3081,2,29,76.75,-0.08
lcl3081,2,30,77.96,-0.09
lcl3081,2,31,79.17,-0.09
lcl3081,2,32,80.39,-0.1
lcl3081,2,33,81.59,-0.11
lcl3081,2,34,82.8,-0.11
lcl3081,2,35,84.0,-0.12
lcl3081,2,36,85.2,-0.12
lcl3081,2,37,86.4,-0.13
lcl3081,2,38,87.6,-0.13
lcl3081,2,39,88.81,-0.14
lcl3081,2,40,90.01,-0.15
lcl3081,2,41,91.22,-0.15
lcl3081,2,42,92.44,-0.16
lcl3081,2,43,93.65,-0.16
lcl3081,2,44,94.86,-0.17
lcl3081,2,45,96.07,-0.17
lcl3081,2,46,97.27,-0.18
lcl3081,2,47,98.48,-0.18
lcl3081,2,48,99.68,-0.19
lcl3081,2,49,100.87,-0.19
lcl3081,2,50,102.08,-0.2
lcl3081,2,51,103.27,-0.2
lcl3081,2,52,104.46,-0.2
lcl3081,2,53,105.65,-0.21
lcl3081,2,54,106.84,-0.21
lcl3081,2,55,108.03,-0.21
lcl3081,2,56,109.23,-0.22
lcl3081,2,57,110.43,-0.22
lcl3081,2,58,111.63,-0.22
lcl3081,2,59,112.83,-0.23
lcl3081,2,60,114.03,-0.23
lcl3081,2,61,115.23,-0.23
lcl3081,2,62,116.43,-0.23
lcl3081,2,63,117.63,-0.24
lcl3081,2,64,118.84,-0.24
lcl3081,2,65,120.04,-0.24
lcl3081,2,66,121.24,-0.24
lcl3081,2,67,122.44,-0.25
lcl3081,2,68,123.64,-0.25
lcl3081,2,69,124.84,-0.25
lcl3081,2,70,126.04,-0.25
lcl3081,2,71,127.24,-0.25
lcl3081,2,72,128.43,-0.26
lcl3081,2,73,129.62,-0.26
lcl3081,2,74,130.82,-0.26
lcl3081,3,0,19.99,3.17
lcl3081,3,1,21.44,3.18
lcl3081,3,2,22.89,3.18
lcl3081,3,3,24.35,3.18
lcl3081,3,4,25.81,3.19
lcl3081,3,5,27.27,3.19
lcl3081,3,6,28.73,3.19
lcl3081,3,7,30.18,3.2
lcl3081,3,8,31.64,3.2
lcl3081,3,9,33.1,3.2
lcl3081,3,10,34.55,3.2
lcl3081,3,11,36.01,3.21
lcl3081,3,12,37.47,3.21
lcl3081,3,13,38.92,3.21
lcl3081,3,14,40.37,3.21
lcl3081,3,15,41.83,3.22
lcl3081,3,16,43.29,3.22
lcl3081,3,17,44.76,3.22
lcl3081,3,18,46.23,3.23
lcl3081,3,19,47.69,3.23
lcl3081,3,20,49.15,3.23
lcl3081,3,21,50.6,3.23
lcl3081,3,22,52.05,3.24
lcl3081,3,23,53.5,3.24
lcl3081,3,24,54.95,3.24
lcl3081,3,25,56.41,3.25
lcl3081,3,26,57.87,3.25
lcl3081,3,27,59.33,3.25
lcl3081,3,28,60.8,3.25
lcl3081,3,29,62.27,3.26
lcl3081,3,30,63.74,3.26
lcl3081,3,31,65.2,3.26
lcl3081,3,32,66.66,3.27
lcl3081,3,33,68.13,3.27
lcl3081,3,34,69.59,3.27
lcl3081,3,35,71.05,3.28
lcl3081,3,36,72.51,3.28
lcl3081,3,37,73.97,3.28
lcl3081,3,38,75.42,3.28
lcl3081,3,39,76.88,3.29
lcl3081,3,40,78.34,3.29
lcl3081,3,41,79.8,3.29
lcl3081,3,42,81.27,3.29
lcl3081,3,43,82.73,3.3
lcl3081,3,44,84.19,3.3
lcl3081,3,45,85.65,3.3
lcl3081,3,46,87.12,3.3
lcl3081,3,47,88.59,3.3
lcl3081,3,48,90.06,3.31
lcl3081,3,49,91.52,3.31
lcl3081,3,50,93.0,3.31
lcl3081,3,51,94.46,3.31
lcl3081,3,52,95.93,3.31
lcl3081,3,53,97.4,3.31
lcl3081,3,54,98.86,3.32
lcl3081,3,55,100.33,3.32
lcl3081,3,56,101.79,3.32
lcl3081,3,57,103.25,3.32
lcl3081,3,58,104.71,3.32
lcl3081,3,59,106.17,3.32
lcl3081,3,60,107.63,3.32
lcl3081,3,61,109.09,3.32
lcl3081,3,62,110.56,3.33
lcl3081,3,63,112.02,3.33
lcl3081,3,64,113.49,3.33
lcl3081,3,65,114.95,3.33
lcl3081,3,66,116.41,3.33
lcl3081,3,67,117.88,3.33
lcl3081,3,68,119.35,3.33
lcl3081,3,69,120.82,3.33
lcl3081,3,70,122.28,3.34
lcl3081,3,71,123.74,3.34
lcl3081,3,72,125.21,3.34
lcl3081,3,73,126.67,3.34
lcl3081,3,74,128.13,3.34
lcl3081,6,0,134.35,-4.84
lcl3081,6,1,135.38,-4.84
lcl3081,6,2,136.41,-4.84
lcl3081,6,3,137.44,-4.84
lcl3081,6,4,138.47,-4.84
lcl3081,6,5,139.49,-4.84
lcl3081,6,6,140.5,-4.84
lcl3081,6,7,141.51,-4.84
lcl3081,6,8,142.52,-4.84
lcl3081,6,9,143.53,-4.84
lcl3081,6,10,144.54,-4.84
lcl3081,6,11,145.56,-4.84
lcl3081,6,12,146.57,-4.84
lcl3081,6,13,147.6,-4.84
lcl3081,6,14,148.62,-4.84
lcl3081,6,15,149.63,-4.84
lcl3081,6,16,150.65,-4.84
lcl3081,6,17,151.67,-4.84
lcl3081,6,18,152.68,-4.84
lcl3081,6,19,153.68,-4.84
lcl3081,6,20,154.69,-4.84
lcl3081,6,21,155.7,-4.84
lcl3081,6,22,156.71,-4.84
lcl3081,6,23,157.73,-4.84
lcl3081,6,24,158.74,-4.84
lcl3081,6,25,159.74,-4.84
lcl3081,6,26,160.75,-4.84
lcl3081,6,27,161.74,-4.84
lcl3081,6,28,162.74,-4.84
lcl3081,6,29,163.73,-4.84
lcl3081,6,30,164.73,-4.84
lcl3081,6,31,165.73,-4.84
lcl3081,6,32,166.73,-4.84
lcl3081,6,33,167.73,-4.84
lcl3081,6,34,168.73,-4.84
lcl3081,6,35,169.73,-4.84
lcl3081,6,36,170.72,-4.84
lcl3081,6,37,171.71,-4.84
lcl3081,6,38,172.7,-4.84
lcl3081,6,39,173.69,-4.84
lcl3081,6,40,174.67,-4.84
lcl3081,6,41,175.66,-4.84
lcl3081,6,42,176.65,-4.84
lcl3081,6,43,177.64,-4.84
lcl3081,6,44,178.61,-4.84
lcl3081,6,45,179.59,-4.85
lcl3081,6,46,180.57,-4.85
lcl3081,6,47,181.55,-4.85
lcl3081,6,48,182.52,-4.85
lcl3081,6,49,183.49,-4.85
lcl3081,6,50,184.46,-4.85
lcl3081,6,51,185.43,-4.85
lcl3081,6,52,186.4,-4.85
lcl3081,6,53,187.38,-4.85
lcl3081,6,54,188.36,-4.86
lcl3081,6,55,189.34,-4.86
lcl3081,6,56,190.31,-4.86
lcl3081,6,57,191.28,-4.86
lcl3081,6,58,192.24,-4.86
lcl3081,6,59,193.19,-4.86
lcl3081,6,60,194.15,-4.87
lcl3081,6,61,195.12,-4.87
lcl3081,6,62,196.09,-4.87
lcl3081,6,63,197.05,-4.87
lcl3081,6,64,198.02,-4.88
lcl3081,6,65,199.0,-4.88
lcl3081,6,66,199.97,-4.88
lcl3081,6,67,200.94,-4.88
lcl3081,6,68,201.91,-4.89
lcl3081,6,69,202.88,-4.89
lcl3081,6,70,203.85,-4.89
lcl3081,6,71,204.82,-4.89
lcl3081,6,72,205.79,-4.9
lcl3081,6,73,206.75,-4.9
lcl3081,6,74,207.72,-4.9
lcl3081,7,0,14.05,-4.85
lcl3081,7,1,15.0,-4.85
lcl3081,7,2,16.0,-4.85
lcl3081,7,3,17.0,-4.85
lcl3081,7,4,18.02,-4.85
lcl3081,7,5,19.05,-4.85
lcl3081,7,6,20.09,-4.85
lcl3081,7,7,21.12,-4.86
lcl3081,7,8,22.16,-4.86
lcl3081,7,9,23.21,-4.86
lcl3081,7,10,24.26,-4.86
lcl3081,7,11,25.32,-4.86
lcl3081,7,12,26.37,-4.86
lcl3081,7,13,27.43,-4.86
lcl3081,7,14,28.48,-4.86
lcl3081,7,15,29.54,-4.86
lcl3081,7,16,30.59,-4.86
lcl3081,7,17,31.63,-4.86
lcl3081,7,18,32.67,-4.86
lcl3081,7,19,33.71,-4.86
lcl3081,7,20,34.75,-4.86
lcl3081,7,21,35.79,-4.86
lcl3081,7,22,36.82,-4.86
lcl3081,7,23,37.87,-4.86
lcl3081,7,24,38.92,-4.86
lcl3081,7,25,39.97,-4.86
lcl3081,7,26,41.02,-4.86
lcl3081,7,27,42.06,-4.86
lcl3081,7,28,43.11,-4.86
lcl3081,7,29,44.16,-4.86
lcl3081,7,30,45.22,-4.86
lcl3081,7,31,46.27,-4.85
lcl3081,7,32,47.33,-4.85
lcl3081,7,33,48.38,-4.85
lcl3081,7,34,49.42,-4.85
lcl3081,7,35,50.46,-4.85
lcl3081,7,36,51.49,-4.84
lcl3081,7,37,52.52,-4.84
lcl3081,7,38,53.56,-4.84
lcl3081,7,39,54.6,-4.84
lcl3081,7,40,55.64,-4.84
lcl3081,7,41,56.68,-4.84
lcl3081,7,42,57.72,-4.84
lcl3081,7,43,58.77,-4.84
lcl3081,7,44,59.81,-4.83
lcl3081,7,45,60.86,-4.83
lcl3081,7,46,61.9,-4.83
lcl3081,7,47,62.94,-4.83
lcl3081,7,48,63.99,-4.83
lcl3081,7,49,65.05,-4.83
lcl3081,7,50,66.1,-4.83
lcl3081,7,51,67.14,-4.83
lcl3081,7,52,68.18,-4.83
lcl3081,7,53,69.22,-4.83
lcl3081,7,54,70.26,-4.82
lcl3081,7,55,71.29,-4.82
lcl3081,7,56,72.33,-4.82
lcl3081,7,57,73.37,-4.82
lcl3081,7,58,74.41,-4.82
lcl3081,7,59,75.46,-4.82
lcl3081,7,60,76.5,-4.82
lcl3081,7,61,77.55,-4.82
lcl3081,7,62,78.6,-4.82
lcl3081,7,63,79.65,-4.82
lcl3081,7,64,80.69,-4.82
lcl3081,7,65,81.72,-4.82
lcl3081,7,66,82.75,-4.82
lcl3081,7,67,83.79,-4.82
lcl3081,7,68,84.82,-4.82
lcl3081,7,69,85.86,-4.82
lcl3081,7,70,86.89,-4.82
lcl3081,7,71,87.92,-4.82
lcl3081,7,72,88.95,-4.82
lcl3081,7,73,89.99,-4.82
lcl2292,0,0,0.0,-0.0
lcl2292,0,1,1.19,0.01
lcl2292,0,2,2.42,0.01
lcl2292,0,3,3.69,0.02
lcl2292,0,4,4.97,0.03
lcl2292,0,5,6.26,0.03
lcl2292,0,6,7.56,0.04
lcl2292,0,7,8.85,0.04
lcl2292,0,8,10.15,0.05
lcl2292,0,9,11.46,0.06
lcl2292,0,10,12.76,0.07
lcl2292,0,11,14.07,0.07
lcl2292,0,12,15.37,0.08
lcl2292,0,13,16.67,0.09
lcl2292,0,14,17.98,0.1
lcl2292,0,15,19.29,0.11
lcl2292,0,16,20.61,0.12
lcl2292,0,17,21.92,0.13
lcl2292,0,18,23.23,0.13
lcl2292,0,19,24.55,0.14
lcl2292,0,20,25.86,0.16
lcl2292,0,21,27.17,0.17
lcl2292,0,22,28.49,0.18
lcl2292,0,23,29.81,0.19
lcl2292,0,24,31.14,0.2
lcl2292,0,25,32.47,0.21
lcl2292,0,26,33.8,0.22
lcl2292,0,27,35.13,0.24
lcl2292,0,28,36.4,0.25
lcl2292,0,29,37.68,0.26
lcl2292,0,30,38.97,0.28
lcl2292,0,31,40.28,0.29
lcl2292,0,32,41.58,0.3
lcl2292,0,33,42.89,0.32
lcl2292,0,34,44.19,0.33
lcl2292,0,35,45.49,0.35
lcl2292,0,36,46.8,0.36
lcl2292,0,37,48.1,0.38
lcl2292,0,38,49.4,0.39
lcl2292,0,39,50.7,0.41
lcl2292,0,40,52.0,0.42
lcl2292,0,41,53.31,0.44
lcl2292,0,42,54.63,0.45
lcl2292,0,43,55.95,0.47
lcl2292,0,44,57.27,0.48
lcl2292,0,45,58.58,0.5
lcl2292,0,46,59.89,0.52
lcl2292,0,47,61.21,0.53
lcl2292,0,48,62.53,0.55
lcl2292,0,49,63.84,0.57
lcl2292,0,50,65.14,0.59
lcl2292,0,51,66.44,0.6
lcl2292,0,52,67.76,0.62
lcl2292,0,53,69.08,0.64
lcl2292,0,54,70.4,0.66
lcl2292,0,55,71.72,0.68
lcl2292,0,56,73.03,0.7
lcl2292,0,57,74.36,0.72
lcl2292,0,58,75.68,0.74
lcl2292,0,59,77.01,0.75
lcl2292,0,60,78.33,0.77
lcl2292,0,61,79.65,0.79
lcl2292,0,62,80.96,0.81
lcl2292,0,63,82.27,0.83
lcl2292,0,64,83.57,0.85
lcl2292,0,65,84.88,0.88
lcl2292,0,66,86.18,0.9
lcl2292,0,67,87.5,0.92
lcl2292,0,68,88.82,0.94
lcl2292,0,69,90.13,0.96
lcl2292,0,70,91.44,0.98
lcl2292,0,71,92.75,1.0
lcl2292,0,72,94.07,1.02
lcl2292,0,73,95.4,1.04
lcl2292,0,74,96.71,1.06
lcl2292,2,0,37.4,-0.66
lcl2292,2,1,38.61,-0.65
lcl2292,2,2,39.83,-0.65
lcl2292,2,3,41.07,-0.65
lcl2292,2,4,42.3,-0.64
lcl2292,2,5,43.52,-0.64
lcl2292,2,6,44.72,-0.64
lcl2292,2,7,45.94,-0.64
lcl2292,2,8,47.16,-0.63
lcl2292,2,9,48.37,-0.63
lcl2292,2,10,49.59,-0.63
lcl2292,2,11,50.79,-0.62
lcl2292,2,12,52.0,-0.62
lcl2292,2,13,53.22,-0.62
lcl2292,2,14,54.43,-0.61
lcl2292,2,15,55.66,-0.61
lcl2292,2,16,56.9,-0.61
lcl2292,2,17,58.13,-0.61
lcl2292,2,18,59.37,-0.6
lcl2292,2,19,60.6,-0.6
lcl2292,2,20,61.83,-0.6
lcl2292,2,21,63.06,-0.6
lcl2292,2,22,64.29,-0.6
lcl2292,2,23,65.52,-0.59
lcl2292,2,24,66.74,-0.59
lcl2292,2,25,67.98,-0.59
lcl2292,2,26,69.2,-0.59
lcl2292,2,27,70.43,-0.59
lcl2292,2,28,71.67,-0.59
lcl2292,2,29,72.9,-0.58
lcl2292,2,30,74.14,-0.58
lcl2292,2,31,75.39,-0.58
lcl2292,2,32,76.62,-0.58
lcl2292,2,33,77.86,-0.58
lcl2292,2,34,79.1,-0.58
lcl2292,2,35,80.33,-0.59
lcl2292,2,36,81.56,-0.59
lcl2292,2,37,82.77,-0.59
lcl2292,2,38,83.99,-0.59
lcl2292,2,39,85.21,-0.59
lcl2292,2,40,86.44,-0.59
lcl2292,2,41,87.67,-0.59
lcl2292,2,42,88.91,-0.6
lcl2292,2,43,90.15,-0.6
lcl2292,2,44,91.39,-0.6
lcl2292,2,45,92.62,-0.6
lcl2292,2,46,93.86,-0.61
lcl2292,2,47,95.1,-0.61
lcl2292,2,48,96.34,-0.61
lcl2292,2,49,97.57,-0.62
lcl2292,2,50,98.81,-0.62
lcl2292,2,51,100.05,-0.63
lcl2292,2,52,101.29,-0.63
lcl2292,2,53,102.54,-0.64
lcl2292,2,54,103.79,-0.64
lcl2292,2,55,105.03,-0.65
lcl2292,2,56,106.26,-0.66
lcl2292,2,57,107.5,-0.66
lcl2292,2,58,108.74,-0.67
lcl2292,2,59,109.98,-0.67
lcl2292,2,60,111.22,-0.68
lcl2292,2,61,112.47,-0.69
lcl2292,2,62,113.71,-0.69
lcl2292,2,63,114.95,-0.7
lcl2292,2,64,116.18,-0.71
lcl2292,2,65,117.42,-0.71
lcl2292,2,66,118.65,-0.72
lcl2292,2,67,119.9,-0.73
lcl2292,2,68,121.14,-0.74
lcl2292,2,69,122.37,-0.74
lcl2292,2,70,123.6,-0.75
lcl2292,2,71,124.84,-0.76
lcl2292,2,72,126.07,-0.76
lcl2292,2,73,127.31,-0.77
lcl2292,2,74,128.54,-0.78
lcl2292,3,0,123.51,2.79
lcl2292,3,1,124.78,2.8
lcl2292,3,2,126.06,2.81
lcl2292,3,3,127.35,2.82
lcl2292,3,4,128.63,2.83
lcl2292,3,5,129.91,2.83
lcl2292,3,6,131.2,2.84
lcl2292,3,7,132.48,2.85
lcl2292,3,8,133.76,2.86
lcl2292,3,9,135.05,2.87
lcl2292,3,10,136.34,2.87
lcl2292,3,11,137.63,2.88
lcl2292,3,12,138.92,2.89
lcl2292,3,13,140.23,2.9
lcl2292,3,14,141.53,2.91
lcl2292,3,15,142.83,2.91
lcl2292,3,16,144.12,2.92
lcl2292,3,17,145.42,2.93
lcl2292,3,18,146.71,2.94
lcl2292,3,19,148.02,2.94
lcl2292,3,20,149.33,2.95
lcl2292,3,21,150.63,2.96
lcl2292,3,22,151.93,2.96
lcl2292,3,23,153.24,2.97
lcl2292,3,24,154.55,2.98
lcl2292,3,25,155.86,2.98
lcl2292,3,26,157.16,2.99
lcl2292,3,27,158.47,2.99
lcl2292,3,28,159.79,3.0
lcl2292,3,29,161.1,3.0
lcl2292,3,30,162.42,3.01
lcl2292,3,31,163.74,3.01
lcl2292,3,32,165.07,3.02
lcl2292,3,33,166.38,3.02
lcl2292,3,34,167.7,3.03
lcl2292,3,35,169.02,3.03
lcl2292,3,36,170.33,3.04
lcl2292,3,37,171.65,3.04
lcl2292,3,38,172.98,3.04
lcl2292,3,39,174.31,3.05
lcl2292,3,40,175.64,3.05
lcl2292,3,41,176.97,3.05
lcl2292,3,42,178.3,3.05
lcl2292,3,43,179.64,3.06
lcl2292,3,44,180.97,3.06
lcl2292,3,45,182.31,3.06
lcl2292,3,46,183.64,3.06
lcl2292,3,47,184.98,3.06
lcl2292,3,48,186.31,3.06
lcl2292,3,49,187.64,3.06
lcl2292,3,50,188.98,3.06
lcl2292,3,51,190.32,3.06
lcl2292,3,52,191.66,3.06
lcl2292,3,53,193.0,3.06
lcl2292,3,54,194.33,3.06
lcl2292,3,55,195.67,3.06
lcl2292,3,56,197.02,3.06
lcl2292,3,57,198.37,3.06
lcl2292,3,58,199.71,3.06
lcl2292,3,59,201.06,3.06
lcl2292,3,60,202.42,3.06
lcl2292,3,61,203.76,3.06
lcl2292,3,62,205.1,3.06
lcl2292,3,63,206.46,3.06
lcl2292,3,64,207.81,3.06
lcl2292,3,65,209.17,3.06
lcl2292,3,66,210.52,3.06
lcl2292,3,67,211.88,3.06
lcl2292,3,68,213.24,3.06
lcl2292,3,69,214.59,3.06
lcl2292,3,70,215.96,3.06
lcl2292,3,71,217.33,3.06
lcl2292,3,72,218.7,3.06
lcl2292,3,73,220.07,3.06
lcl2292,3,74,221.45,3.06
lcl2292,6,0,109.59,-4.47
lcl2292,6,1,110.51,-4.47
lcl2292,6,2,111.42,-4.47
lcl2292,6,3,112.34,-4.47
lcl2292,6,4,113.25,-4.47
lcl2292,6,5,114.17,-4.47
lcl2292,6,6,115.09,-4.46
lcl2292,6,7,116.01,-4.46
lcl2292,6,8,116.93,-4.46
lcl2292,6,9,117.86,-4.46
lcl2292,6,10,118.78,-4.46
lcl2292,6,11,119.7,-4.46
lcl2292,6,12,120.62,-4.46
lcl2292,6,13,121.55,-4.46
lcl2292,6,14,122.46,-4.46
lcl2292,6,15,123.39,-4.46
lcl2292,6,16,124.32,-4.46
lcl2292,6,17,125.24,-4.46
lcl2292,6,18,126.18,-4.46
lcl2292,6,19,127.1,-4.47
lcl2292,6,20,128.03,-4.47
lcl2292,6,21,128.96,-4.47
lcl2292,6,22,129.88,-4.47
lcl2292,6,23,130.8,-4.47
lcl2292,6,24,131.7,-4.47
lcl2292,6,25,132.62,-4.48
lcl2292,6,26,133.53,-4.48
lcl2292,6,27,134.46,-4.48
lcl2292,6,28,135.38,-4.48
lcl2292,6,29,136.3,-4.48
lcl2292,6,30,137.22,-4.49
lcl2292,6,31,138.14,-4.49
lcl2292,6,32,139.06,-4.49
lcl2292,6,33,139.98,-4.49
lcl2292,6,34,140.9,-4.49
lcl2292,6,35,141.82,-4.5
lcl2292,6,36,142.74,-4.5
lcl2292,6,37,143.67,-4.5
lcl2292,6,38,144.59,-4.5
lcl2292,6,39,145.52,-4.5
lcl2292,6,40,146.45,-4.51
lcl2292,6,41,147.38,-4.51
lcl2292,6,42,148.3,-4.51
lcl2292,6,43,149.23,-4.51
lcl2292,6,44,150.16,-4.51
lcl2292,6,45,151.08,-4.52
lcl2292,6,46,152.0,-4.52
lcl2292,6,47,152.93,-4.52
lcl2292,6,48,153.85,-4.52
lcl2292,6,49,154.78,-4.53
lcl2292,6,50,155.7,-4.53
lcl2292,6,51,156.63,-4.53
lcl2292,6,52,157.56,-4.53
lcl2292,6,53,158.49,-4.53
lcl2292,6,54,159.42,-4.54
lcl2292,6,55,160.34,-4.54
lcl2292,6,56,161.27,-4.54
lcl2292,6,57,162.19,-4.54
lcl2292,6,58,163.12,-4.54
lcl2292,6,59,164.06,-4.55
lcl2292,6,60,164.99,-4.55
lcl2292,6,61,165.92,-4.55
lcl2292,6,62,166.84,-4.55
lcl2292,6,63,167.77,-4.56
lcl2292,6,64,168.69,-4.56
lcl2292,6,65,169.62,-4.56
lcl2292,6,66,170.55,-4.56
lcl2292,6,67,171.49,-4.57
lcl2292,6,68,172.42,-4.57
lcl2292,6,69,173.35,-4.57
lcl2292,6,70,174.28,-4.57
lcl2292,6,71,175.21,-4.58
lcl2292,6,72,176.14,-4.58
lcl2292,6,73,177.07,-4.58
lcl2292,6,74,178.01,-4.58
lcl2292,7,0,15.85,-4.88
lcl2292,7,1,16.81,-4.88
lcl2292,7,2,17.78,-4.88
lcl2292,7,3,18.75,-4.88
lcl2292,7,4,19.71,-4.88
lcl2292,7,5,20.66,-4.88
lcl2292,7,6,21.6,-4.88
lcl2292,7,7,22.54,-4.87
lcl2292,7,8,23.49,-4.87
lcl2292,7,9,24.45,-4.87
lcl2292,7,10,25.41,-4.87
lcl2292,7,11,26.36,-4.87
lcl2292,7,12,27.33,-4.86
lcl2292,7,13,28.31,-4.86
lcl2292,7,14,29.27,-4.86
lcl2292,7,15,30.24,-4.85
lcl2292,7,16,31.21,-4.85
lcl2292,7,17,32.18,-4.85
lcl2292,7,18,33.15,-4.84
lcl2292,7,19,34.11,-4.84
lcl2292,7,20,35.07,-4.83
lcl2292,7,21,36.03,-4.83
lcl2292,7,22,36.98,-4.83
lcl2292,7,23,37.94,-4.82
lcl2292,7,24,38.91,-4.82
lcl2292,7,25,39.87,-4.81
lcl2292,7,26,40.83,-4.81
lcl2292,7,27,41.79,-4.81
lcl2292,7,28,42.75,-4.8
lcl2292,7,29,43.71,-4.8
lcl2292,7,30,44.68,-4.8
lcl2292,7,31,45.64,-4.79
lcl2292,7,32,46.61,-4.79
lcl2292,7,33,47.58,-4.79
lcl2292,7,34,48.56,-4.78
lcl2292,7,35,49.51,-4.78
lcl2292,7,36,50.46,-4.78
lcl2292,7,37,51.4,-4.77
lcl2292,7,38,52.34,-4.77
lcl2292,7,39,53.29,-4.77
lcl2292,7,40,54.24,-4.77
lcl2292,7,41,55.21,-4.76
lcl2292,7,42,56.18,-4.76
lcl2292,7,43,57.15,-4.76
lcl2292,7,44,58.13,-4.76
lcl2292,7,45,59.09,-4.75
lcl2292,7,46,60.05,-4.75
lcl2292,7,47,60.99,-4.75
lcl2292,7,48,61.94,-4.74
lcl2292,7,49,62.89,-4.74
lcl2292,7,50,63.85,-4.73
lcl2292,7,51,64.82,-4.73
lcl2292,7,52,65.79,-4.73
lcl2292,7,53,66.76,-4.72
lcl2292,7,54,67.72,-4.72
lcl2292,7,55,68.68,-4.71
lcl2292,7,56,69.64,-4.71
lcl2292,7,57,70.6,-4.71
lcl2292,7,58,71.57,-4.7
lcl2292,7,59,72.55,-4.7
lcl2292,7,60,73.53,-4.69
lcl2292,7,61,74.51,-4.69
lcl2292,7,62,75.48,-4.69
lcl2292,7,63,76.46,-4.68
lcl2292,7,64,77.42,-4.68
lcl2292,7,65,78.38,-4.68
lcl2292,7,66,79.34,-4.67
lcl2292,7,67,80.31,-4.67
lcl2292,7,68,81.27,-4.66
lcl2292,7,69,82.23,-4.66
lcl2292,7,70,83.19,-4.65
lcl2292,7,71,84.15,-4.65
lcl2292,7,72,85.11,-4.64
lcl2292,7,73,86.08,-4.64
lcl2292,7,74,87.04,-4.63
lcl1469,0,0,0.0,-0.0
lcl1469,0,1,1.22,-0.0
lcl1469,0,2,2.46,0.01
lcl1469,0,3,3.68,0.01
lcl1469,0,4,4.91,0.01
lcl1469,0,5,6.18,0.01
lcl1469,0,6,7.43,0.02
lcl1469,0,7,8.66,0.02
lcl1469,0,8,9.89,0.02
lcl1469,0,9,11.1,0.02
lcl1469,0,10,12.38,0.03
lcl1469,0,11,13.63,0.03
lcl1469,0,12,14.88,0.03
lcl1469,0,13,16.16,0.03
lcl1469,0,14,17.42,0.03
lcl1469,0,15,18.7,0.04
lcl1469,0,16,19.96,0.04
lcl1469,0,17,21.21,0.04
lcl1469,0,18,22.49,0.04
lcl1469,0,19,23.77,0.04
lcl1469,0,20,25.06,0.04
lcl1469,0,21,26.31,0.04
lcl1469,0,22,27.56,0.04
lcl1469,0,23,28.82,0.05
lcl1469,0,24,30.07,0.05
lcl1469,0,25,31.33,0.05
lcl1469,0,26,32.57,0.05
lcl1469,0,27,33.8,0.05
lcl1469,0,28,35.05,0.05
lcl1469,0,29,36.28,0.05
lcl1469,0,30,37.5,0.05
lcl1469,0,31,38.76,0.05
lcl1469,0,32,40.03,0.05
lcl1469,0,33,41.31,0.05
lcl1469,0,34,42.57,0.05
lcl1469,0,35,43.82,0.05
lcl1469,0,36,45.06,0.05
lcl1469,0,37,46.29,0.05
lcl1469,0,38,47.52,0.05
lcl1469,0,39,48.74,0.05
lcl1469,0,40,49.97,0.05
lcl1469,0,41,51.24,0.05
lcl1469,0,42,52.48,0.05
lcl1469,0,43,53.7,0.05
lcl1469,0,44,54.96,0.05
lcl1469,0,45,56.21,0.05
lcl1469,0,46,57.48,0.05
lcl1469,0,47,58.73,0.05
lcl1469,0,48,59.97,0.05
lcl1469,0,49,61.23,0.05
lcl1469,0,50,62.49,0.05
lcl1469,0,51,63.75,0.04
lcl1469,0,52,65.01,0.04
lcl1469,0,53,66.26,0.04
lcl1469,0,54,67.51,0.04
lcl1469,0,55,68.75,0.04
lcl1469,0,56,69.99,0.04
lcl1469,0,57,71.23,0.04
lcl1469,0,58,72.47,0.04
lcl1469,0,59,73.74,0.04
lcl1469,0,60,74.97,0.04
lcl1469,0,61,76.18,0.04
lcl1469,0,62,77.41,0.04
lcl1469,0,63,78.64,0.04
lcl1469,0,64,79.87,0.04
lcl1469,0,65,81.11,0.04
lcl1469,0,66,82.33,0.04
lcl1469,0,67,83.58,0.04
lcl1469,0,68,84.8,0.04
lcl1469,0,69,86.03,0.04
lcl1469,0,70,87.27,0.04
lcl1469,0,71,88.5,0.04
lcl1469,0,72,89.74,0.04
lcl1469,0,73,90.96,0.04
lcl1469,0,74,92.19,0.04
lcl1469,2,0,41.11,-0.33
lcl1469,2,1,42.38,-0.34
lcl1469,2,2,43.64,-0.34
lcl1469,2,3,44.92,-0.35
lcl1469,2,4,46.2,-0.35
lcl1469,2,5,47.47,-0.35
lcl1469,2,6,48.72,-0.36
lcl1469,2,7,49.94,-0.36
lcl1469,2,8,51.19,-0.37
lcl1469,2,9,52.45,-0.37
lcl1469,2,10,53.7,-0.38
lcl1469,2,11,54.97,-0.38
lcl1469,2,12,56.23,-0.39
lcl1469,2,13,57.48,-0.39
lcl1469,2,14,58.73,-0.4
lcl1469,2,15,59.97,-0.4
lcl1469,2,16,61.24,-0.41
lcl1469,2,17,62.48,-0.42
lcl1469,2,18,63.73,-0.42
lcl1469,2,19,65.01,-0.43
lcl1469,2,20,66.27,-0.43
lcl1469,2,21,67.53,-0.44
lcl1469,2,22,68.78,-0.44
lcl1469,2,23,70.02,-0.45
lcl1469,2,24,71.27,-0.46
lcl1469,2,25,72.51,-0.46
lcl1469,2,26,73.77,-0.47
lcl1469,2,27,75.02,-0.47
lcl1469,2,28,76.27,-0.48
lcl1469,2,29,77.51,-0.48
lcl1469,2,30,78.73,-0.49
lcl1469,2,31,79.95,-0.49
lcl1469,2,32,81.22,-0.5
lcl1469,2,33,82.47,-0.5
lcl1469,2,34,83.72,-0.51
lcl1469,2,35,84.99,-0.51
lcl1469,2,36,86.25,-0.52
lcl1469,2,37,87.51,-0.52
lcl1469,2,38,88.76,-0.53
lcl1469,2,39,90.01,-0.54
lcl1469,2,40,91.27,-0.54
lcl1469,2,41,92.52,-0.55
lcl1469,2,42,93.77,-0.55
lcl1469,2,43,95.01,-0.56
lcl1469,2,44,96.27,-0.57
lcl1469,2,45,97.52,-0.57
lcl1469,2,46,98.77,-0.58
lcl1469,2,47,100.02,-0.58
lcl1469,2,48,101.26,-0.59
lcl1469,2,49,102.51,-0.59
lcl1469,2,50,103.75,-0.6
lcl1469,2,51,104.98,-0.6
lcl1469,2,52,106.22,-0.61
lcl1469,2,53,107.46,-0.61
lcl1469,2,54,108.67,-0.62
lcl1469,2,55,109.94,-0.62
lcl1469,2,56,111.19,-0.63
lcl1469,2,57,112.44,-0.63
lcl1469,2,58,113.69,-0.64
lcl1469,2,59,114.94,-0.64
lcl1469,2,60,116.18,-0.64
lcl1469,2,61,117.4,-0.65
lcl1469,2,62,118.64,-0.65
lcl1469,2,63,119.88,-0.66
lcl1469,2,64,121.12,-0.66
lcl1469,2,65,122.36,-0.66
lcl1469,2,66,123.59,-0.67
lcl1469,2,67,124.81,-0.67
lcl1469,2,68,126.06,-0.68
lcl1469,2,69,127.28,-0.68
lcl1469,2,70,128.51,-0.68
lcl1469,2,71,129.74,-0.69
lcl1469,2,72,130.94,-0.69
lcl1469,2,73,132.17,-0.69
lcl1469,2,74,133.37,-0.7
lcl1469,3,0,21.29,3.38
lcl1469,3,1,22.67,3.38
lcl1469,3,2,24.04,3.37
lcl1469,3,3,25.42,3.37
lcl1469,3,4,26.79,3.36
lcl1469,3,5,28.15,3.36
lcl1469,3,6,29.52,3.35
lcl1469,3,7,30.87,3.35
lcl1469,3,8,32.25,3.34
lcl1469,3,9,33.61,3.34
lcl1469,3,10,35.02,3.33
lcl1469,3,11,36.42,3.33
lcl1469,3,12,37.82,3.32
lcl1469,3,13,39.2,3.32
lcl1469,3,14,40.58,3.31
lcl1469,3,15,41.96,3.3
lcl1469,3,16,43.34,3.3
lcl1469,3,17,44.73,3.29
lcl1469,3,18,46.1,3.28
lcl1469,3,19,47.48,3.28
lcl1469,3,20,48.86,3.27
lcl1469,3,21,50.24,3.26
lcl1469,3,22,51.63,3.26
lcl1469,3,23,53.02,3.25
lcl1469,3,24,54.41,3.24
lcl1469,3,25,55.78,3.23
lcl1469,3,26,57.16,3.23
lcl1469,3,27,58.55,3.22
lcl1469,3,28,59.94,3.21
lcl1469,3,29,61.33,3.2
lcl1469,3,30,62.71,3.19
lcl1469,3,31,64.11,3.18
lcl1469,3,32,65.5,3.18
lcl1469,3,33,66.9,3.17
lcl1469,3,34,68.27,3.16
lcl1469,3,35,69.63,3.15
lcl1469,3,36,71.0,3.14
lcl1469,3,37,72.37,3.13
lcl1469,3,38,73.78,3.12
lcl1469,3,39,75.16,3.11
lcl1469,3,40,76.55,3.1
lcl1469,3,41,77.93,3.09
lcl1469,3,42,79.31,3.08
lcl1469,3,43,80.69,3.07
lcl1469,3,44,82.07,3.06
lcl1469,3,45,83.46,3.05
lcl1469,3,46,84.84,3.04
lcl1469,3,47,86.22,3.03
lcl1469,3,48,87.6,3.02
lcl1469,3,49,88.98,3.01
lcl1469,3,50,90.36,3.0
lcl1469,3,51,91.75,2.99
lcl1469,3,52,93.16,2.98
lcl1469,3,53,94.55,2.97
lcl1469,3,54,95.95,2.96
lcl1469,3,55,97.33,2.95
lcl1469,3,56,98.7,2.94
lcl1469,3,57,100.11,2.93
lcl1469,3,58,101.49,2.93
lcl1469,3,59,102.91,2.92
lcl1469,3,60,104.31,2.91
lcl1469,3,61,105.71,2.9
lcl1469,3,62,107.1,2.9
lcl1469,3,63,108.48,2.89
lcl1469,3,64,109.89,2.89
lcl1469,3,65,111.28,2.88
lcl1469,3,66,112.69,2.88
lcl1469,3,67,114.09,2.87
lcl1469,3,68,115.49,2.87
lcl1469,3,69,116.88,2.87
lcl1469,3,70,118.27,2.87
lcl1469,3,71,119.66,2.86
lcl1469,3,72,121.05,2.86
lcl1469,3,73,122.44,2.86
lcl1469,3,74,123.82,2.86
lcl1469,6,0,195.6,-4.23
lcl1469,6,1,196.6,-4.23
lcl1469,6,2,197.59,-4.23
lcl1469,6,3,198.58,-4.22
lcl1469,6,4,199.58,-4.22
lcl1469,6,5,200.58,-4.22
lcl1469,6,6,201.58,-4.22
lcl1469,6,7,202.58,-4.21
lcl1469,6,8,203.58,-4.21
lcl1469,6,9,204.57,-4.21
lcl1469,6,10,205.57,-4.21
lcl1469,6,11,206.57,-4.21
lcl1469,6,12,207.58,-4.21
lcl1469,6,13,208.58,-4.21
lcl1469,6,14,209.59,-4.21
lcl1469,6,15,210.59,-4.21
lcl1469,6,16,211.59,-4.2
lcl1469,6,17,212.59,-4.2
lcl1469,6,18,213.6,-4.2
lcl1469,6,19,214.6,-4.2
lcl1469,6,20,215.6,-4.21
lcl1469,6,21,216.6,-4.21
lcl1469,6,22,217.6,-4.21
lcl1469,6,23,218.59,-4.21
lcl1469,6,24,219.58,-4.21
lcl1469,6,25,220.57,-4.21
lcl1469,6,26,221.57,-4.21
lcl1469,6,27,222.57,-4.21
lcl1469,6,28,223.58,-4.21
lcl1469,6,29,224.59,-4.21
lcl1469,6,30,225.59,-4.21
lcl1469,6,31,226.59,-4.21
lcl1469,6,32,227.6,-4.22
lcl1469,6,33,228.6,-4.22
lcl1469,6,34,229.61,-4.22
lcl1469,6,35,230.61,-4.22
lcl1469,6,36,231.61,-4.22
lcl1469,6,37,232.61,-4.23
lcl1469,6,38,233.61,-4.23
lcl1469,6,39,234.62,-4.23
lcl1469,6,40,235.62,-4.23
lcl1469,6,41,236.62,-4.24
lcl1469,6,42,237.62,-4.24
lcl1469,6,43,238.62,-4.24
lcl1469,6,44,239.63,-4.25
lcl1469,6,45,240.63,-4.25
lcl1469,6,46,241.64,-4.25
lcl1469,6,47,242.64,-4.26
lcl1469,6,48,243.64,-4.26
lcl1469,6,49,244.65,-4.26
lcl1469,6,50,245.66,-4.27
lcl1469,6,51,246.67,-4.27
lcl1469,6,52,247.68,-4.28
lcl1469,6,53,248.69,-4.28
lcl1469,6,54,249.7,-4.28
lcl1469,6,55,250.7,-4.29
lcl1469,6,56,251.71,-4.29
lcl1469,6,57,252.71,-4.29
lcl1469,6,58,253.71,-4.3
lcl1469,6,59,254.73,-4.3
lcl1469,6,60,255.74,-4.31
lcl1469,6,61,256.73,-4.31
lcl1469,6,62,257.73,-4.32
lcl1469,6,63,258.74,-4.32
lcl1469,6,64,259.75,-4.32
lcl1469,6,65,260.75,-4.33
lcl1469,6,66,261.76,-4.33
lcl1469,6,67,262.77,-4.34
lcl1469,6,68,263.78,-4.35
lcl1469,6,69,264.79,-4.35
lcl1469,6,70,265.8,-4.36
lcl1469,6,71,266.81,-4.36
lcl1469,6,72,267.82,-4.37
lcl1469,6,73,268.83,-4.38
lcl1469,6,74,269.83,-4.38
lcl1469,7,0,14.45,-4.54
lcl1469,7,1,15.4,-4.54
lcl1469,7,2,16.35,-4.54
lcl1469,7,3,17.3,-4.55
lcl1469,7,4,18.26,-4.55
lcl1469,7,5,19.22,-4.55
lcl1469,7,6,20.17,-4.56
lcl1469,7,7,21.12,-4.56
lcl1469,7,8,22.07,-4.57
lcl1469,7,9,23.01,-4.57
lcl1469,7,10,23.95,-4.58
lcl1469,7,11,24.9,-4.58
lcl1469,7,12,25.86,-4.59
lcl1469,7,13,26.82,-4.59
lcl1469,7,14,27.77,-4.6
lcl1469,7,15,28.72,-4.61
lcl1469,7,16,29.68,-4.61
lcl1469,7,17,30.63,-4.62
lcl1469,7,18,31.58,-4.63
lcl1469,7,19,32.53,-4.63
lcl1469,7,20,33.48,-4.64
lcl1469,7,21,34.42,-4.64
lcl1469,7,22,35.37,-4.65
lcl1469,7,23,36.32,-4.66
lcl1469,7,24,37.27,-4.66
lcl1469,7,25,38.22,-4.67
lcl1469,7,26,39.18,-4.68
lcl1469,7,27,40.14,-4.68
lcl1469,7,28,41.11,-4.69
lcl1469,7,29,42.06,-4.7
lcl1469,7,30,43.01,-4.7
lcl1469,7,31,43.96,-4.71
lcl1469,7,32,44.91,-4.72
lcl1469,7,33,45.87,-4.72
lcl1469,7,34,46.82,-4.73
lcl1469,7,35,47.78,-4.74
lcl1469,7,36,48.72,-4.74
lcl1469,7,37,49.68,-4.75
lcl1469,7,38,50.63,-4.75
lcl1469,7,39,51.58,-4.76
lcl1469,7,40,52.53,-4.77
lcl1469,7,41,53.47,-4.77
lcl1469,7,42,54.42,-4.78
lcl1469,7,43,55.38,-4.78
lcl1469,7,44,56.33,-4.79
lcl1469,7,45,57.29,-4.79
lcl1469,7,46,58.24,-4.8
lcl1469,7,47,59.19,-4.8
lcl1469,7,48,60.14,-4.81
lcl1469,7,49,61.09,-4.81
lcl1469,7,50,62.04,-4.81
lcl1469,7,51,62.99,-4.82
lcl1469,7,52,63.94,-4.82
lcl1469,7,53,64.89,-4.82
lcl1469,7,54,65.84,-4.83
lcl1469,7,55,66.81,-4.83
lcl1469,7,56,67.76,-4.83
lcl1469,7,57,68.72,-4.84
lcl1469,7,58,69.69,-4.84
lcl1469,7,59,70.65,-4.84
lcl1469,7,60,71.6,-4.84
lcl1469,7,61,72.55,-4.84
lcl1469,7,62,73.5,-4.84
lcl1469,7,63,74.44,-4.85
lcl1469,7,64,75.38,-4.85
lcl1469,7,65,76.34,-4.85
lcl1469,7,66,77.29,-4.85
lcl1469,7,67,78.24,-4.85
lcl1469,7,68,79.2,-4.85
lcl1469,7,69,80.15,-4.86
lcl1469,7,70,81.1,-4.86
lcl1469,7,71,82.06,-4.86
lcl1469,7,72,83.02,-4.86
lcl1469,7,73,83.98,-4.86
lcl1469,7,74,84.93,-4.87
lcl3227,0,0,0.0,0.0
lcl3227,0,1,1.27,0.01
lcl3227,0,2,2.58,0.01
lcl3227,0,3,3.92,0.02
lcl3227,0,4,5.28,0.02
lcl3227,0,5,6.67,0.03
lcl3227,0,6,8.07,0.04
lcl3227,0,7,9.48,0.04
lcl3227,0,8,10.89,0.05
lcl3227,0,9,12.3,0.05
lcl3227,0,10,13.7,0.06
lcl3227,0,11,15.11,0.07
lcl3227,0,12,16.51,0.07
lcl3227,0,13,17.92,0.08
lcl3227,0,14,19.33,0.08
lcl3227,0,15,20.74,0.09
lcl3227,0,16,22.14,0.09
lcl3227,0,17,23.55,0.09
lcl3227,0,18,24.94,0.1
lcl3227,0,19,26.35,0.1
lcl3227,0,20,27.75,0.11
lcl3227,0,21,29.16,0.12
lcl3227,0,22,30.57,0.12
lcl3227,0,23,31.97,0.13
lcl3227,0,24,33.38,0.14
lcl3227,0,25,34.78,0.14
lcl3227,0,26,36.18,0.15
lcl3227,0,27,37.58,0.16
lcl3227,0,28,38.97,0.17
lcl3227,0,29,40.37,0.18
lcl3227,0,30,41.77,0.19
lcl3227,0,31,43.17,0.2
lcl3227,0,32,44.58,0.21
lcl3227,0,33,45.98,0.22
lcl3227,0,34,47.37,0.23
lcl3227,0,35,48.76,0.24
lcl3227,0,36,50.15,0.25
lcl3227,0,37,51.55,0.27
lcl3227,0,38,52.94,0.28
lcl3227,0,39,54.33,0.29
lcl3227,0,40,55.73,0.31
lcl3227,0,41,57.12,0.32
lcl3227,0,42,58.52,0.34
lcl3227,0,43,59.93,0.36
lcl3227,0,44,61.32,0.37
lcl3227,0,45,62.72,0.39
lcl3227,0,46,64.11,0.41
lcl3227,0,47,65.51,0.43
lcl3227,0,48,66.91,0.45
lcl3227,0,49,68.31,0.47
lcl3227,0,50,69.7,0.49
lcl3227,0,51,71.09,0.51
lcl3227,0,52,72.47,0.54
lcl3227,0,53,73.86,0.56
lcl3227,0,54,75.25,0.58
lcl3227,0,55,76.65,0.61
lcl3227,0,56,78.04,0.64
lcl3227,0,57,79.44,0.66
lcl3227,0,58,80.83,0.69
lcl3227,0,59,82.22,0.72
lcl3227,0,60,83.6,0.75
lcl3227,0,61,84.99,0.77
lcl3227,0,62,86.38,0.8
lcl3227,0,63,87.77,0.83
lcl3227,0,64,89.17,0.86
lcl3227,0,65,90.56,0.89
lcl3227,0,66,91.96,0.92
lcl3227,0,67,93.35,0.96
lcl3227,0,68,94.74,0.99
lcl3227,0,69,96.13,1.02
lcl3227,0,70,97.52,1.05
lcl3227,0,71,98.92,1.08
lcl3227,0,72,100.31,1.12
lcl3227,0,73,101.71,1.15
lcl3227,0,74,103.1,1.18
lcl3227,2,0,44.04,-0.5
lcl3227,2,1,45.23,-0.5
lcl3227,2,2,46.43,-0.5
lcl3227,2,3,47.61,-0.5
lcl3227,2,4,48.8,-0.5
lcl3227,2,5,50.0,-0.5
lcl3227,2,6,51.19,-0.5
lcl3227,2,7,52.39,-0.5
lcl3227,2,8,53.59,-0.5
lcl3227,2,9,54.78,-0.5
lcl3227,2,10,55.98,-0.5
lcl3227,2,11,57.17,-0.5
lcl3227,2,12,58.38,-0.5
lcl3227,2,13,59.58,-0.5
lcl3227,2,14,60.77,-0.5
lcl3227,2,15,61.96,-0.5
lcl3227,2,16,63.14,-0.5
lcl3227,2,17,64.33,-0.5
lcl3227,2,18,65.52,-0.5
lcl3227,2,19,66.71,-0.51
lcl3227,2,20,67.91,-0.51
lcl3227,2,21,69.11,-0.51
lcl3227,2,22,70.31,-0.51
lcl3227,2,23,71.5,-0.51
lcl3227,2,24,72.69,-0.51
lcl3227,2,25,73.89,-0.51
lcl3227,2,26,75.1,-0.51
lcl3227,2,27,76.3,-0.51
lcl3227,2,28,77.5,-0.51
lcl3227,2,29,78.7,-0.51
lcl3227,2,30,79.9,-0.51
lcl3227,2,31,81.1,-0.52
lcl3227,2,32,82.29,-0.52
lcl3227,2,33,83.49,-0.52
lcl3227,2,34,84.69,-0.52
lcl3227,2,35,85.89,-0.52
lcl3227,2,36,87.09,-0.52
lcl3227,2,37,88.29,-0.52
lcl3227,2,38,89.49,-0.52
lcl3227,2,39,90.69,-0.52
lcl3227,2,40,91.89,-0.52
lcl3227,2,41,93.09,-0.52
lcl3227,2,42,94.29,-0.52
lcl3227,2,43,95.5,-0.52
lcl3227,2,44,96.71,-0.52
lcl3227,2,45,97.92,-0.52
lcl3227,2,46,99.14,-0.52
lcl3227,2,47,100.35,-0.52
lcl3227,2,48,101.56,-0.52
lcl3227,2,49,102.78,-0.53
lcl3227,2,50,103.98,-0.53
lcl3227,2,51,105.19,-0.53
lcl3227,2,52,106.39,-0.53
lcl3227,2,53,107.59,-0.53
lcl3227,2,54,108.79,-0.53
lcl3227,2,55,109.99,-0.53
lcl3227,2,56,111.2,-0.53
lcl3227,2,57,112.42,-0.54
lcl3227,2,58,113.64,-0.54
lcl3227,2,59,114.86,-0.54
lcl3227,2,60,116.07,-0.54
lcl3227,2,61,117.29,-0.54
lcl3227,2,62,118.51,-0.55
lcl3227,2,63,119.73,-0.55
lcl3227,2,64,120.95,-0.55
lcl3227,2,65,122.16,-0.55
lcl3227,2,66,123.38,-0.56
lcl3227,2,67,124.59,-0.56
lcl3227,2,68,125.81,-0.56
lcl3227,2,69,127.03,-0.56
lcl3227,2,70,128.25,-0.57
lcl3227,2,71,129.47,-0.57
lcl3227,2,72,130.68,-0.57
lcl3227,2,73,131.9,-0.58
lcl3227,2,74,133.12,-0.58
lcl3227,3,0,131.37,3.96
lcl3227,3,1,132.61,3.97
lcl3227,3,2,133.85,3.97
lcl3227,3,3,135.09,3.97
lcl3227,3,4,136.33,3.97
lcl3227,3,5,137.57,3.98
lcl3227,3,6,138.81,3.98
lcl3227,3,7,140.05,3.98
lcl3227,3,8,141.3,3.98
lcl3227,3,9,142.55,3.99
lcl3227,3,10,143.79,3.99
lcl3227,3,11,145.02,3.99
lcl3227,3,12,146.27,3.99
lcl3227,3,13,147.51,4.0
lcl3227,3,14,148.76,4.0
lcl3227,3,15,150.0,4.0
lcl3227,3,16,151.24,4.0
lcl3227,3,17,152.48,4.01
lcl3227,3,18,153.71,4.01
lcl3227,3,19,154.95,4.01
lcl3227,3,20,156.18,4.01
lcl3227,3,21,157.42,4.01
lcl3227,3,22,158.66,4.02
lcl3227,3,23,159.88,4.02
lcl3227,3,24,161.11,4.02
lcl3227,3,25,162.34,4.02
lcl3227,3,26,163.57,4.02
lcl3227,3,27,164.8,4.03
lcl3227,3,28,166.03,4.03
lcl3227,3,29,167.25,4.03
lcl3227,3,30,168.48,4.03
lcl3227,3,31,169.7,4.03
lcl3227,3,32,170.92,4.04
lcl3227,3,33,172.14,4.04
lcl3227,3,34,173.37,4.04
lcl3227,3,35,174.59,4.04
lcl3227,3,36,175.82,4.04
lcl3227,3,37,177.03,4.04
lcl3227,3,38,178.26,4.05
lcl3227,3,39,179.48,4.05
lcl3227,3,40,180.69,4.05
lcl3227,3,41,181.91,4.05
lcl3227,3,42,183.12,4.05
lcl3227,3,43,184.34,4.05
lcl3227,3,44,185.55,4.05
lcl3227,3,45,186.76,4.06
lcl3227,3,46,187.97,4.06
lcl3227,3,47,189.18,4.06
lcl3227,3,48,190.39,4.06
lcl3227,3,49,191.59,4.06
lcl3227,3,50,192.79,4.06
lcl3227,3,51,194.0,4.06
lcl3227,3,52,195.2,4.06
lcl3227,3,53,196.4,4.06
lcl3227,3,54,197.6,4.06
lcl3227,3,55,198.8,4.06
lcl3227,3,56,200.0,4.06
lcl3227,3,57,201.2,4.06
lcl3227,3,58,202.4,4.06
lcl3227,3,59,203.6,4.06
lcl3227,3,60,204.8,4.06
lcl3227,3,61,205.99,4.06
lcl3227,3,62,207.19,4.06
lcl3227,3,63,208.39,4.06
lcl3227,3,64,209.59,4.06
lcl3227,3,65,210.79,4.06
lcl3227,3,66,211.98,4.06
lcl3227,3,67,213.18,4.06
lcl3227,3,68,214.38,4.06
lcl3227,3,69,215.57,4.06
lcl3227,3,70,216.76,4.06
lcl3227,3,71,217.96,4.06
lcl3227,3,72,219.15,4.06
lcl3227,3,73,220.34,4.06
lcl3227,3,74,221.53,4.06
lcl3227,6,0,76.52,-4.49
lcl3227,6,1,77.45,-4.49
lcl3227,6,2,78.37,-4.48
lcl3227,6,3,79.29,-4.48
lcl3227,6,4,80.21,-4.47
lcl3227,6,5,81.14,-4.47
lcl3227,6,6,82.07,-4.46
lcl3227,6,7,82.99,-4.46
lcl3227,6,8,83.92,-4.45
lcl3227,6,9,84.85,-4.45
lcl3227,6,10,85.77,-4.44
lcl3227,6,11,86.7,-4.44
lcl3227,6,12,87.63,-4.43
lcl3227,6,13,88.55,-4.42
lcl3227,6,14,89.48,-4.42
lcl3227,6,15,90.4,-4.41
lcl3227,6,16,91.31,-4.4
lcl3227,6,17,92.24,-4.39
lcl3227,6,18,93.16,-4.38
lcl3227,6,19,94.09,-4.38
lcl3227,6,20,95.02,-4.37
lcl3227,6,21,95.96,-4.36
lcl3227,6,22,96.91,-4.35
lcl3227,6,23,97.84,-4.33
lcl3227,6,24,98.78,-4.32
lcl3227,6,25,99.71,-4.31
lcl3227,6,26,100.62,-4.3
lcl3227,6,27,101.54,-4.29
lcl3227,6,28,102.47,-4.28
lcl3227,6,29,103.4,-4.27
lcl3227,6,30,104.33,-4.26
lcl3227,6,31,105.25,-4.26
lcl3227,6,32,106.18,-4.25
lcl3227,6,33,107.12,-4.25
lcl3227,6,34,108.05,-4.25
lcl3227,6,35,108.98,-4.25
lcl3227,6,36,109.91,-4.25
lcl3227,6,37,110.84,-4.26
lcl3227,6,38,111.77,-4.26
lcl3227,6,39,112.69,-4.26
lcl3227,6,40,113.62,-4.27
lcl3227,6,41,114.54,-4.27
lcl3227,6,42,115.47,-4.27
lcl3227,6,43,116.39,-4.28
lcl3227,6,44,117.31,-4.28
lcl3227,6,45,118.24,-4.29
lcl3227,6,46,119.16,-4.29
lcl3227,6,47,120.09,-4.29
lcl3227,6,48,121.02,-4.29
lcl3227,6,49,121.95,-4.29
lcl3227,6,50,122.88,-4.29
lcl3227,6,51,123.81,-4.29
lcl3227,6,52,124.74,-4.29
lcl3227,6,53,125.67,-4.29
lcl3227,6,54,126.6,-4.29
lcl3227,6,55,127.53,-4.29
lcl3227,6,56,128.46,-4.29
lcl3227,6,57,129.39,-4.28
lcl3227,6,58,130.32,-4.28
lcl3227,6,59,131.24,-4.27
lcl3227,6,60,132.16,-4.27
lcl3227,6,61,133.08,-4.26
lcl3227,6,62,134.01,-4.26
lcl3227,6,63,134.94,-4.25
lcl3227,6,64,135.86,-4.24
lcl3227,6,65,136.8,-4.23
lcl3227,6,66,137.73,-4.23
lcl3227,6,67,138.65,-4.21
lcl3227,6,68,139.58,-4.2
lcl3227,6,69,140.51,-4.19
lcl3227,6,70,141.45,-4.18
lcl3227,6,71,142.38,-4.16
lcl3227,6,72,143.33,-4.15
lcl3227,6,73,144.27,-4.14
lcl3227,6,74,145.21,-4.13
lcl3227,7,0,21.74,-4.5
lcl3227,7,1,22.66,-4.49
lcl3227,7,2,23.58,-4.49
lcl3227,7,3,24.5,-4.49
lcl3227,7,4,25.44,-4.49
lcl3227,7,5,26.38,-4.49
lcl3227,7,6,27.33,-4.49
lcl3227,7,7,28.26,-4.49
lcl3227,7,8,29.19,-4.49
lcl3227,7,9,30.12,-4.49
lcl3227,7,10,31.04,-4.49
lcl3227,7,11,31.95,-4.49
lcl3227,7,12,32.88,-4.49
lcl3227,7,13,33.8,-4.48
lcl3227,7,14,34.72,-4.48
lcl3227,7,15,35.64,-4.48
lcl3227,7,16,36.55,-4.48
lcl3227,7,17,37.47,-4.47
lcl3227,7,18,38.39,-4.47
lcl3227,7,19,39.31,-4.47
lcl3227,7,20,40.23,-4.47
lcl3227,7,21,41.15,-4.46
lcl3227,7,22,42.07,-4.46
lcl3227,7,23,43.01,-4.46
lcl3227,7,24,43.94,-4.46
lcl3227,7,25,44.89,-4.45
lcl3227,7,26,45.82,-4.45
lcl3227,7,27,46.75,-4.45
lcl3227,7,28,47.69,-4.45
lcl3227,7,29,48.62,-4.44
lcl3227,7,30,49.55,-4.44
lcl3227,7,31,50.47,-4.44
lcl3227,7,32,51.39,-4.44
lcl3227,7,33,52.31,-4.43
lcl3227,7,34,53.22,-4.43
lcl3227,7,35,54.14,-4.43
lcl3227,7,36,55.06,-4.43
lcl3227,7,37,55.97,-4.42
lcl3227,7,38,56.89,-4.42
lcl3227,7,39,57.81,-4.42
lcl3227,7,40,58.75,-4.42
lcl3227,7,41,59.67,-4.41
lcl3227,7,42,60.6,-4.41
lcl3227,7,43,61.52,-4.41
lcl3227,7,44,62.45,-4.41
lcl3227,7,45,63.37,-4.4
lcl3227,7,46,64.3,-4.4
lcl3227,7,47,65.23,-4.4
lcl3227,7,48,66.16,-4.4
lcl3227,7,49,67.08,-4.39
lcl3227,7,50,68.0,-4.39
lcl3227,7,51,68.92,-4.39
lcl3227,7,52,69.83,-4.38
lcl3227,7,53,70.75,-4.38
lcl3227,7,54,71.67,-4.37
lcl3227,7,55,72.59,-4.37
lcl3227,7,56,73.51,-4.37
lcl3227,7,57,74.44,-4.36
lcl3227,7,58,75.37,-4.36
lcl3227,7,59,76.3,-4.35
lcl3227,7,60,77.23,-4.34
lcl3227,7,61,78.17,-4.34
lcl3227,7,62,79.1,-4.33
lcl3227,7,63,80.02,-4.32
lcl3227,7,64,80.93,-4.32
lcl3227,7,65,81.84,-4.31
lcl3227,7,66,82.76,-4.3
lcl3227,7,67,83.68,-4.3
lcl3227,7,68,84.6,-4.29
lcl3227,7,69,85.54,-4.28
lcl3227,7,70,86.47,-4.27
lcl3227,7,71,87.41,-4.26
lcl3227,7,72,88.34,-4.26
lcl3227,7,73,89.26,-4.25
lcl3227,7,74,90.18,-4.25
lcl3644,0,0,0.0,-0.0
lcl3644,0,1,1.27,-0.0
lcl3644,0,2,2.55,-0.01
lcl3644,0,3,3.81,-0.01
lcl3644,0,4,5.08,-0.01
lcl3644,0,5,6.34,-0.01
lcl3644,0,6,7.6,-0.01
lcl3644,0,7,8.85,-0.01
lcl3644,0,8,10.11,-0.02
lcl3644,0,9,11.37,-0.02
lcl3644,0,10,12.64,-0.02
lcl3644,0,11,13.91,-0.02
lcl3644,0,12,15.18,-0.02
lcl3644,0,13,16.45,-0.03
lcl3644,0,14,17.72,-0.03
lcl3644,0,15,18.99,-0.03
lcl3644,0,16,20.25,-0.04
lcl3644,0,17,21.51,-0.04
lcl3644,0,18,22.77,-0.05
lcl3644,0,19,24.02,-0.05
lcl3644,0,20,25.28,-0.05
lcl3644,0,21,26.55,-0.06
lcl3644,0,22,27.8,-0.06
lcl3644,0,23,29.07,-0.07
lcl3644,0,24,30.34,-0.07
lcl3644,0,25,31.61,-0.07
lcl3644,0,26,32.88,-0.08
lcl3644,0,27,34.15,-0.08
lcl3644,0,28,35.42,-0.08
lcl3644,0,29,36.69,-0.08
lcl3644,0,30,37.96,-0.09
lcl3644,0,31,39.23,-0.09
lcl3644,0,32,40.5,-0.09
lcl3644,0,33,41.78,-0.09
lcl3644,0,34,43.04,-0.1
lcl3644,0,35,44.31,-0.1
lcl3644,0,36,45.58,-0.1
lcl3644,0,37,46.84,-0.1
lcl3644,0,38,48.12,-0.1
lcl3644,0,39,49.39,-0.1
lcl3644,0,40,50.66,-0.11
lcl3644,0,41,51.93,-0.11
lcl3644,0,42,53.2,-0.11
lcl3644,0,43,54.47,-0.11
lcl3644,0,44,55.74,-0.11
lcl3644,0,45,57.0,-0.11
lcl3644,0,46,58.27,-0.11
lcl3644,0,47,59.54,-0.11
lcl3644,0,48,60.81,-0.11
lcl3644,0,49,62.08,-0.11
lcl3644,0,50,63.34,-0.11
lcl3644,0,51,64.61,-0.11
lcl3644,0,52,65.88,-0.11
lcl3644,0,53,67.16,-0.11
lcl3644,0,54,68.43,-0.12
lcl3644,0,55,69.7,-0.12
lcl3644,0,56,70.98,-0.11
lcl3644,0,57,72.25,-0.11
lcl3644,0,58,73.52,-0.11
lcl3644,0,59,74.78,-0.11
lcl3644,0,60,76.05,-0.11
lcl3644,0,61,77.32,-0.11
lcl3644,0,62,78.58,-0.11
lcl3644,0,63,79.84,-0.11
lcl3644,0,64,81.11,-0.11
lcl3644,0,65,82.38,-0.11
lcl3644,0,66,83.65,-0.1
lcl3644,0,67,84.92,-0.1
lcl3644,0,68,86.19,-0.1
lcl3644,0,69,87.47,-0.1
lcl3644,0,70,88.73,-0.09
lcl3644,0,71,90.01,-0.09
lcl3644,0,72,91.28,-0.08
lcl3644,0,73,92.55,-0.08
lcl3644,0,74,93.83,-0.07
lcl3644,2,0,66.93,-0.1
lcl3644,2,1,67.93,-0.1
lcl3644,2,2,68.94,-0.1
lcl3644,2,3,69.95,-0.1
lcl3644,2,4,70.96,-0.1
lcl3644,2,5,71.96,-0.1
lcl3644,2,6,72.96,-0.11
lcl3644,2,7,73.95,-0.11
lcl3644,2,8,74.95,-0.11
lcl3644,2,9,75.96,-0.11
lcl3644,2,10,76.95,-0.11
lcl3644,2,11,77.96,-0.11
lcl3644,2,12,78.96,-0.12
lcl3644,2,13,79.97,-0.12
lcl3644,2,14,80.98,-0.12
lcl3644,2,15,81.99,-0.13
lcl3644,2,16,83.0,-0.13
lcl3644,2,17,84.01,-0.13
lcl3644,2,18,85.02,-0.14
lcl3644,2,19,86.03,-0.14
lcl3644,2,20,87.04,-0.14
lcl3644,2,21,88.05,-0.15
lcl3644,2,22,89.06,-0.15
lcl3644,2,23,90.08,-0.16
lcl3644,2,24,91.09,-0.17
lcl3644,2,25,92.11,-0.17
lcl3644,2,26,93.12,-0.18
lcl3644,2,27,94.13,-0.18
lcl3644,2,28,95.14,-0.19
lcl3644,2,29,96.15,-0.19
lcl3644,2,30,97.17,-0.2
lcl3644,2,31,98.19,-0.2
lcl3644,2,32,99.2,-0.21
lcl3644,2,33,100.22,-0.21
lcl3644,2,34,101.23,-0.22
lcl3644,2,35,102.25,-0.22
lcl3644,2,36,103.26,-0.23
lcl3644,2,37,104.28,-0.23
lcl3644,2,38,105.29,-0.24
lcl3644,2,39,106.3,-0.24
lcl3644,2,40,107.32,-0.25
lcl3644,2,41,108.33,-0.25
lcl3644,2,42,109.35,-0.26
lcl3644,2,43,110.37,-0.26
lcl3644,2,44,111.39,-0.27
lcl3644,2,45,112.4,-0.27
lcl3644,2,46,113.41,-0.28
lcl3644,2,47,114.43,-0.28
lcl3644,2,48,115.44,-0.28
lcl3644,2,49,116.46,-0.29
lcl3644,2,50,117.47,-0.29
lcl3644,2,51,118.5,-0.29
lcl3644,2,52,119.51,-0.3
lcl3644,2,53,120.53,-0.3
lcl3644,2,54,121.54,-0.3
lcl3644,2,55,122.56,-0.3
lcl3644,2,56,123.58,-0.3
lcl3644,2,57,124.6,-0.3
lcl3644,2,58,125.63,-0.3
lcl3644,2,59,126.65,-0.31
lcl3644,2,60,127.67,-0.31
lcl3644,2,61,128.7,-0.31
lcl3644,2,62,129.73,-0.31
lcl3644,2,63,130.76,-0.3
lcl3644,2,64,131.79,-0.3
lcl3644,2,65,132.81,-0.3
lcl3644,2,66,133.84,-0.3
lcl3644,2,67,134.87,-0.3
lcl3644,2,68,135.89,-0.3
lcl3644,2,69,136.91,-0.3
lcl3644,2,70,137.93,-0.29
lcl3644,2,71,138.96,-0.29
lcl3644,2,72,139.99,-0.29
lcl3644,2,73,141.02,-0.28
lcl3644,2,74,142.05,-0.28
lcl3644,3,0,52.97,4.05
lcl3644,3,1,54.27,4.05
lcl3644,3,2,55.56,4.04
lcl3644,3,3,56.86,4.04
lcl3644,3,4,58.16,4.04
lcl3644,3,5,59.46,4.04
lcl3644,3,6,60.76,4.03
lcl3644,3,7,62.05,4.03
lcl3644,3,8,63.34,4.03
lcl3644,3,9,64.64,4.03
lcl3644,3,10,65.93,4.02
lcl3644,3,11,67.23,4.02
lcl3644,3,12,68.52,4.02
lcl3644,3,13,69.82,4.01
lcl3644,3,14,71.12,4.01
lcl3644,3,15,72.43,4.01
lcl3644,3,16,73.73,4.0
lcl3644,3,17,75.02,4.0
lcl3644,3,18,76.32,3.99
lcl3644,3,19,77.62,3.99
lcl3644,3,20,78.92,3.98
lcl3644,3,21,80.22,3.98
lcl3644,3,22,81.52,3.97
lcl3644,3,23,82.82,3.97
lcl3644,3,24,84.12,3.96
lcl3644,3,25,85.42,3.96
lcl3644,3,26,86.71,3.95
lcl3644,3,27,88.01,3.95
lcl3644,3,28,89.31,3.94
lcl3644,3,29,90.61,3.93
lcl3644,3,30,91.91,3.93
lcl3644,3,31,93.22,3.92
lcl3644,3,32,94.51,3.92
lcl3644,3,33,95.82,3.91
lcl3644,3,34,97.12,3.9
lcl3644,3,35,98.42,3.9
lcl3644,3,36,99.72,3.89
lcl3644,3,37,101.02,3.88
lcl3644,3,38,102.32,3.88
lcl3644,3,39,103.62,3.87
lcl3644,3,40,104.91,3.87
lcl3644,3,41,106.2,3.86
lcl3644,3,42,107.49,3.85
lcl3644,3,43,108.78,3.85
lcl3644,3,44,110.07,3.84
lcl3644,3,45,111.36,3.84
lcl3644,3,46,112.66,3.83
lcl3644,3,47,113.96,3.82
lcl3644,3,48,115.26,3.82
lcl3644,3,49,116.57,3.81
lcl3644,3,50,117.88,3.8
lcl3644,3,51,119.19,3.8
lcl3644,3,52,120.49,3.79
lcl3644,3,53,121.8,3.79
lcl3644,3,54,123.1,3.78
lcl3644,3,55,124.41,3.78
lcl3644,3,56,125.71,3.77
lcl3644,3,57,127.01,3.76
lcl3644,3,58,128.31,3.76
lcl3644,3,59,129.61,3.75
lcl3644,3,60,130.91,3.75
lcl3644,3,61,132.22,3.74
lcl3644,3,62,133.53,3.74
lcl3644,3,63,134.84,3.73
lcl3644,3,64,136.15,3.73
lcl3644,3,65,137.47,3.72
lcl3644,3,66,138.78,3.72
lcl3644,3,67,140.09,3.71
lcl3644,3,68,141.4,3.7
lcl3644,3,69,142.72,3.7
lcl3644,3,70,144.03,3.69
lcl3644,3,71,145.34,3.69
lcl3644,3,72,146.64,3.68
lcl3644,3,73,147.96,3.68
lcl3644,3,74,149.26,3.67
lcl3644,6,0,88.72,-4.7
lcl3644,6,1,89.66,-4.7
lcl3644,6,2,90.59,-4.7
lcl3644,6,3,91.52,-4.7
lcl3644,6,4,92.45,-4.7
lcl3644,6,5,93.38,-4.69
lcl3644,6,6,94.31,-4.69
lcl3644,6,7,95.24,-4.69
lcl3644,6,8,96.17,-4.69
lcl3644,6,9,97.1,-4.68
lcl3644,6,10,98.04,-4.68
lcl3644,6,11,98.99,-4.68
lcl3644,6,12,99.93,-4.68
lcl3644,6,13,100.88,-4.67
lcl3644,6,14,101.83,-4.67
lcl3644,6,15,102.77,-4.67
lcl3644,6,16,103.72,-4.67
lcl3644,6,17,104.66,-4.66
lcl3644,6,18,105.59,-4.66
lcl3644,6,19,106.53,-4.66
lcl3644,6,20,107.47,-4.66
lcl3644,6,21,108.41,-4.65
lcl3644,6,22,109.35,-4.65
lcl3644,6,23,110.3,-4.65
lcl3644,6,24,111.25,-4.64
lcl3644,6,25,112.19,-4.64
lcl3644,6,26,113.14,-4.64
lcl3644,6,27,114.08,-4.63
lcl3644,6,28,115.03,-4.63
lcl3644,6,29,115.98,-4.63
lcl3644,6,30,116.93,-4.63
lcl3644,6,31,117.87,-4.62
lcl3644,6,32,118.82,-4.62
lcl3644,6,33,119.77,-4.62
lcl3644,6,34,120.72,-4.62
lcl3644,6,35,121.68,-4.61
lcl3644,6,36,122.63,-4.61
lcl3644,6,37,123.58,-4.61
lcl3644,6,38,124.54,-4.61
lcl3644,6,39,125.49,-4.61
lcl3644,6,40,126.45,-4.6
lcl3644,6,41,127.4,-4.6
lcl3644,6,42,128.35,-4.6
lcl3644,6,43,129.3,-4.6
lcl3644,6,44,130.25,-4.59
lcl3644,6,45,131.2,-4.59
lcl3644,6,46,132.16,-4.59
lcl3644,6,47,133.11,-4.59
lcl3644,6,48,134.06,-4.58
lcl3644,6,49,135.01,-4.58
lcl3644,6,50,135.96,-4.58
lcl3644,6,51,136.9,-4.57
lcl3644,6,52,137.85,-4.57
lcl3644,6,53,138.8,-4.57
lcl3644,6,54,139.74,-4.56
lcl3644,6,55,140.69,-4.56
lcl3644,6,56,141.64,-4.55
lcl3644,6,57,142.59,-4.55
lcl3644,6,58,143.54,-4.55
lcl3644,6,59,144.49,-4.54
lcl3644,6,60,145.44,-4.54
lcl3644,6,61,146.39,-4.54
lcl3644,6,62,147.34,-4.54
lcl3644,6,63,148.28,-4.53
lcl3644,6,64,149.23,-4.53
lcl3644,6,65,150.19,-4.53
lcl3644,6,66,151.14,-4.53
lcl3644,6,67,152.09,-4.53
lcl3644,6,68,153.05,-4.52
lcl3644,6,69,154.0,-4.52
lcl3644,6,70,154.95,-4.52
lcl3644,6,71,155.9,-4.52
lcl3644,6,72,156.84,-4.52
lcl3644,6,73,157.79,-4.53
lcl3644,6,74,158.75,-4.53
lcl3644,7,0,2.26,-4.24
lcl3644,7,1,3.24,-4.25
lcl3644,7,2,4.21,-4.26
lcl3644,7,3,5.18,-4.27
lcl3644,7,4,6.14,-4.27
lcl3644,7,5,7.12,-4.28
lcl3644,7,6,8.09,-4.29
lcl3644,7,7,9.05,-4.3
lcl3644,7,8,10.02,-4.3
lcl3644,7,9,10.99,-4.31
lcl3644,7,10,11.96,-4.32
lcl3644,7,11,12.93,-4.33
lcl3644,7,12,13.9,-4.34
lcl3644,7,13,14.86,-4.34
lcl3644,7,14,15.83,-4.35
lcl3644,7,15,16.8,-4.36
lcl3644,7,16,17.77,-4.37
lcl3644,7,17,18.74,-4.37
lcl3644,7,18,19.71,-4.38
lcl3644,7,19,20.68,-4.39
lcl3644,7,20,21.65,-4.4
lcl3644,7,21,22.63,-4.41
lcl3644,7,22,23.62,-4.42
lcl3644,7,23,24.6,-4.43
lcl3644,7,24,25.57,-4.43
lcl3644,7,25,26.56,-4.44
lcl3644,7,26,27.53,-4.45
lcl3644,7,27,28.5,-4.46
lcl3644,7,28,29.48,-4.47
lcl3644,7,29,30.47,-4.48
lcl3644,7,30,31.46,-4.48
lcl3644,7,31,32.46,-4.49
lcl3644,7,32,33.41,-4.5
lcl3644,7,33,34.36,-4.5
lcl3644,7,34,35.33,-4.51
lcl3644,7,35,36.31,-4.52
lcl3644,7,36,37.28,-4.52
lcl3644,7,37,38.25,-4.53
lcl3644,7,38,39.23,-4.53
lcl3644,7,39,40.21,-4.54
lcl3644,7,40,41.18,-4.54
lcl3644,7,41,42.16,-4.55
lcl3644,7,42,43.15,-4.55
lcl3644,7,43,44.12,-4.55
lcl3644,7,44,45.09,-4.55
lcl3644,7,45,46.08,-4.55
lcl3644,7,46,47.05,-4.55
lcl3644,7,47,48.01,-4.55
lcl3644,7,48,48.99,-4.55
lcl3644,7,49,49.97,-4.55
lcl3644,7,50,50.95,-4.55
lcl3644,7,51,51.93,-4.54
lcl3644,7,52,52.92,-4.54
lcl3644,7,53,53.89,-4.54
lcl3644,7,54,54.86,-4.53
lcl3644,7,55,55.83,-4.53
lcl3644,7,56,56.79,-4.52
lcl3644,7,57,57.76,-4.52
lcl3644,7,58,58.74,-4.51
lcl3644,7,59,59.71,-4.51
lcl3644,7,60,60.69,-4.5
lcl3644,7,61,61.68,-4.5
lcl3644,7,62,62.66,-4.49
lcl3644,7,63,63.65,-4.49
lcl3644,7,64,64.63,-4.48
lcl3644,7,65,65.61,-4.48
lcl3644,7,66,66.58,-4.47
lcl3644,7,67,67.54,-4.47
lcl3644,7,68,68.51,-4.46
lcl3644,7,69,69.49,-4.46
lcl3644,7,70,70.47,-4.45
lcl3644,7,71,71.45,-4.44
lcl3644,7,72,72.42,-4.44
lcl3644,7,73,73.4,-4.43
lcl3644,7,74,74.37,-4.43
lcl3627,0,0,0.0,-0.0
lcl3627,0,1,1.29,0.01
lcl3627,0,2,2.58,0.01
lcl3627,0,3,3.86,0.01
lcl3627,0,4,5.17,0.02
lcl3627,0,5,6.47,0.02
lcl3627,0,6,7.76,0.02
lcl3627,0,7,9.06,0.03
lcl3627,0,8,10.35,0.03
lcl3627,0,9,11.65,0.03
lcl3627,0,10,12.94,0.03
lcl3627,0,11,14.24,0.03
lcl3627,0,12,15.52,0.04
lcl3627,0,13,16.82,0.04
lcl3627,0,14,18.11,0.04
lcl3627,0,15,19.42,0.04
lcl3627,0,16,20.73,0.04
lcl3627,0,17,22.02,0.04
lcl3627,0,18,23.32,0.04
lcl3627,0,19,24.61,0.04
lcl3627,0,20,25.88,0.04
lcl3627,0,21,27.17,0.04
lcl3627,0,22,28.45,0.04
lcl3627,0,23,29.73,0.04
lcl3627,0,24,31.02,0.05
lcl3627,0,25,32.31,0.05
lcl3627,0,26,33.6,0.05
lcl3627,0,27,34.9,0.05
lcl3627,0,28,36.19,0.05
lcl3627,0,29,37.48,0.05
lcl3627,0,30,38.77,0.05
lcl3627,0,31,40.06,0.05
lcl3627,0,32,41.35,0.05
lcl3627,0,33,42.62,0.05
lcl3627,0,34,43.9,0.05
lcl3627,0,35,45.18,0.05
lcl3627,0,36,46.46,0.05
lcl3627,0,37,47.75,0.05
lcl3627,0,38,49.04,0.06
lcl3627,0,39,50.33,0.06
lcl3627,0,40,51.63,0.06
lcl3627,0,41,52.92,0.06
lcl3627,0,42,54.22,0.06
lcl3627,0,43,55.52,0.06
lcl3627,0,44,56.83,0.07
lcl3627,0,45,58.13,0.07
lcl3627,0,46,59.44,0.07
lcl3627,0,47,60.72,0.07
lcl3627,0,48,62.01,0.08
lcl3627,0,49,63.29,0.08
lcl3627,0,50,64.58,0.08
lcl3627,0,51,65.87,0.08
lcl3627,0,52,67.17,0.09
lcl3627,0,53,68.46,0.09
lcl3627,0,54,69.76,0.09
lcl3627,0,55,71.04,0.1
lcl3627,0,56,72.33,0.1
lcl3627,0,57,73.61,0.1
lcl3627,0,58,74.89,0.1
lcl3627,0,59,76.18,0.11
lcl3627,0,60,77.45,0.11
lcl3627,0,61,78.74,0.11
lcl3627,0,62,80.02,0.11
lcl3627,0,63,81.31,0.12
lcl3627,0,64,82.61,0.12
lcl3627,0,65,83.91,0.12
lcl3627,0,66,85.21,0.13
lcl3627,0,67,86.5,0.13
lcl3627,0,68,87.78,0.13
lcl3627,0,69,89.07,0.13
lcl3627,0,70,90.34,0.14
lcl3627,0,71,91.62,0.14
lcl3627,0,72,92.91,0.14
lcl3627,0,73,94.2,0.14
lcl3627,0,74,95.49,0.15
lcl3627,2,0,86.72,0.15
lcl3627,2,1,87.71,0.16
lcl3627,2,2,88.69,0.16
lcl3627,2,3,89.68,0.16
lcl3627,2,4,90.67,0.16
lcl3627,2,5,91.67,0.16
lcl3627,2,6,92.67,0.16
lcl3627,2,7,93.67,0.16
lcl3627,2,8,94.67,0.16
lcl3627,2,9,95.67,0.16
lcl3627,2,10,96.65,0.17
lcl3627,2,11,97.64,0.17
lcl3627,2,12,98.63,0.17
lcl3627,2,13,99.62,0.17
lcl3627,2,14,100.6,0.17
lcl3627,2,15,101.59,0.17
lcl3627,2,16,102.59,0.17
lcl3627,2,17,103.58,0.17
lcl3627,2,18,104.56,0.18
lcl3627,2,19,105.54,0.18
lcl3627,2,20,106.52,0.18
lcl3627,2,21,107.5,0.18
lcl3627,2,22,108.49,0.18
lcl3627,2,23,109.48,0.18
lcl3627,2,24,110.47,0.18
lcl3627,2,25,111.46,0.18
lcl3627,2,26,112.45,0.18
lcl3627,2,27,113.43,0.18
lcl3627,2,28,114.41,0.19
lcl3627,2,29,115.38,0.19
lcl3627,2,30,116.34,0.19
lcl3627,2,31,117.3,0.19
lcl3627,2,32,118.25,0.19
lcl3627,2,33,119.21,0.19
lcl3627,2,34,120.2,0.19
lcl3627,2,35,121.19,0.19
lcl3627,2,36,122.18,0.2
lcl3627,2,37,123.17,0.2
lcl3627,2,38,124.16,0.2
lcl3627,2,39,125.16,0.2
lcl3627,2,40,126.15,0.2
lcl3627,2,41,127.15,0.2
lcl3627,2,42,128.15,0.2
lcl3627,2,43,129.16,0.2
lcl3627,2,44,130.17,0.2
lcl3627,2,45,131.17,0.2
lcl3627,2,46,132.17,0.2
lcl3627,2,47,133.18,0.2
lcl3627,2,48,134.18,0.2
lcl3627,2,49,135.17,0.2
lcl3627,2,50,136.16,0.2
lcl3627,2,51,137.15,0.2
lcl3627,2,52,138.16,0.2
lcl3627,2,53,139.15,0.2
lcl3627,2,54,140.15,0.2
lcl3627,2,55,141.16,0.19
lcl3627,2,56,142.16,0.19
lcl3627,2,57,143.16,0.19
lcl3627,2,58,144.16,0.19
lcl3627,2,59,145.16,0.19
lcl3627,2,60,146.16,0.19
lcl3627,2,61,147.16,0.18
lcl3627,2,62,148.16,0.18
lcl3627,2,63,149.15,0.18
lcl3627,2,64,150.15,0.18
lcl3627,2,65,151.15,0.18
lcl3627,2,66,152.16,0.17
lcl3627,2,67,153.16,0.17
lcl3627,2,68,154.16,0.17
lcl3627,2,69,155.17,0.17
lcl3627,2,70,156.17,0.17
lcl3627,2,71,157.17,0.16
lcl3627,2,72,158.18,0.16
lcl3627,2,73,159.18,0.16
lcl3627,2,74,160.2,0.16
lcl3627,3,0,44.64,3.73
lcl3627,3,1,45.97,3.73
lcl3627,3,2,47.3,3.73
lcl3627,3,3,48.63,3.73
lcl3627,3,4,49.97,3.74
lcl3627,3,5,51.3,3.74
lcl3627,3,6,52.64,3.74
lcl3627,3,7,53.97,3.74
lcl3627,3,8,55.31,3.74
lcl3627,3,9,56.65,3.74
lcl3627,3,10,57.98,3.75
lcl3627,3,11,59.31,3.75
lcl3627,3,12,60.63,3.75
lcl3627,3,13,61.96,3.76
lcl3627,3,14,63.28,3.76
lcl3627,3,15,64.6,3.76
lcl3627,3,16,65.92,3.76
lcl3627,3,17,67.25,3.77
lcl3627,3,18,68.58,3.77
lcl3627,3,19,69.91,3.77
lcl3627,3,20,71.24,3.78
lcl3627,3,21,72.57,3.78
lcl3627,3,22,73.9,3.79
lcl3627,3,23,75.22,3.79
lcl3627,3,24,76.55,3.79
lcl3627,3,25,77.88,3.8
lcl3627,3,26,79.21,3.8
lcl3627,3,27,80.54,3.8
lcl3627,3,28,81.87,3.81
lcl3627,3,29,83.2,3.81
lcl3627,3,30,84.52,3.81
lcl3627,3,31,85.84,3.81
lcl3627,3,32,87.16,3.81
lcl3627,3,33,88.49,3.82
lcl3627,3,34,89.81,3.82
lcl3627,3,35,91.13,3.82
lcl3627,3,36,92.46,3.82
lcl3627,3,37,93.78,3.82
lcl3627,3,38,95.11,3.82
lcl3627,3,39,96.43,3.83
lcl3627,3,40,97.75,3.83
lcl3627,3,41,99.07,3.83
lcl3627,3,42,100.39,3.83
lcl3627,3,43,101.72,3.83
lcl3627,3,44,103.05,3.83
lcl3627,3,45,104.37,3.83
lcl3627,3,46,105.69,3.83
lcl3627,3,47,107.0,3.83
lcl3627,3,48,108.32,3.83
lcl3627,3,49,109.64,3.83
lcl3627,3,50,110.95,3.83
lcl3627,3,51,112.27,3.83
lcl3627,3,52,113.59,3.83
lcl3627,3,53,114.91,3.84
lcl3627,3,54,116.23,3.84
lcl3627,3,55,117.55,3.84
lcl3627,3,56,118.88,3.84
lcl3627,3,57,120.19,3.84
lcl3627,3,58,121.51,3.84
lcl3627,3,59,122.81,3.83
lcl3627,3,60,124.12,3.83
lcl3627,3,61,125.43,3.83
lcl3627,3,62,126.75,3.83
lcl3627,3,63,128.06,3.83
lcl3627,3,64,129.38,3.83
lcl3627,3,65,130.69,3.83
lcl3627,3,66,132.01,3.83
lcl3627,3,67,133.31,3.83
lcl3627,3,68,134.61,3.83
lcl3627,3,69,135.92,3.83
lcl3627,3,70,137.22,3.83
lcl3627,3,71,138.53,3.82
lcl3627,3,72,139.85,3.82
lcl3627,3,73,141.16,3.82
lcl3627,3,74,142.47,3.82
lcl3627,6,0,92.28,-3.82
lcl3627,6,1,93.23,-3.82
lcl3627,6,2,94.16,-3.82
lcl3627,6,3,95.09,-3.82
lcl3627,6,4,96.03,-3.82
lcl3627,6,5,96.97,-3.82
lcl3627,6,6,97.91,-3.82
lcl3627,6,7,98.85,-3.82
lcl3627,6,8,99.8,-3.82
lcl3627,6,9,100.75,-3.82
lcl3627,6,10,101.69,-3.82
lcl3627,6,11,102.64,-3.83
lcl3627,6,12,103.59,-3.83
lcl3627,6,13,104.53,-3.83
lcl3627,6,14,105.47,-3.83
lcl3627,6,15,106.4,-3.83
lcl3627,6,16,107.34,-3.84
lcl3627,6,17,108.28,-3.84
lcl3627,6,18,109.22,-3.84
lcl3627,6,19,110.17,-3.85
lcl3627,6,20,111.11,-3.85
lcl3627,6,21,112.06,-3.85
lcl3627,6,22,113.0,-3.86
lcl3627,6,23,113.94,-3.86
lcl3627,6,24,114.89,-3.87
lcl3627,6,25,115.84,-3.87
lcl3627,6,26,116.79,-3.88
lcl3627,6,27,117.74,-3.88
lcl3627,6,28,118.69,-3.88
lcl3627,6,29,119.64,-3.89
lcl3627,6,30,120.59,-3.89
lcl3627,6,31,121.54,-3.9
lcl3627,6,32,122.48,-3.9
lcl3627,6,33,123.41,-3.91
lcl3627,6,34,124.35,-3.91
lcl3627,6,35,125.29,-3.92
lcl3627,6,36,126.22,-3.93
lcl3627,6,37,127.17,-3.93
lcl3627,6,38,128.11,-3.94
lcl3627,6,39,129.06,-3.94
lcl3627,6,40,130.0,-3.95
lcl3627,6,41,130.94,-3.95
lcl3627,6,42,131.89,-3.95
lcl3627,6,43,132.84,-3.96
lcl3627,6,44,133.79,-3.96
lcl3627,6,45,134.74,-3.97
lcl3627,6,46,135.69,-3.97
lcl3627,6,47,136.63,-3.98
lcl3627,6,48,137.59,-3.98
lcl3627,6,49,138.54,-3.99
lcl3627,6,50,139.49,-3.99
lcl3627,6,51,140.44,-3.99
lcl3627,6,52,141.39,-4.0
lcl3627,6,53,142.34,-4.0
lcl3627,6,54,143.28,-4.01
lcl3627,6,55,144.22,-4.01
lcl3627,6,56,145.17,-4.02
lcl3627,6,57,146.1,-4.02
lcl3627,6,58,147.05,-4.02
lcl3627,6,59,148.0,-4.03
lcl3627,6,60,148.94,-4.03
lcl3627,6,61,149.9,-4.04
lcl3627,6,62,150.85,-4.04
lcl3627,6,63,151.81,-4.05
lcl3627,6,64,152.76,-4.05
lcl3627,6,65,153.71,-4.06
lcl3627,6,66,154.66,-4.06
lcl3627,6,67,155.61,-4.06
lcl3627,6,68,156.56,-4.07
lcl3627,6,69,157.51,-4.07
lcl3627,6,70,158.46,-4.08
lcl3627,6,71,159.41,-4.08
lcl3627,6,72,160.35,-4.08
lcl3627,6,73,161.3,-4.09
lcl3627,6,74,162.25,-4.09
lcl3627,7,0,7.95,-3.85
lcl3627,7,1,8.98,-3.84
lcl3627,7,2,9.99,-3.83
lcl3627,7,3,11.0,-3.83
lcl3627,7,4,12.01,-3.82
lcl3627,7,5,13.03,-3.82
lcl3627,7,6,14.04,-3.81
lcl3627,7,7,15.05,-3.8
lcl3627,7,8,16.07,-3.8
lcl3627,7,9,17.08,-3.79
lcl3627,7,10,18.09,-3.79
lcl3627,7,11,19.11,-3.78
lcl3627,7,12,20.12,-3.77
lcl3627,7,13,21.15,-3.77
lcl3627,7,14,22.17,-3.76
lcl3627,7,15,23.18,-3.76
lcl3627,7,16,24.2,-3.75
lcl3627,7,17,25.21,-3.74
lcl3627,7,18,26.23,-3.74
lcl3627,7,19,27.26,-3.73
lcl3627,7,20,28.28,-3.73
lcl3627,7,21,29.3,-3.72
lcl3627,7,22,30.31,-3.72
lcl3627,7,23,31.33,-3.71
lcl3627,7,24,32.34,-3.71
lcl3627,7,25,33.35,-3.7
lcl3627,7,26,34.36,-3.7
lcl3627,7,27,35.38,-3.69
lcl3627,7,28,36.4,-3.69
lcl3627,7,29,37.41,-3.68
lcl3627,7,30,38.44,-3.67
lcl3627,7,31,39.46,-3.67
lcl3627,7,32,40.49,-3.66
lcl3627,7,33,41.51,-3.66
lcl3627,7,34,42.52,-3.65
lcl3627,7,35,43.53,-3.65
lcl3627,7,36,44.53,-3.64
lcl3627,7,37,45.55,-3.64
lcl3627,7,38,46.57,-3.63
lcl3627,7,39,47.59,-3.63
lcl3627,7,40,48.61,-3.63
lcl3627,7,41,49.62,-3.62
lcl3627,7,42,50.64,-3.62
lcl3627,7,43,51.65,-3.62
lcl3627,7,44,52.67,-3.62
lcl3627,7,45,53.68,-3.61
lcl3627,7,46,54.7,-3.61
lcl3627,7,47,55.71,-3.61
lcl3627,7,48,56.73,-3.61
lcl3627,7,49,57.75,-3.61
lcl3627,7,50,58.77,-3.61
lcl3627,7,51,59.79,-3.61
lcl3627,7,52,60.81,-3.6
lcl3627,7,53,61.83,-3.6
lcl3627,7,54,62.86,-3.6
lcl3627,7,55,63.87,-3.6
lcl3627,7,56,64.89,-3.6
lcl3627,7,57,65.91,-3.6
lcl3627,7,58,66.93,-3.6
lcl3627,7,59,67.95,-3.6
lcl3627,7,60,68.98,-3.6
lcl3627,7,61,70.01,-3.6
lcl3627,7,62,71.04,-3.61
lcl3627,7,63,72.06,-3.61
lcl3627,7,64,73.08,-3.61
lcl3627,7,65,74.1,-3.61
lcl3627,7,66,75.11,-3.61
lcl3627,7,67,76.12,-3.62
lcl3627,7,68,77.14,-3.62
lcl3627,7,69,78.16,-3.62
lcl3627,7,70,79.19,-3.63
lcl3627,7,71,80.21,-3.63
lcl3627,7,72,81.24,-3.64
lcl3627,7,73,82.26,-3.64
lcl3627,7,74,83.29,-3.65
lcl3264,0,0,0.0,-0.0
lcl3264,0,1,1.23,-0.01
lcl3264,0,2,2.51,-0.01
lcl3264,0,3,3.81,-0.02
lcl3264,0,4,5.14,-0.02
lcl3264,0,5,6.48,-0.03
lcl3264,0,6,7.83,-0.03
lcl3264,0,7,9.18,-0.04
lcl3264,0,8,10.53,-0.05
lcl3264,0,9,11.89,-0.05
lcl3264,0,10,13.25,-0.05
lcl3264,0,11,14.57,-0.06
lcl3264,0,12,15.89,-0.06
lcl3264,0,13,17.21,-0.07
lcl3264,0,14,18.54,-0.07
lcl3264,0,15,19.91,-0.07
lcl3264,0,16,21.27,-0.08
lcl3264,0,17,22.65,-0.08
lcl3264,0,18,24.0,-0.08
lcl3264,0,19,25.35,-0.08
lcl3264,0,20,26.71,-0.09
lcl3264,0,21,28.06,-0.09
lcl3264,0,22,29.41,-0.09
lcl3264,0,23,30.76,-0.09
lcl3264,0,24,32.11,-0.09
lcl3264,0,25,33.45,-0.1
lcl3264,0,26,34.8,-0.1
lcl3264,0,27,36.16,-0.1
lcl3264,0,28,37.5,-0.1
lcl3264,0,29,38.86,-0.1
lcl3264,0,30,40.21,-0.1
lcl3264,0,31,41.56,-0.1
lcl3264,0,32,42.91,-0.1
lcl3264,0,33,44.27,-0.1
lcl3264,0,34,45.62,-0.11
lcl3264,0,35,46.96,-0.11
lcl3264,0,36,48.31,-0.11
lcl3264,0,37,49.65,-0.11
lcl3264,0,38,51.0,-0.11
lcl3264,0,39,52.35,-0.11
lcl3264,0,40,53.7,-0.11
lcl3264,0,41,55.05,-0.11
lcl3264,0,42,56.41,-0.1
lcl3264,0,43,57.77,-0.1
lcl3264,0,44,59.13,-0.1
lcl3264,0,45,60.48,-0.1
lcl3264,0,46,61.84,-0.1
lcl3264,0,47,63.19,-0.09
lcl3264,0,48,64.56,-0.09
lcl3264,0,49,65.92,-0.09
lcl3264,0,50,67.28,-0.09
lcl3264,0,51,68.64,-0.08
lcl3264,0,52,70.0,-0.08
lcl3264,0,53,71.36,-0.07
lcl3264,0,54,72.72,-0.07
lcl3264,0,55,74.08,-0.06
lcl3264,0,56,75.44,-0.06
lcl3264,0,57,76.81,-0.05
lcl3264,0,58,78.17,-0.05
lcl3264,0,59,79.52,-0.04
lcl3264,0,60,80.87,-0.03
lcl3264,0,61,82.23,-0.03
lcl3264,0,62,83.59,-0.02
lcl3264,0,63,84.95,-0.01
lcl3264,0,64,86.3,-0.0
lcl3264,0,65,87.66,0.01
lcl3264,0,66,89.03,0.02
lcl3264,0,67,90.4,0.03
lcl3264,0,68,91.76,0.04
lcl3264,0,69,93.12,0.05
lcl3264,0,70,94.48,0.06
lcl3264,0,71,95.84,0.07
lcl3264,0,72,97.21,0.08
lcl3264,0,73,98.57,0.1
lcl3264,0,74,99.93,0.11
lcl3264,2,0,79.55,-0.25
lcl3264,2,1,80.56,-0.26
lcl3264,2,2,81.57,-0.26
lcl3264,2,3,82.59,-0.27
lcl3264,2,4,83.61,-0.27
lcl3264,2,5,84.63,-0.27
lcl3264,2,6,85.66,-0.28
lcl3264,2,7,86.68,-0.28
lcl3264,2,8,87.71,-0.28
lcl3264,2,9,88.73,-0.28
lcl3264,2,10,89.76,-0.29
lcl3264,2,11,90.78,-0.29
lcl3264,2,12,91.79,-0.29
lcl3264,2,13,92.81,-0.29
lcl3264,2,14,93.83,-0.29
lcl3264,2,15,94.85,-0.29
lcl3264,2,16,95.88,-0.29
lcl3264,2,17,96.9,-0.29
lcl3264,2,18,97.93,-0.28
lcl3264,2,19,98.95,-0.28
lcl3264,2,20,99.98,-0.28
lcl3264,2,21,101.0,-0.28
lcl3264,2,22,102.03,-0.28
lcl3264,2,23,103.05,-0.27
lcl3264,2,24,104.08,-0.27
lcl3264,2,25,105.11,-0.27
lcl3264,2,26,106.14,-0.27
lcl3264,2,27,107.18,-0.27
lcl3264,2,28,108.2,-0.26
lcl3264,2,29,109.23,-0.26
lcl3264,2,30,110.24,-0.26
lcl3264,2,31,111.27,-0.26
lcl3264,2,32,112.3,-0.26
lcl3264,2,33,113.33,-0.26
lcl3264,2,34,114.36,-0.26
lcl3264,2,35,115.39,-0.26
lcl3264,2,36,116.42,-0.26
lcl3264,2,37,117.44,-0.27
lcl3264,2,38,118.45,-0.27
lcl3264,2,39,119.47,-0.27
lcl3264,2,40,120.49,-0.27
lcl3264,2,41,121.51,-0.27
lcl3264,2,42,122.53,-0.27
lcl3264,2,43,123.57,-0.27
lcl3264,2,44,124.59,-0.28
lcl3264,2,45,125.62,-0.28
lcl3264,2,46,126.65,-0.28
lcl3264,2,47,127.68,-0.28
lcl3264,2,48,128.72,-0.28
lcl3264,2,49,129.75,-0.29
lcl3264,2,50,130.78,-0.29
lcl3264,2,51,131.81,-0.29
lcl3264,2,52,132.84,-0.3
lcl3264,2,53,133.88,-0.3
lcl3264,2,54,134.91,-0.3
lcl3264,2,55,135.94,-0.31
lcl3264,2,56,136.98,-0.31
lcl3264,2,57,138.01,-0.31
lcl3264,2,58,139.04,-0.32
lcl3264,2,59,140.07,-0.32
lcl3264,2,60,141.09,-0.32
lcl3264,2,61,142.12,-0.33
lcl3264,2,62,143.15,-0.33
lcl3264,2,63,144.19,-0.34
lcl3264,2,64,145.23,-0.34
lcl3264,2,65,146.26,-0.35
lcl3264,2,66,147.3,-0.35
lcl3264,2,67,148.34,-0.36
lcl3264,2,68,149.37,-0.36
lcl3264,2,69,150.4,-0.37
lcl3264,2,70,151.42,-0.37
lcl3264,2,71,152.46,-0.38
lcl3264,2,72,153.49,-0.38
lcl3264,2,73,154.52,-0.39
lcl3264,2,74,155.55,-0.4
lcl3264,3,0,70.51,3.39
lcl3264,3,1,71.8,3.39
lcl3264,3,2,73.07,3.39
lcl3264,3,3,74.36,3.4
lcl3264,3,4,75.66,3.4
lcl3264,3,5,76.95,3.4
lcl3264,3,6,78.23,3.4
lcl3264,3,7,79.51,3.4
lcl3264,3,8,80.79,3.41
lcl3264,3,9,82.08,3.41
lcl3264,3,10,83.37,3.42
lcl3264,3,11,84.67,3.42
lcl3264,3,12,85.95,3.42
lcl3264,3,13,87.24,3.43
lcl3264,3,14,88.54,3.43
lcl3264,3,15,89.84,3.44
lcl3264,3,16,91.13,3.44
lcl3264,3,17,92.42,3.45
lcl3264,3,18,93.71,3.45
lcl3264,3,19,95.01,3.46
lcl3264,3,20,96.3,3.47
lcl3264,3,21,97.6,3.47
lcl3264,3,22,98.89,3.48
lcl3264,3,23,100.19,3.48
lcl3264,3,24,101.47,3.49
lcl3264,3,25,102.76,3.5
lcl3264,3,26,104.07,3.5
lcl3264,3,27,105.38,3.51
lcl3264,3,28,106.69,3.51
lcl3264,3,29,107.99,3.52
lcl3264,3,30,109.29,3.53
lcl3264,3,31,110.6,3.53
lcl3264,3,32,111.9,3.54
lcl3264,3,33,113.2,3.55
lcl3264,3,34,114.5,3.55
lcl3264,3,35,115.81,3.56
lcl3264,3,36,117.11,3.57
lcl3264,3,37,118.4,3.57
lcl3264,3,38,119.7,3.58
lcl3264,3,39,120.99,3.59
lcl3264,3,40,122.29,3.59
lcl3264,3,41,123.59,3.6
lcl3264,3,42,124.89,3.6
lcl3264,3,43,126.19,3.61
lcl3264,3,44,127.49,3.62
lcl3264,3,45,128.8,3.62
lcl3264,3,46,130.11,3.63
lcl3264,3,47,131.42,3.63
lcl3264,3,48,132.74,3.64
lcl3264,3,49,134.06,3.64
lcl3264,3,50,135.38,3.65
lcl3264,3,51,136.7,3.65
lcl3264,3,52,138.0,3.66
lcl3264,3,53,139.31,3.66
lcl3264,3,54,140.62,3.67
lcl3264,3,55,141.94,3.67
lcl3264,3,56,143.25,3.68
lcl3264,3,57,144.56,3.68
lcl3264,3,58,145.87,3.68
lcl3264,3,59,147.18,3.69
lcl3264,3,60,148.49,3.69
lcl3264,3,61,149.81,3.69
lcl3264,3,62,151.13,3.7
lcl3264,3,63,152.44,3.7
lcl3264,3,64,153.76,3.7
lcl3264,3,65,155.07,3.71
lcl3264,3,66,156.39,3.71
lcl3264,3,67,157.7,3.71
lcl3264,3,68,159.02,3.71
lcl3264,3,69,160.32,3.72
lcl3264,3,70,161.63,3.72
lcl3264,3,71,162.95,3.72
lcl3264,3,72,164.27,3.72
lcl3264,3,73,165.59,3.73
lcl3264,3,74,166.89,3.73
lcl3264,6,0,75.36,-5.02
lcl3264,6,1,76.3,-5.02
lcl3264,6,2,77.25,-5.02
lcl3264,6,3,78.19,-5.02
lcl3264,6,4,79.13,-5.02
lcl3264,6,5,80.06,-5.02
lcl3264,6,6,80.99,-5.02
lcl3264,6,7,81.93,-5.02
lcl3264,6,8,82.87,-5.02
lcl3264,6,9,83.81,-5.03
lcl3264,6,10,84.74,-5.03
lcl3264,6,11,85.68,-5.03
lcl3264,6,12,86.61,-5.03
lcl3264,6,13,87.55,-5.03
lcl3264,6,14,88.49,-5.03
lcl3264,6,15,89.43,-5.03
lcl3264,6,16,90.37,-5.03
lcl3264,6,17,91.31,-5.03
lcl3264,6,18,92.25,-5.03
lcl3264,6,19,93.2,-5.03
lcl3264,6,20,94.15,-5.02
lcl3264,6,21,95.09,-5.02
lcl3264,6,22,96.04,-5.02
lcl3264,6,23,96.98,-5.02
lcl3264,6,24,97.91,-5.02
lcl3264,6,25,98.85,-5.02
lcl3264,6,26,99.79,-5.02
lcl3264,6,27,100.72,-5.02
lcl3264,6,28,101.65,-5.02
lcl3264,6,29,102.58,-5.01
lcl3264,6,30,103.51,-5.01
lcl3264,6,31,104.48,-5.01
lcl3264,6,32,105.44,-5.01
lcl3264,6,33,106.4,-5.0
lcl3264,6,34,107.35,-5.0
lcl3264,6,35,108.29,-4.99
lcl3264,6,36,109.24,-4.99
lcl3264,6,37,110.18,-4.99
lcl3264,6,38,111.11,-4.98
lcl3264,6,39,112.05,-4.98
lcl3264,6,40,112.99,-4.97
lcl3264,6,41,113.93,-4.96
lcl3264,6,42,114.87,-4.96
lcl3264,6,43,115.83,-4.95
lcl3264,6,44,116.78,-4.95
lcl3264,6,45,117.73,-4.94
lcl3264,6,46,118.68,-4.93
lcl3264,6,47,119.62,-4.93
lcl3264,6,48,120.57,-4.92
lcl3264,6,49,121.5,-4.91
lcl3264,6,50,122.45,-4.91
lcl3264,6,51,123.4,-4.9
lcl3264,6,52,124.34,-4.9
lcl3264,6,53,125.29,-4.89
lcl3264,6,54,126.24,-4.89
lcl3264,6,55,127.19,-4.88
lcl3264,6,56,128.14,-4.88
lcl3264,6,57,129.08,-4.87
lcl3264,6,58,130.03,-4.87
lcl3264,6,59,130.97,-4.86
lcl3264,6,60,131.92,-4.86
lcl3264,6,61,132.86,-4.85
lcl3264,6,62,133.81,-4.85
lcl3264,6,63,134.76,-4.84
lcl3264,6,64,135.71,-4.84
lcl3264,6,65,136.66,-4.84
lcl3264,6,66,137.61,-4.83
lcl3264,6,67,138.56,-4.83
lcl3264,6,68,139.51,-4.82
lcl3264,6,69,140.45,-4.82
lcl3264,6,70,141.4,-4.82
lcl3264,6,71,142.34,-4.81
lcl3264,6,72,143.29,-4.81
lcl3264,6,73,144.24,-4.81
lcl3264,6,74,145.18,-4.8
lcl3264,7,0,7.0,-4.22
lcl3264,7,1,8.01,-4.23
lcl3264,7,2,9.03,-4.23
lcl3264,7,3,10.05,-4.24
lcl3264,7,4,11.08,-4.24
lcl3264,7,5,12.11,-4.25
lcl3264,7,6,13.14,-4.25
lcl3264,7,7,14.16,-4.26
lcl3264,7,8,15.17,-4.26
lcl3264,7,9,16.19,-4.27
lcl3264,7,10,17.2,-4.27
lcl3264,7,11,18.22,-4.28
lcl3264,7,12,19.24,-4.28
lcl3264,7,13,20.27,-4.29
lcl3264,7,14,21.28,-4.29
lcl3264,7,15,22.31,-4.3
lcl3264,7,16,23.33,-4.31
lcl3264,7,17,24.34,-4.31
lcl3264,7,18,25.36,-4.32
lcl3264,7,19,26.37,-4.32
lcl3264,7,20,27.39,-4.33
lcl3264,7,21,28.41,-4.33
lcl3264,7,22,29.44,-4.34
lcl3264,7,23,30.47,-4.34
lcl3264,7,24,31.49,-4.35
lcl3264,7,25,32.52,-4.35
lcl3264,7,26,33.54,-4.36
lcl3264,7,27,34.56,-4.36
lcl3264,7,28,35.58,-4.37
lcl3264,7,29,36.59,-4.37
lcl3264,7,30,37.61,-4.38
lcl3264,7,31,38.62,-4.39
lcl3264,7,32,39.65,-4.39
lcl3264,7,33,40.66,-4.4
lcl3264,7,34,41.68,-4.4
lcl3264,7,35,42.71,-4.41
lcl3264,7,36,43.73,-4.41
lcl3264,7,37,44.74,-4.42
lcl3264,7,38,45.76,-4.42
lcl3264,7,39,46.78,-4.43
lcl3264,7,40,47.8,-4.43
lcl3264,7,41,48.83,-4.43
lcl3264,7,42,49.86,-4.44
lcl3264,7,43,50.88,-4.44
lcl3264,7,44,51.91,-4.45
lcl3264,7,45,52.93,-4.45
lcl3264,7,46,53.95,-4.46
lcl3264,7,47,54.97,-4.46
lcl3264,7,48,55.98,-4.46
lcl3264,7,49,57.01,-4.47
lcl3264,7,50,58.03,-4.47
lcl3264,7,51,59.05,-4.48
lcl3264,7,52,60.07,-4.48
lcl3264,7,53,61.1,-4.48
lcl3264,7,54,62.12,-4.49
lcl3264,7,55,63.15,-4.49
lcl3264,7,56,64.19,-4.49
lcl3264,7,57,65.23,-4.5
lcl3264,7,58,66.26,-4.5
lcl3264,7,59,67.28,-4.5
lcl3264,7,60,68.3,-4.5
lcl3264,7,61,69.31,-4.51
lcl3264,7,62,70.34,-4.51
lcl3264,7,63,71.36,-4.51
lcl3264,7,64,72.39,-4.51
lcl3264,7,65,73.42,-4.52
lcl3264,7,66,74.46,-4.52
lcl3264,7,67,75.49,-4.52
lcl3264,7,68,76.5,-4.52
lcl3264,7,69,77.53,-4.52
lcl3264,7,70,78.56,-4.52
lcl3264,7,71,79.59,-4.52
lcl3264,7,72,80.62,-4.53
lcl3264,7,73,81.64,-4.53
lcl3264,7,74,82.66,-4.53
lcl2422,0,0,0.0,0.0
lcl2422,0,1,1.42,0.0
lcl2422,0,2,2.87,-0.01
lcl2422,0,3,4.35,-0.02
lcl2422,0,4,5.86,-0.02
lcl2422,0,5,7.38,-0.03
lcl2422,0,6,8.91,-0.03
lcl2422,0,7,10.44,-0.04
lcl2422,0,8,11.99,-0.04
lcl2422,0,9,13.53,-0.05
lcl2422,0,10,15.07,-0.05
lcl2422,0,11,16.61,-0.06
lcl2422,0,12,18.15,-0.06
lcl2422,0,13,19.68,-0.07
lcl2422,0,14,21.22,-0.07
lcl2422,0,15,22.76,-0.07
lcl2422,0,16,24.29,-0.08
lcl2422,0,17,25.83,-0.08
lcl2422,0,18,27.36,-0.08
lcl2422,0,19,28.91,-0.09
lcl2422,0,20,30.45,-0.09
lcl2422,0,21,31.98,-0.09
lcl2422,0,22,33.5,-0.09
lcl2422,0,23,35.03,-0.09
lcl2422,0,24,36.54,-0.1
lcl2422,0,25,38.06,-0.1
lcl2422,0,26,39.58,-0.1
lcl2422,0,27,41.09,-0.1
lcl2422,0,28,42.6,-0.1
lcl2422,0,29,44.12,-0.1
lcl2422,0,30,45.63,-0.1
lcl2422,0,31,47.15,-0.1
lcl2422,0,32,48.67,-0.1
lcl2422,0,33,50.18,-0.1
lcl2422,0,34,51.69,-0.1
lcl2422,0,35,53.2,-0.1
lcl2422,0,36,54.7,-0.1
lcl2422,0,37,56.2,-0.1
lcl2422,0,38,57.71,-0.1
lcl2422,0,39,59.21,-0.1
lcl2422,0,40,60.72,-0.1
lcl2422,0,41,62.21,-0.09
lcl2422,0,42,63.71,-0.09
lcl2422,0,43,65.2,-0.09
lcl2422,0,44,66.68,-0.09
lcl2422,0,45,68.16,-0.08
lcl2422,0,46,69.64,-0.08
lcl2422,0,47,71.12,-0.08
lcl2422,0,48,72.6,-0.07
lcl2422,0,49,74.08,-0.07
lcl2422,0,50,75.56,-0.07
lcl2422,0,51,77.05,-0.06
lcl2422,0,52,78.53,-0.06
lcl2422,0,53,80.02,-0.05
lcl2422,0,54,81.5,-0.05
lcl2422,0,55,82.99,-0.05
lcl2422,0,56,84.46,-0.04
lcl2422,0,57,85.93,-0.04
lcl2422,0,58,87.39,-0.03
lcl2422,0,59,88.86,-0.03
lcl2422,0,60,90.32,-0.02
lcl2422,0,61,91.79,-0.02
lcl2422,0,62,93.26,-0.01
lcl2422,0,63,94.72,-0.01
lcl2422,0,64,96.18,0.0
lcl2422,0,65,97.63,0.01
lcl2422,0,66,99.08,0.01
lcl2422,0,67,100.53,0.02
lcl2422,0,68,101.97,0.03
lcl2422,0,69,103.41,0.03
lcl2422,0,70,104.86,0.04
lcl2422,0,71,106.31,0.05
lcl2422,0,72,107.77,0.05
lcl2422,0,73,109.22,0.06
lcl2422,0,74,110.66,0.07
lcl2422,2,0,285.88,-0.29
lcl2422,2,1,287.27,-0.29
lcl2422,2,2,288.64,-0.29
lcl2422,2,3,290.03,-0.3
lcl2422,2,4,291.4,-0.3
lcl2422,2,5,292.78,-0.3
lcl2422,2,6,294.16,-0.31
lcl2422,2,7,295.54,-0.31
lcl2422,2,8,296.91,-0.31
lcl2422,2,9,298.29,-0.31
lcl2422,2,10,299.66,-0.31
lcl2422,2,11,301.03,-0.32
lcl2422,2,12,302.4,-0.32
lcl2422,2,13,303.78,-0.32
lcl2422,2,14,305.15,-0.32
lcl2422,2,15,306.54,-0.32
lcl2422,2,16,307.92,-0.32
lcl2422,2,17,309.31,-0.32
lcl2422,2,18,310.69,-0.32
lcl2422,2,19,312.07,-0.32
lcl2422,2,20,313.44,-0.32
lcl2422,2,21,314.81,-0.32
lcl2422,2,22,316.17,-0.32
lcl2422,2,23,317.53,-0.32
lcl2422,2,24,318.9,-0.32
lcl2422,2,25,320.26,-0.32
lcl2422,2,26,321.62,-0.31
lcl2422,2,27,322.97,-0.31
lcl2422,2,28,324.33,-0.31
lcl2422,2,29,325.69,-0.31
lcl2422,2,30,327.05,-0.31
lcl2422,2,31,328.42,-0.31
lcl2422,2,32,329.79,-0.3
lcl2422,2,33,331.16,-0.3
lcl2422,2,34,332.52,-0.3
lcl2422,2,35,333.88,-0.29
lcl2422,2,36,335.23,-0.29
lcl2422,2,37,336.58,-0.29
lcl2422,2,38,337.94,-0.28
lcl2422,2,39,339.29,-0.28
lcl2422,2,40,340.64,-0.27
lcl2422,2,41,341.99,-0.27
lcl2422,2,42,343.33,-0.26
lcl2422,2,43,344.67,-0.26
lcl2422,2,44,346.02,-0.25
lcl2422,2,45,347.36,-0.25
lcl2422,2,46,348.71,-0.24
lcl2422,2,47,350.04,-0.24
lcl2422,2,48,351.39,-0.23
lcl2422,2,49,352.73,-0.23
lcl2422,2,50,354.07,-0.22
lcl2422,2,51,355.42,-0.21
lcl2422,2,52,356.78,-0.2
lcl2422,2,53,358.14,-0.2
lcl2422,2,54,359.48,-0.19
lcl2422,2,55,360.83,-0.18
lcl2422,2,56,362.17,-0.17
lcl2422,2,57,363.5,-0.16
lcl2422,2,58,364.84,-0.15
lcl2422,2,59,366.17,-0.14
lcl2422,2,60,367.5,-0.13
lcl2422,2,61,368.83,-0.13
lcl2422,2,62,370.16,-0.12
lcl2422,2,63,371.48,-0.1
lcl2422,2,64,372.81,-0.09
lcl2422,2,65,374.15,-0.08
lcl2422,2,66,375.49,-0.07
lcl2422,2,67,376.83,-0.06
lcl2422,2,68,378.17,-0.05
lcl2422,2,69,379.5,-0.04
lcl2422,2,70,380.83,-0.03
lcl2422,2,71,382.15,-0.02
lcl2422,2,72,383.48,-0.01
lcl2422,2,73,384.81,0.0
lcl2422,2,74,386.13,0.01
lcl2422,6,0,129.43,-5.01
lcl2422,6,1,130.34,-5.0
lcl2422,6,2,131.26,-5.0
lcl2422,6,3,132.18,-5.0
lcl2422,6,4,133.08,-5.0
lcl2422,6,5,133.99,-5.0
lcl2422,6,6,134.9,-5.0
lcl2422,6,7,135.8,-5.0
lcl2422,6,8,136.72,-4.99
lcl2422,6,9,137.64,-4.99
lcl2422,6,10,138.56,-4.99
lcl2422,6,11,139.48,-4.99
lcl2422,6,12,140.39,-4.99
lcl2422,6,13,141.31,-4.99
lcl2422,6,14,142.22,-4.98
lcl2422,6,15,143.12,-4.98
lcl2422,6,16,144.03,-4.98
lcl2422,6,17,144.93,-4.98
lcl2422,6,18,145.84,-4.98
lcl2422,6,19,146.75,-4.98
lcl2422,6,20,147.65,-4.98
lcl2422,6,21,148.56,-4.97
lcl2422,6,22,149.48,-4.97
lcl2422,6,23,150.39,-4.97
lcl2422,6,24,151.29,-4.97
lcl2422,6,25,152.2,-4.97
lcl2422,6,26,153.1,-4.97
lcl2422,6,27,154.0,-4.97
lcl2422,6,28,154.9,-4.97
lcl2422,6,29,155.8,-4.96
lcl2422,6,30,156.7,-4.96
lcl2422,6,31,157.61,-4.96
lcl2422,6,32,158.52,-4.96
lcl2422,6,33,159.43,-4.96
lcl2422,6,34,160.34,-4.96
lcl2422,6,35,161.24,-4.96
lcl2422,6,36,162.14,-4.96
lcl2422,6,37,163.04,-4.95
lcl2422,6,38,163.95,-4.95
lcl2422,6,39,164.86,-4.95
lcl2422,6,40,165.76,-4.95
lcl2422,6,41,166.66,-4.95
lcl2422,6,42,167.55,-4.95
lcl2422,6,43,168.44,-4.95
lcl2422,6,44,169.33,-4.95
lcl2422,6,45,170.23,-4.95
lcl2422,6,46,171.11,-4.95
lcl2422,6,47,172.0,-4.95
lcl2422,6,48,172.87,-4.94
lcl2422,6,49,173.75,-4.94
lcl2422,6,50,174.63,-4.94
lcl2422,6,51,175.52,-4.94
lcl2422,6,52,176.41,-4.94
lcl2422,6,53,177.32,-4.94
lcl2422,6,54,178.21,-4.94
lcl2422,6,55,179.11,-4.94
lcl2422,6,56,180.01,-4.94
lcl2422,6,57,180.91,-4.94
lcl2422,6,58,181.81,-4.94
lcl2422,6,59,182.7,-4.94
lcl2422,6,60,183.59,-4.94
lcl2422,6,61,184.49,-4.94
lcl2422,6,62,185.39,-4.94
lcl2422,6,63,186.29,-4.93
lcl2422,6,64,187.18,-4.93
lcl2422,6,65,188.08,-4.93
lcl2422,6,66,188.98,-4.93
lcl2422,6,67,189.87,-4.92
lcl2422,6,68,190.77,-4.92
lcl2422,6,69,191.66,-4.92
lcl2422,6,70,192.56,-4.91
lcl2422,6,71,193.45,-4.91
lcl2422,6,72,194.33,-4.91
lcl2422,6,73,195.22,-4.9
lcl2422,6,74,196.11,-4.9
lcl2422,7,0,10.14,-4.49
lcl2422,7,1,11.4,-4.49
lcl2422,7,2,12.65,-4.49
lcl2422,7,3,13.91,-4.49
lcl2422,7,4,15.16,-4.49
lcl2422,7,5,16.41,-4.49
lcl2422,7,6,17.66,-4.5
lcl2422,7,7,18.89,-4.5
lcl2422,7,8,20.13,-4.5
lcl2422,7,9,21.38,-4.5
lcl2422,7,10,22.63,-4.51
lcl2422,7,11,23.87,-4.51
lcl2422,7,12,25.11,-4.51
lcl2422,7,13,26.34,-4.51
lcl2422,7,14,27.59,-4.52
lcl2422,7,15,28.83,-4.52
lcl2422,7,16,30.07,-4.53
lcl2422,7,17,31.31,-4.53
lcl2422,7,18,32.55,-4.53
lcl2422,7,19,33.79,-4.54
lcl2422,7,20,35.02,-4.54
lcl2422,7,21,36.25,-4.55
lcl2422,7,22,37.48,-4.55
lcl2422,7,23,38.7,-4.56
lcl2422,7,24,39.93,-4.56
lcl2422,7,25,41.17,-4.57
lcl2422,7,26,42.39,-4.58
lcl2422,7,27,43.61,-4.58
lcl2422,7,28,44.84,-4.59
lcl2422,7,29,46.07,-4.59
lcl2422,7,30,47.3,-4.6
lcl2422,7,31,48.53,-4.61
lcl2422,7,32,49.77,-4.61
lcl2422,7,33,51.01,-4.62
lcl2422,7,34,52.25,-4.63
lcl2422,7,35,53.49,-4.63
lcl2422,7,36,54.72,-4.64
lcl2422,7,37,55.95,-4.65
lcl2422,7,38,57.19,-4.65
lcl2422,7,39,58.43,-4.66
lcl2422,7,40,59.65,-4.67
lcl2422,7,41,60.88,-4.67
lcl2422,7,42,62.11,-4.68
lcl2422,7,43,63.34,-4.68
lcl2422,7,44,64.57,-4.69
lcl2422,7,45,65.81,-4.69
lcl2422,7,46,67.05,-4.7
lcl2422,7,47,68.28,-4.7
lcl2422,7,48,69.51,-4.71
lcl2422,7,49,70.73,-4.71
lcl2422,7,50,71.95,-4.72
lcl2422,7,51,73.19,-4.72
lcl2422,7,52,74.42,-4.73
lcl2422,7,53,75.66,-4.73
lcl2422,7,54,76.9,-4.73
lcl2422,7,55,78.14,-4.74
lcl2422,7,56,79.37,-4.74
lcl2422,7,57,80.6,-4.74
lcl2422,7,58,81.82,-4.75
lcl2422,7,59,83.04,-4.75
lcl2422,7,60,84.25,-4.75
lcl2422,7,61,85.47,-4.75
lcl2422,7,62,86.68,-4.76
lcl2422,7,63,87.9,-4.76
lcl2422,7,64,89.11,-4.76
lcl2422,7,65,90.32,-4.76
lcl2422,7,66,91.53,-4.76
lcl2422,7,67,92.73,-4.76
lcl2422,7,68,93.94,-4.76
lcl2422,7,69,95.15,-4.77
lcl2422,7,70,96.37,-4.76
lcl2422,7,71,97.58,-4.76
lcl2422,7,72,98.8,-4.76
lcl2422,7,73,100.01,-4.76
lcl2422,7,74,101.21,-4.76
lcl1321,0,0,0.0,0.0
lcl1321,0,1,0.47,0.0
lcl1321,0,2,0.95,0.0
lcl1321,0,3,1.44,0.0
lcl1321,0,4,1.93,-0.01
lcl1321,0,5,2.42,-0.01
lcl1321,0,6,2.92,-0.01
lcl1321,0,7,3.43,-0.01
lcl1321,0,8,3.94,-0.01
lcl1321,0,9,4.46,-0.01
lcl1321,0,10,4.97,-0.01
lcl1321,0,11,5.48,-0.01
lcl1321,0,12,6.0,-0.01
lcl1321,0,13,6.51,-0.01
lcl1321,0,14,7.03,-0.01
lcl1321,0,15,7.55,-0.01
lcl1321,0,16,8.07,0.0
lcl1321,0,17,8.59,0.0
lcl1321,0,18,9.12,0.0
lcl1321,0,19,9.64,0.0
lcl1321,0,20,10.16,0.01
lcl1321,0,21,10.7,0.01
lcl1321,0,22,11.23,0.02
lcl1321,0,23,11.77,0.02
lcl1321,0,24,12.31,0.02
lcl1321,0,25,12.84,0.03
lcl1321,0,26,13.37,0.04
lcl1321,0,27,13.91,0.04
lcl1321,0,28,14.44,0.05
lcl1321,0,29,14.97,0.06
lcl1321,0,30,15.5,0.07
lcl1321,0,31,16.04,0.07
lcl1321,0,32,16.57,0.08
lcl1321,0,33,17.11,0.09
lcl1321,0,34,17.65,0.1
lcl1321,0,35,18.18,0.11
lcl1321,0,36,18.71,0.12
lcl1321,0,37,19.25,0.14
lcl1321,0,38,19.79,0.15
lcl1321,0,39,20.33,0.16
lcl1321,0,40,20.88,0.17
lcl1321,0,41,21.42,0.18
lcl1321,0,42,21.96,0.2
lcl1321,0,43,22.5,0.21
lcl1321,0,44,23.04,0.22
lcl1321,0,45,23.59,0.24
lcl1321,0,46,24.14,0.25
lcl1321,0,47,24.69,0.27
lcl1321,0,48,25.23,0.28
lcl1321,0,49,25.78,0.3
lcl1321,0,50,26.33,0.31
lcl1321,0,51,26.88,0.32
lcl1321,0,52,27.44,0.34
lcl1321,0,53,27.99,0.36
lcl1321,0,54,28.55,0.37
lcl1321,0,55,29.1,0.39
lcl1321,0,56,29.66,0.4
lcl1321,0,57,30.21,0.42
lcl1321,0,58,30.77,0.43
lcl1321,0,59,31.33,0.45
lcl1321,0,60,31.89,0.47
lcl1321,0,61,32.44,0.48
lcl1321,0,62,33.0,0.5
lcl1321,0,63,33.55,0.52
lcl1321,0,64,34.11,0.53
lcl1321,0,65,34.66,0.55
lcl1321,0,66,35.22,0.57
lcl1321,0,67,35.77,0.58
lcl1321,0,68,36.32,0.6
lcl1321,0,69,36.87,0.61
lcl1321,0,70,37.41,0.63
lcl1321,0,71,37.96,0.65
lcl1321,0,72,38.5,0.66
lcl1321,0,73,39.04,0.68
lcl1321,0,74,39.58,0.7
lcl1321,2,0,13.28,-0.33
lcl1321,2,1,13.79,-0.34
lcl1321,2,2,14.3,-0.34
lcl1321,2,3,14.81,-0.34
lcl1321,2,4,15.31,-0.34
lcl1321,2,5,15.81,-0.35
lcl1321,2,6,16.33,-0.35
lcl1321,2,7,16.84,-0.35
lcl1321,2,8,17.34,-0.36
lcl1321,2,9,17.85,-0.36
lcl1321,2,10,18.35,-0.36
lcl1321,2,11,18.85,-0.37
lcl1321,2,12,19.36,-0.37
lcl1321,2,13,19.87,-0.37
lcl1321,2,14,20.37,-0.38
lcl1321,2,15,20.87,-0.38
lcl1321,2,16,21.37,-0.38
lcl1321,2,17,21.88,-0.38
lcl1321,2,18,22.38,-0.38
lcl1321,2,19,22.89,-0.39
lcl1321,2,20,23.4,-0.39
lcl1321,2,21,23.91,-0.39
lcl1321,2,22,24.41,-0.39
lcl1321,2,23,24.93,-0.39
lcl1321,2,24,25.44,-0.39
lcl1321,2,25,25.95,-0.39
lcl1321,2,26,26.46,-0.4
lcl1321,2,27,26.97,-0.4
lcl1321,2,28,27.49,-0.4
lcl1321,2,29,28.01,-0.4
lcl1321,2,30,28.52,-0.4
lcl1321,2,31,29.03,-0.4
lcl1321,2,32,29.54,-0.4
lcl1321,2,33,30.06,-0.4
lcl1321,2,34,30.57,-0.4
lcl1321,2,35,31.08,-0.4
lcl1321,2,36,31.58,-0.41
lcl1321,2,37,32.09,-0.41
lcl1321,2,38,32.6,-0.41
lcl1321,2,39,33.11,-0.41
lcl1321,2,40,33.62,-0.41
lcl1321,2,41,34.13,-0.41
lcl1321,2,42,34.64,-0.41
lcl1321,2,43,35.15,-0.41
lcl1321,2,44,35.66,-0.41
lcl1321,2,45,36.17,-0.41
lcl1321,2,46,36.68,-0.41
lcl1321,2,47,37.19,-0.41
lcl1321,2,48,37.69,-0.42
lcl1321,2,49,38.2,-0.42
lcl1321,2,50,38.71,-0.42
lcl1321,2,51,39.22,-0.42
lcl1321,2,52,39.73,-0.42
lcl1321,2,53,40.24,-0.42
lcl1321,2,54,40.74,-0.42
lcl1321,2,55,41.25,-0.42
lcl1321,2,56,41.75,-0.42
lcl1321,2,57,42.26,-0.42
lcl1321,2,58,42.77,-0.43
lcl1321,2,59,43.28,-0.43
lcl1321,2,60,43.79,-0.43
lcl1321,2,61,44.31,-0.43
lcl1321,2,62,44.82,-0.43
lcl1321,2,63,45.33,-0.43
lcl1321,2,64,45.85,-0.43
lcl1321,2,65,46.36,-0.44
lcl1321,2,66,46.87,-0.44
lcl1321,2,67,47.39,-0.44
lcl1321,2,68,47.89,-0.44
lcl1321,2,69,48.41,-0.44
lcl1321,2,70,48.91,-0.45
lcl1321,2,71,49.43,-0.45
lcl1321,2,72,49.94,-0.45
lcl1321,2,73,50.45,-0.45
lcl1321,2,74,50.95,-0.46
lcl1321,3,0,4.24,3.64
lcl1321,3,1,4.8,3.64
lcl1321,3,2,5.36,3.64
lcl1321,3,3,5.92,3.64
lcl1321,3,4,6.48,3.64
lcl1321,3,5,7.05,3.64
lcl1321,3,6,7.63,3.64
lcl1321,3,7,8.19,3.64
lcl1321,3,8,8.77,3.64
lcl1321,3,9,9.35,3.64
lcl1321,3,10,9.93,3.64
lcl1321,3,11,10.5,3.64
lcl1321,3,12,11.07,3.64
lcl1321,3,13,11.64,3.63
lcl1321,3,14,12.21,3.63
lcl1321,3,15,12.77,3.63
lcl1321,3,16,13.35,3.63
lcl1321,3,17,13.92,3.63
lcl1321,3,18,14.49,3.63
lcl1321,3,19,15.06,3.63
lcl1321,3,20,15.63,3.63
lcl1321,3,21,16.2,3.62
lcl1321,3,22,16.77,3.62
lcl1321,3,23,17.35,3.62
lcl1321,3,24,17.92,3.62
lcl1321,3,25,18.49,3.62
lcl1321,3,26,19.07,3.62
lcl1321,3,27,19.64,3.61
lcl1321,3,28,20.21,3.61
lcl1321,3,29,20.79,3.61
lcl1321,3,30,21.35,3.6
lcl1321,3,31,21.91,3.6
lcl1321,3,32,22.48,3.6
lcl1321,3,33,23.05,3.59
lcl1321,3,34,23.62,3.59
lcl1321,3,35,24.19,3.59
lcl1321,3,36,24.76,3.58
lcl1321,3,37,25.33,3.58
lcl1321,3,38,25.91,3.58
lcl1321,3,39,26.49,3.57
lcl1321,3,40,27.06,3.57
lcl1321,3,41,27.63,3.57
lcl1321,3,42,28.21,3.56
lcl1321,3,43,28.79,3.56
lcl1321,3,44,29.37,3.56
lcl1321,3,45,29.95,3.56
lcl1321,3,46,30.52,3.55
lcl1321,3,47,31.09,3.55
lcl1321,3,48,31.66,3.55
lcl1321,3,49,32.23,3.55
lcl1321,3,50,32.81,3.55
lcl1321,3,51,33.38,3.55
lcl1321,3,52,33.96,3.54
lcl1321,3,53,34.54,3.54
lcl1321,3,54,35.1,3.54
lcl1321,3,55,35.67,3.54
lcl1321,3,56,36.25,3.54
lcl1321,3,57,36.82,3.54
lcl1321,3,58,37.39,3.54
lcl1321,3,59,37.97,3.54
lcl1321,3,60,38.54,3.54
lcl1321,3,61,39.12,3.54
lcl1321,3,62,39.69,3.54
lcl1321,3,63,40.26,3.54
lcl1321,3,64,40.84,3.53
lcl1321,3,65,41.42,3.53
lcl1321,3,66,42.0,3.53
lcl1321,3,67,42.58,3.53
lcl1321,3,68,43.15,3.53
lcl1321,3,69,43.73,3.53
lcl1321,3,70,44.31,3.53
lcl1321,3,71,44.88,3.53
lcl1321,3,72,45.46,3.53
lcl1321,3,73,46.03,3.53
lcl1321,3,74,46.61,3.53
lcl1321,6,0,59.61,-4.92
lcl1321,6,1,60.13,-4.92
lcl1321,6,2,60.65,-4.92
lcl1321,6,3,61.17,-4.92
lcl1321,6,4,61.68,-4.92
lcl1321,6,5,62.2,-4.92
lcl1321,6,6,62.72,-4.92
lcl1321,6,7,63.24,-4.92
lcl1321,6,8,63.75,-4.92
lcl1321,6,9,64.26,-4.92
lcl1321,6,10,64.78,-4.92
lcl1321,6,11,65.29,-4.92
lcl1321,6,12,65.81,-4.92
lcl1321,6,13,66.32,-4.91
lcl1321,6,14,66.83,-4.91
lcl1321,6,15,67.34,-4.91
lcl1321,6,16,67.85,-4.91
lcl1321,6,17,68.37,-4.91
lcl1321,6,18,68.88,-4.91
lcl1321,6,19,69.39,-4.91
lcl1321,6,20,69.9,-4.9
lcl1321,6,21,70.41,-4.9
lcl1321,6,22,70.92,-4.9
lcl1321,6,23,71.43,-4.9
lcl1321,6,24,71.94,-4.9
lcl1321,6,25,72.45,-4.9
lcl1321,6,26,72.97,-4.9
lcl1321,6,27,73.48,-4.9
lcl1321,6,28,73.99,-4.9
lcl1321,6,29,74.51,-4.91
lcl1321,6,30,75.02,-4.91
lcl1321,6,31,75.53,-4.91
lcl1321,6,32,76.05,-4.91
lcl1321,6,33,76.57,-4.91
lcl1321,6,34,77.09,-4.91
lcl1321,6,35,77.61,-4.91
lcl1321,6,36,78.12,-4.91
lcl1321,6,37,78.63,-4.91
lcl1321,6,38,79.15,-4.91
lcl1321,6,39,79.67,-4.91
lcl1321,6,40,80.18,-4.91
lcl1321,6,41,80.7,-4.91
lcl1321,6,42,81.21,-4.91
lcl1321,6,43,81.72,-4.91
lcl1321,6,44,82.23,-4.91
lcl1321,6,45,82.73,-4.91
lcl1321,6,46,83.24,-4.91
lcl1321,6,47,83.74,-4.91
lcl1321,6,48,84.24,-4.91
lcl1321,6,49,84.74,-4.91
lcl1321,6,50,85.25,-4.91
lcl1321,6,51,85.75,-4.91
lcl1321,6,52,86.26,-4.92
lcl1321,6,53,86.77,-4.92
lcl1321,6,54,87.28,-4.92
lcl1321,6,55,87.79,-4.92
lcl1321,6,56,88.3,-4.92
lcl1321,6,57,88.81,-4.92
lcl1321,6,58,89.31,-4.92
lcl1321,6,59,89.82,-4.92
lcl1321,6,60,90.33,-4.92
lcl1321,6,61,90.85,-4.92
lcl1321,6,62,91.37,-4.92
lcl1321,6,63,91.88,-4.92
lcl1321,6,64,92.4,-4.92
lcl1321,6,65,92.91,-4.92
lcl1321,6,66,93.43,-4.92
lcl1321,6,67,93.94,-4.92
lcl1321,6,68,94.44,-4.91
lcl1321,6,69,94.96,-4.91
lcl1321,6,70,95.46,-4.91
lcl1321,6,71,95.98,-4.91
lcl1321,6,72,96.5,-4.91
lcl1321,6,73,97.01,-4.91
lcl1321,6,74,97.53,-4.91
lcl1321,7,0,15.07,-4.92
lcl1321,7,1,15.54,-4.92
lcl1321,7,2,16.02,-4.92
lcl1321,7,3,16.51,-4.92
lcl1321,7,4,17.01,-4.92
lcl1321,7,5,17.51,-4.92
lcl1321,7,6,18.01,-4.92
lcl1321,7,7,18.51,-4.92
lcl1321,7,8,19.02,-4.92
lcl1321,7,9,19.53,-4.92
lcl1321,7,10,20.03,-4.92
lcl1321,7,11,20.54,-4.92
lcl1321,7,12,21.05,-4.92
lcl1321,7,13,21.56,-4.92
lcl1321,7,14,22.07,-4.92
lcl1321,7,15,22.58,-4.92
lcl1321,7,16,23.08,-4.92
lcl1321,7,17,23.58,-4.92
lcl1321,7,18,24.09,-4.92
lcl1321,7,19,24.6,-4.92
lcl1321,7,20,25.11,-4.92
lcl1321,7,21,25.63,-4.92
lcl1321,7,22,26.16,-4.92
lcl1321,7,23,26.68,-4.92
lcl1321,7,24,27.19,-4.92
lcl1321,7,25,27.71,-4.92
lcl1321,7,26,28.22,-4.92
lcl1321,7,27,28.74,-4.92
lcl1321,7,28,29.25,-4.92
lcl1321,7,29,29.77,-4.92
lcl1321,7,30,30.29,-4.92
lcl1321,7,31,30.81,-4.92
lcl1321,7,32,31.33,-4.92
lcl1321,7,33,31.83,-4.92
lcl1321,7,34,32.34,-4.92
lcl1321,7,35,32.85,-4.92
lcl1321,7,36,33.36,-4.92
lcl1321,7,37,33.86,-4.92
lcl1321,7,38,34.36,-4.92
lcl1321,7,39,34.87,-4.92
lcl1321,7,40,35.38,-4.92
lcl1321,7,41,35.89,-4.92
lcl1321,7,42,36.39,-4.92
lcl1321,7,43,36.9,-4.92
lcl1321,7,44,37.4,-4.92
lcl495,0,0,0.0,0.0
lcl495,0,1,1.06,0.01
lcl495,0,2,2.16,0.01
lcl495,0,3,3.26,0.01
lcl495,0,4,4.39,0.01
lcl495,0,5,5.54,0.02
lcl495,0,6,6.7,0.02
lcl495,0,7,7.87,0.02
lcl495,0,8,9.03,0.02
lcl495,0,9,10.2,0.03
lcl495,0,10,11.37,0.03
lcl495,0,11,12.54,0.03
lcl495,0,12,13.7,0.03
lcl495,0,13,14.88,0.03
lcl495,0,14,16.05,0.04
lcl495,0,15,17.22,0.04
lcl495,0,16,18.38,0.04
lcl495,0,17,19.54,0.04
lcl495,0,18,20.71,0.04
lcl495,0,19,21.88,0.04
lcl495,0,20,23.04,0.04
lcl495,0,21,24.21,0.04
lcl495,0,22,25.39,0.04
lcl495,0,23,26.56,0.05
lcl495,0,24,27.74,0.05
lcl495,0,25,28.91,0.05
lcl495,0,26,30.08,0.05
lcl495,0,27,31.26,0.05
lcl495,0,28,32.43,0.05
lcl495,0,29,33.59,0.05
lcl495,0,30,34.76,0.05
lcl495,0,31,35.93,0.06
lcl495,0,32,37.08,0.06
lcl495,0,33,38.25,0.06
lcl495,0,34,39.4,0.06
lcl495,0,35,40.57,0.07
lcl495,0,36,41.73,0.07
lcl495,0,37,42.9,0.07
lcl495,0,38,44.07,0.08
lcl495,0,39,45.24,0.08
lcl495,0,40,46.41,0.09
lcl495,0,41,47.59,0.1
lcl495,0,42,48.76,0.1
lcl495,0,43,49.93,0.11
lcl495,0,44,51.1,0.12
lcl495,0,45,52.28,0.13
lcl495,0,46,53.45,0.14
lcl495,0,47,54.63,0.15
lcl495,0,48,55.8,0.16
lcl495,0,49,56.97,0.18
lcl495,0,50,58.14,0.19
lcl495,0,51,59.31,0.2
lcl495,0,52,60.48,0.22
lcl495,0,53,61.67,0.24
lcl495,0,54,62.85,0.25
lcl495,0,55,64.04,0.27
lcl495,0,56,65.22,0.29
lcl495,0,57,66.4,0.31
lcl495,0,58,67.58,0.34
lcl495,0,59,68.76,0.36
lcl495,0,60,69.94,0.38
lcl495,0,61,71.13,0.41
lcl495,0,62,72.31,0.43
lcl495,0,63,73.49,0.46
lcl495,0,64,74.67,0.49
lcl495,0,65,75.85,0.52
lcl495,0,66,77.04,0.55
lcl495,0,67,78.23,0.58
lcl495,0,68,79.43,0.61
lcl495,0,69,80.63,0.64
lcl495,0,70,81.82,0.67
lcl495,0,71,83.01,0.71
lcl495,0,72,84.21,0.74
lcl495,0,73,85.41,0.78
lcl495,0,74,86.6,0.81
lcl495,2,0,54.95,-0.48
lcl495,2,1,56.1,-0.47
lcl495,2,2,57.24,-0.47
lcl495,2,3,58.37,-0.46
lcl495,2,4,59.5,-0.46
lcl495,2,5,60.63,-0.45
lcl495,2,6,61.77,-0.45
lcl495,2,7,62.91,-0.44
lcl495,2,8,64.04,-0.43
lcl495,2,9,65.17,-0.43
lcl495,2,10,66.3,-0.42
lcl495,2,11,67.44,-0.42
lcl495,2,12,68.58,-0.41
lcl495,2,13,69.72,-0.41
lcl495,2,14,70.85,-0.4
lcl495,2,15,71.98,-0.4
lcl495,2,16,73.12,-0.39
lcl495,2,17,74.25,-0.39
lcl495,2,18,75.39,-0.38
lcl495,2,19,76.52,-0.38
lcl495,2,20,77.66,-0.37
lcl495,2,21,78.79,-0.37
lcl495,2,22,79.93,-0.36
lcl495,2,23,81.07,-0.36
lcl495,2,24,82.21,-0.35
lcl495,2,25,83.34,-0.35
lcl495,2,26,84.48,-0.35
lcl495,2,27,85.61,-0.34
lcl495,2,28,86.74,-0.34
lcl495,2,29,87.87,-0.33
lcl495,2,30,89.0,-0.33
lcl495,2,31,90.13,-0.33
lcl495,2,32,91.26,-0.32
lcl495,2,33,92.39,-0.32
lcl495,2,34,93.52,-0.31
lcl495,2,35,94.65,-0.31
lcl495,2,36,95.78,-0.31
lcl495,2,37,96.91,-0.3
lcl495,2,38,98.04,-0.3
lcl495,2,39,99.17,-0.3
lcl495,2,40,100.3,-0.29
lcl495,2,41,101.44,-0.29
lcl495,2,42,102.57,-0.29
lcl495,2,43,103.71,-0.28
lcl495,2,44,104.84,-0.28
lcl495,2,45,105.98,-0.28
lcl495,2,46,107.11,-0.27
lcl495,2,47,108.23,-0.27
lcl495,2,48,109.36,-0.27
lcl495,2,49,110.49,-0.27
lcl495,2,50,111.61,-0.26
lcl495,2,51,112.75,-0.26
lcl495,2,52,113.88,-0.26
lcl495,2,53,115.01,-0.25
lcl495,2,54,116.14,-0.25
lcl495,2,55,117.27,-0.25
lcl495,2,56,118.4,-0.24
lcl495,2,57,119.53,-0.24
lcl495,2,58,120.66,-0.24
lcl495,2,59,121.79,-0.23
lcl495,2,60,122.92,-0.23
lcl495,2,61,124.05,-0.23
lcl495,2,62,125.18,-0.22
lcl495,2,63,126.32,-0.22
lcl495,2,64,127.45,-0.22
lcl495,2,65,128.59,-0.21
lcl495,2,66,129.72,-0.21
lcl495,2,67,130.85,-0.21
lcl495,2,68,131.98,-0.2
lcl495,2,69,133.11,-0.2
lcl495,2,70,134.24,-0.2
lcl495,2,71,135.36,-0.19
lcl495,2,72,136.49,-0.19
lcl495,2,73,137.62,-0.19
lcl495,2,74,138.74,-0.18
lcl495,3,0,92.15,4.06
lcl495,3,1,93.8,4.06
lcl495,3,2,95.44,4.06
lcl495,3,3,97.08,4.06
lcl495,3,4,98.72,4.06
lcl495,3,5,100.35,4.06
lcl495,3,6,101.99,4.06
lcl495,3,7,103.63,4.06
lcl495,3,8,105.26,4.06
lcl495,3,9,106.89,4.06
lcl495,3,10,108.53,4.06
lcl495,3,11,110.17,4.07
lcl495,3,12,111.8,4.07
lcl495,3,13,113.44,4.07
lcl495,3,14,115.07,4.07
lcl495,3,15,116.7,4.07
lcl495,3,16,118.33,4.07
lcl495,3,17,119.96,4.08
lcl495,3,18,121.59,4.08
lcl495,3,19,123.23,4.08
lcl495,3,20,124.86,4.08
lcl495,3,21,126.5,4.08
lcl495,3,22,128.14,4.08
lcl495,3,23,129.77,4.09
lcl495,3,24,131.41,4.09
lcl495,3,25,133.05,4.09
lcl495,3,26,134.68,4.09
lcl495,3,27,136.32,4.09
lcl495,3,28,137.95,4.09
lcl495,3,29,139.59,4.09
lcl495,3,30,141.23,4.09
lcl495,3,31,142.87,4.09
lcl495,3,32,144.5,4.09
lcl495,3,33,146.13,4.09
lcl495,3,34,147.76,4.09
lcl495,3,35,149.39,4.09
lcl495,3,36,151.03,4.09
lcl495,3,37,152.67,4.09
lcl495,3,38,154.31,4.09
lcl495,3,39,155.96,4.09
lcl495,3,40,157.6,4.09
lcl495,3,41,159.24,4.08
lcl495,3,42,160.87,4.08
lcl495,3,43,162.5,4.08
lcl495,3,44,164.14,4.08
lcl495,3,45,165.77,4.08
lcl495,3,46,167.41,4.07
lcl495,3,47,169.04,4.07
lcl495,3,48,170.67,4.07
lcl495,3,49,172.3,4.07
lcl495,3,50,173.93,4.06
lcl495,3,51,175.55,4.06
lcl495,3,52,177.18,4.06
lcl495,3,53,178.81,4.05
lcl495,3,54,180.44,4.05
lcl495,3,55,182.06,4.05
lcl495,3,56,183.69,4.05
lcl495,3,57,185.32,4.04
lcl495,3,58,186.95,4.04
lcl495,3,59,188.58,4.04
lcl495,3,60,190.2,4.03
lcl495,3,61,191.83,4.03
lcl495,3,62,193.46,4.03
lcl495,3,63,195.1,4.03
lcl495,3,64,196.74,4.03
lcl495,3,65,198.38,4.02
lcl495,3,66,200.02,4.02
lcl495,3,67,201.66,4.02
lcl495,3,68,203.3,4.02
lcl495,3,69,204.93,4.02
lcl495,3,70,206.57,4.01
lcl495,3,71,208.22,4.01
lcl495,3,72,209.89,4.01
lcl495,3,73,211.52,4.01
lcl495,3,74,213.15,4.01
lcl495,6,0,119.25,-3.42
lcl495,6,1,120.32,-3.42
lcl495,6,2,121.39,-3.42
lcl495,6,3,122.44,-3.42
lcl495,6,4,123.5,-3.41
lcl495,6,5,124.56,-3.41
lcl495,6,6,125.62,-3.41
lcl495,6,7,126.69,-3.41
lcl495,6,8,127.76,-3.41
lcl495,6,9,128.82,-3.41
lcl495,6,10,129.87,-3.41
lcl495,6,11,130.93,-3.41
lcl495,6,12,131.99,-3.41
lcl495,6,13,133.05,-3.41
lcl495,6,14,134.1,-3.41
lcl495,6,15,135.16,-3.41
lcl495,6,16,136.22,-3.4
lcl495,6,17,137.28,-3.4
lcl495,6,18,138.34,-3.4
lcl495,6,19,139.41,-3.4
lcl495,6,20,140.47,-3.4
lcl495,6,21,141.53,-3.4
lcl495,6,22,142.59,-3.4
lcl495,6,23,143.64,-3.41
lcl495,6,24,144.7,-3.41
lcl495,6,25,145.76,-3.41
lcl495,6,26,146.83,-3.41
lcl495,6,27,147.89,-3.41
lcl495,6,28,148.95,-3.41
lcl495,6,29,150.02,-3.41
lcl495,6,30,151.09,-3.41
lcl495,6,31,152.14,-3.41
lcl495,6,32,153.2,-3.41
lcl495,6,33,154.24,-3.41
lcl495,6,34,155.3,-3.41
lcl495,6,35,156.36,-3.41
lcl495,6,36,157.42,-3.41
lcl495,6,37,158.48,-3.41
lcl495,6,38,159.55,-3.42
lcl495,6,39,160.61,-3.42
lcl495,6,40,161.68,-3.42
lcl495,6,41,162.74,-3.43
lcl495,6,42,163.79,-3.43
lcl495,6,43,164.84,-3.44
lcl495,6,44,165.9,-3.44
lcl495,6,45,166.96,-3.45
lcl495,6,46,168.03,-3.45
lcl495,6,47,169.09,-3.45
lcl495,6,48,170.15,-3.46
lcl495,6,49,171.21,-3.46
lcl495,6,50,172.26,-3.46
lcl495,6,51,173.32,-3.46
lcl495,6,52,174.38,-3.47
lcl495,6,53,175.43,-3.47
lcl495,6,54,176.48,-3.47
lcl495,6,55,177.54,-3.48
lcl495,6,56,178.59,-3.48
lcl495,6,57,179.65,-3.48
lcl495,6,58,180.71,-3.48
lcl495,6,59,181.77,-3.49
lcl495,6,60,182.82,-3.49
lcl495,6,61,183.88,-3.49
lcl495,6,62,184.93,-3.49
lcl495,6,63,186.0,-3.49
lcl495,6,64,187.05,-3.48
lcl495,6,65,188.11,-3.48
lcl495,6,66,189.17,-3.48
lcl495,6,67,190.22,-3.48
lcl495,6,68,191.28,-3.48
lcl495,6,69,192.33,-3.47
lcl495,6,70,193.38,-3.47
lcl495,6,71,194.44,-3.47
lcl495,6,72,195.5,-3.47
lcl495,6,73,196.55,-3.47
lcl495,6,74,197.61,-3.46
lcl495,7,0,3.54,-4.07
lcl495,7,1,4.4,-4.08
lcl495,7,2,5.19,-4.08
lcl495,7,3,6.03,-4.09
lcl495,7,4,6.99,-4.1
lcl495,7,5,8.02,-4.1
lcl495,7,6,8.96,-4.11
lcl495,7,7,9.85,-4.12
lcl495,7,8,10.87,-4.12
lcl495,7,9,12.0,-4.13
lcl495,7,10,13.26,-4.13
lcl495,7,11,14.4,-4.14
lcl495,7,12,15.52,-4.15
lcl495,7,13,16.62,-4.15
lcl495,7,14,17.72,-4.16
lcl495,7,15,18.88,-4.17
lcl495,7,16,20.01,-4.17
lcl495,7,17,21.09,-4.18
lcl495,7,18,22.08,-4.19
lcl495,7,19,23.15,-4.19
lcl495,7,20,24.22,-4.2
lcl495,7,21,25.28,-4.21
lcl495,7,22,26.34,-4.22
lcl495,7,23,27.4,-4.22
lcl495,7,24,28.46,-4.23
lcl495,7,25,29.52,-4.24
lcl495,7,26,30.58,-4.24
lcl495,7,27,31.63,-4.25
lcl495,7,28,32.69,-4.26
lcl495,7,29,33.74,-4.27
lcl495,7,30,34.79,-4.27
lcl495,7,31,35.84,-4.28
lcl495,7,32,36.88,-4.29
lcl495,7,33,37.93,-4.29
lcl495,7,34,38.97,-4.3
lcl495,7,35,40.0,-4.3
lcl495,7,36,41.02,-4.31
lcl495,7,37,42.01,-4.31
lcl495,7,38,42.99,-4.32
lcl495,7,39,44.03,-4.32
lcl495,7,40,45.06,-4.33
lcl495,7,41,46.08,-4.33
lcl495,7,42,47.09,-4.33
lcl495,7,43,48.09,-4.34
lcl495,7,44,49.09,-4.34
lcl495,7,45,50.09,-4.34
lcl495,7,46,51.09,-4.35
lcl495,7,47,52.09,-4.35
lcl495,7,48,53.08,-4.35
lcl495,7,49,54.07,-4.35
lcl495,7,50,55.06,-4.36
lcl495,7,51,56.05,-4.36
lcl495,7,52,57.04,-4.36
lcl495,7,53,58.03,-4.36
lcl495,7,54,59.02,-4.36
lcl495,7,55,60.0,-4.36
lcl495,7,56,60.98,-4.37
lcl495,7,57,61.96,-4.37
lcl495,7,58,62.94,-4.37
lcl495,7,59,63.92,-4.37
lcl495,7,60,64.9,-4.37
lcl495,7,61,65.88,-4.37
lcl495,7,62,66.86,-4.37
lcl495,7,63,67.83,-4.37
lcl495,7,64,68.81,-4.37
lcl495,7,65,69.78,-4.37
lcl495,7,66,70.75,-4.37
lcl495,7,67,71.72,-4.37
lcl495,7,68,72.7,-4.37
lcl495,7,69,73.67,-4.37
lcl495,7,70,74.64,-4.37
lcl495,7,71,75.61,-4.37
lcl495,7,72,76.58,-4.37
lcl495,7,73,77.55,-4.37
lcl495,7,74,78.51,-4.37
lcl3133,0,0,0.0,0.0
lcl3133,0,1,1.08,0.0
lcl3133,0,2,2.19,0.0
lcl3133,0,3,3.33,0.0
lcl3133,0,4,4.49,0.0
lcl3133,0,5,5.66,0.0
lcl3133,0,6,6.83,0.0
lcl3133,0,7,8.01,0.0
lcl3133,0,8,9.19,0.0
lcl3133,0,9,10.37,0.0
lcl3133,0,10,11.56,0.0
lcl3133,0,11,12.74,0.0
lcl3133,0,12,13.92,0.0
lcl3133,0,13,15.12,0.0
lcl3133,0,14,16.31,0.0
lcl3133,0,15,17.51,0.01
lcl3133,0,16,18.69,0.01
lcl3133,0,17,19.88,0.01
lcl3133,0,18,21.06,0.01
lcl3133,0,19,22.25,0.01
lcl3133,0,20,23.43,0.01
lcl3133,0,21,24.62,0.01
lcl3133,0,22,25.8,0.01
lcl3133,0,23,27.0,0.02
lcl3133,0,24,28.19,0.02
lcl3133,0,25,29.37,0.02
lcl3133,0,26,30.56,0.02
lcl3133,0,27,31.75,0.02
lcl3133,0,28,32.93,0.02
lcl3133,0,29,34.12,0.03
lcl3133,0,30,35.3,0.03
lcl3133,0,31,36.48,0.03
lcl3133,0,32,37.66,0.03
lcl3133,0,33,38.84,0.04
lcl3133,0,34,40.01,0.04
lcl3133,0,35,41.2,0.04
lcl3133,0,36,42.38,0.05
lcl3133,0,37,43.58,0.05
lcl3133,0,38,44.77,0.06
lcl3133,0,39,45.97,0.06
lcl3133,0,40,47.17,0.06
lcl3133,0,41,48.36,0.07
lcl3133,0,42,49.55,0.07
lcl3133,0,43,50.74,0.08
lcl3133,0,44,51.92,0.09
lcl3133,0,45,53.11,0.09
lcl3133,0,46,54.29,0.1
lcl3133,0,47,55.48,0.1
lcl3133,0,48,56.66,0.11
lcl3133,0,49,57.84,0.12
lcl3133,0,50,59.03,0.13
lcl3133,0,51,60.22,0.13
lcl3133,0,52,61.41,0.14
lcl3133,0,53,62.61,0.15
lcl3133,0,54,63.81,0.16
lcl3133,0,55,65.01,0.17
lcl3133,0,56,66.2,0.18
lcl3133,0,57,67.4,0.19
lcl3133,0,58,68.59,0.21
lcl3133,0,59,69.78,0.22
lcl3133,0,60,70.97,0.23
lcl3133,0,61,72.17,0.25
lcl3133,0,62,73.36,0.26
lcl3133,0,63,74.56,0.28
lcl3133,0,64,75.76,0.29
lcl3133,0,65,76.95,0.31
lcl3133,0,66,78.14,0.33
lcl3133,0,67,79.34,0.35
lcl3133,0,68,80.55,0.37
lcl3133,0,69,81.76,0.4
lcl3133,0,70,82.96,0.42
lcl3133,0,71,84.17,0.45
lcl3133,0,72,85.37,0.47
lcl3133,0,73,86.58,0.5
lcl3133,0,74,87.79,0.53
lcl3133,2,0,64.28,0.19
lcl3133,2,1,65.32,0.19
lcl3133,2,2,66.36,0.2
lcl3133,2,3,67.4,0.2
lcl3133,2,4,68.44,0.2
lcl3133,2,5,69.48,0.2
lcl3133,2,6,70.52,0.21
lcl3133,2,7,71.55,0.21
lcl3133,2,8,72.59,0.21
lcl3133,2,9,73.62,0.22
lcl3133,2,10,74.66,0.22
lcl3133,2,11,75.69,0.22
lcl3133,2,12,76.73,0.23
lcl3133,2,13,77.78,0.23
lcl3133,2,14,78.83,0.23
lcl3133,2,15,79.88,0.24
lcl3133,2,16,80.92,0.24
lcl3133,2,17,81.96,0.24
lcl3133,2,18,82.99,0.25
lcl3133,2,19,84.02,0.25
lcl3133,2,20,85.05,0.25
lcl3133,2,21,86.08,0.26
lcl3133,2,22,87.12,0.26
lcl3133,2,23,88.16,0.27
lcl3133,2,24,89.19,0.27
lcl3133,2,25,90.23,0.28
lcl3133,2,26,91.26,0.28
lcl3133,2,27,92.31,0.29
lcl3133,2,28,93.34,0.29
lcl3133,2,29,94.38,0.3
lcl3133,2,30,95.42,0.31
lcl3133,2,31,96.47,0.31
lcl3133,2,32,97.51,0.32
lcl3133,2,33,98.55,0.32
lcl3133,2,34,99.6,0.33
lcl3133,2,35,100.64,0.34
lcl3133,2,36,101.67,0.34
lcl3133,2,37,102.7,0.35
lcl3133,2,38,103.73,0.35
lcl3133,2,39,104.76,0.36
lcl3133,2,40,105.79,0.36
lcl3133,2,41,106.83,0.37
lcl3133,2,42,107.87,0.37
lcl3133,2,43,108.91,0.38
lcl3133,2,44,109.96,0.38
lcl3133,2,45,111.01,0.39
lcl3133,2,46,112.04,0.39
lcl3133,2,47,113.08,0.4
lcl3133,2,48,114.11,0.4
lcl3133,2,49,115.15,0.4
lcl3133,2,50,116.17,0.41
lcl3133,2,51,117.21,0.41
lcl3133,2,52,118.23,0.41
lcl3133,2,53,119.26,0.41
lcl3133,2,54,120.3,0.41
lcl3133,2,55,121.33,0.41
lcl3133,2,56,122.37,0.41
lcl3133,2,57,123.4,0.41
lcl3133,2,58,124.43,0.41
lcl3133,2,59,125.46,0.4
lcl3133,2,60,126.5,0.4
lcl3133,2,61,127.54,0.4
lcl3133,2,62,128.58,0.4
lcl3133,2,63,129.61,0.4
lcl3133,2,64,130.64,0.4
lcl3133,2,65,131.68,0.4
lcl3133,2,66,132.71,0.39
lcl3133,2,67,133.74,0.39
lcl3133,2,68,134.77,0.39
lcl3133,2,69,135.8,0.39
lcl3133,2,70,136.83,0.38
lcl3133,2,71,137.86,0.38
lcl3133,2,72,138.9,0.37
lcl3133,2,73,139.94,0.37
lcl3133,2,74,140.97,0.36
lcl3133,3,0,38.22,4.5
lcl3133,3,1,39.6,4.5
lcl3133,3,2,40.99,4.5
lcl3133,3,3,42.38,4.51
lcl3133,3,4,43.77,4.51
lcl3133,3,5,45.17,4.51
lcl3133,3,6,46.57,4.51
lcl3133,3,7,47.96,4.51
lcl3133,3,8,49.34,4.52
lcl3133,3,9,50.72,4.52
lcl3133,3,10,52.1,4.52
lcl3133,3,11,53.47,4.52
lcl3133,3,12,54.85,4.52
lcl3133,3,13,56.23,4.53
lcl3133,3,14,57.61,4.53
lcl3133,3,15,59.0,4.53
lcl3133,3,16,60.38,4.53
lcl3133,3,17,61.77,4.54
lcl3133,3,18,63.15,4.54
lcl3133,3,19,64.52,4.54
lcl3133,3,20,65.9,4.54
lcl3133,3,21,67.29,4.54
lcl3133,3,22,68.67,4.54
lcl3133,3,23,70.05,4.55
lcl3133,3,24,71.42,4.55
lcl3133,3,25,72.78,4.55
lcl3133,3,26,74.14,4.55
lcl3133,3,27,75.51,4.55
lcl3133,3,28,76.87,4.55
lcl3133,3,29,78.24,4.56
lcl3133,3,30,79.62,4.56
lcl3133,3,31,80.99,4.56
lcl3133,3,32,82.37,4.56
lcl3133,3,33,83.75,4.56
lcl3133,3,34,85.12,4.56
lcl3133,3,35,86.49,4.57
lcl3133,3,36,87.87,4.57
lcl3133,3,37,89.25,4.57
lcl3133,3,38,90.63,4.57
lcl3133,3,39,92.01,4.58
lcl3133,3,40,93.38,4.58
lcl3133,3,41,94.76,4.58
lcl3133,3,42,96.13,4.58
lcl3133,3,43,97.51,4.59
lcl3133,3,44,98.88,4.59
lcl3133,3,45,100.25,4.59
lcl3133,3,46,101.62,4.59
lcl3133,3,47,102.98,4.59
lcl3133,3,48,104.34,4.59
lcl3133,3,49,105.71,4.6
lcl3133,3,50,107.08,4.6
lcl3133,3,51,108.44,4.6
lcl3133,3,52,109.81,4.6
lcl3133,3,53,111.18,4.6
lcl3133,3,54,112.56,4.6
lcl3133,3,55,113.92,4.6
lcl3133,3,56,115.3,4.6
lcl3133,3,57,116.67,4.6
lcl3133,3,58,118.04,4.6
lcl3133,3,59,119.42,4.6
lcl3133,3,60,120.8,4.6
lcl3133,3,61,122.18,4.6
lcl3133,3,62,123.55,4.6
lcl3133,3,63,124.93,4.6
lcl3133,3,64,126.3,4.6
lcl3133,3,65,127.66,4.6
lcl3133,3,66,129.03,4.59
lcl3133,3,67,130.4,4.59
lcl3133,3,68,131.77,4.59
lcl3133,3,69,133.13,4.59
lcl3133,3,70,134.49,4.59
lcl3133,3,71,135.86,4.59
lcl3133,3,72,137.22,4.59
lcl3133,3,73,138.59,4.58
lcl3133,3,74,139.96,4.58
lcl3133,5,0,0.71,4.04
lcl3133,5,1,2.21,4.04
lcl3133,5,2,3.76,4.04
lcl3133,5,3,5.36,4.04
lcl3133,5,4,6.97,4.04
lcl3133,5,5,8.59,4.04
lcl3133,5,6,10.23,4.04
lcl3133,5,7,11.88,4.04
lcl3133,5,8,13.53,4.04
lcl3133,5,9,15.18,4.04
lcl3133,5,10,16.83,4.04
lcl3133,5,11,18.48,4.05
lcl3133,5,12,20.12,4.05
lcl3133,5,13,21.77,4.05
lcl3133,5,14,23.41,4.05
lcl3133,5,15,25.06,4.06
lcl3133,5,16,26.7,4.06
lcl3133,5,17,28.35,4.07
lcl3133,5,18,30.0,4.07
lcl3133,5,19,31.65,4.07
lcl3133,5,20,33.29,4.08
lcl3133,5,21,34.94,4.09
lcl3133,5,22,36.57,4.09
lcl3133,5,23,38.21,4.1
lcl3133,5,24,39.84,4.1
lcl3133,5,25,41.48,4.11
lcl3133,5,26,43.12,4.12
lcl3133,5,27,44.75,4.13
lcl3133,5,28,46.38,4.13
lcl3133,6,0,69.09,-4.61
lcl3133,6,1,70.02,-4.6
lcl3133,6,2,70.95,-4.6
lcl3133,6,3,71.87,-4.6
lcl3133,6,4,72.79,-4.6
lcl3133,6,5,73.73,-4.6
lcl3133,6,6,74.66,-4.59
lcl3133,6,7,75.58,-4.59
lcl3133,6,8,76.51,-4.59
lcl3133,6,9,77.45,-4.59
lcl3133,6,10,78.4,-4.59
lcl3133,6,11,79.34,-4.59
lcl3133,6,12,80.27,-4.58
lcl3133,6,13,81.21,-4.58
lcl3133,6,14,82.14,-4.58
lcl3133,6,15,83.06,-4.58
lcl3133,6,16,83.99,-4.58
lcl3133,6,17,84.92,-4.58
lcl3133,6,18,85.86,-4.58
lcl3133,6,19,86.8,-4.58
lcl3133,6,20,87.73,-4.58
lcl3133,6,21,88.66,-4.58
lcl3133,6,22,89.58,-4.58
lcl3133,6,23,90.51,-4.58
lcl3133,6,24,91.44,-4.58
lcl3133,6,25,92.37,-4.58
lcl3133,6,26,93.29,-4.58
lcl3133,6,27,94.22,-4.58
lcl3133,6,28,95.15,-4.58
lcl3133,6,29,96.08,-4.58
lcl3133,6,30,97.02,-4.58
lcl3133,6,31,97.95,-4.58
lcl3133,6,32,98.88,-4.58
lcl3133,6,33,99.81,-4.58
lcl3133,6,34,100.75,-4.58
lcl3133,6,35,101.67,-4.58
lcl3133,6,36,102.59,-4.58
lcl3133,6,37,103.52,-4.58
lcl3133,6,38,104.45,-4.58
lcl3133,6,39,105.38,-4.58
lcl3133,6,40,106.31,-4.58
lcl3133,6,41,107.25,-4.58
lcl3133,6,42,108.18,-4.58
lcl3133,6,43,109.12,-4.59
lcl3133,6,44,110.05,-4.59
lcl3133,6,45,110.98,-4.59
lcl3133,6,46,111.9,-4.59
lcl3133,6,47,112.83,-4.59
lcl3133,6,48,113.74,-4.59
lcl3133,6,49,114.66,-4.59
lcl3133,6,50,115.59,-4.6
lcl3133,6,51,116.52,-4.6
lcl3133,6,52,117.46,-4.6
lcl3133,6,53,118.39,-4.6
lcl3133,6,54,119.32,-4.6
lcl3133,6,55,120.25,-4.6
lcl3133,6,56,121.18,-4.6
lcl3133,6,57,122.1,-4.6
lcl3133,6,58,123.03,-4.6
lcl3133,6,59,123.95,-4.6
lcl3133,6,60,124.87,-4.6
lcl3133,6,61,125.8,-4.6
lcl3133,6,62,126.72,-4.6
lcl3133,6,63,127.65,-4.6
lcl3133,6,64,128.58,-4.6
lcl3133,6,65,129.51,-4.6
lcl3133,6,66,130.43,-4.6
lcl3133,6,67,131.36,-4.6
lcl3133,6,68,132.28,-4.6
lcl3133,6,69,133.2,-4.6
lcl3133,6,70,134.12,-4.6
lcl3133,6,71,135.05,-4.6
lcl3133,6,72,135.98,-4.6
lcl3133,6,73,136.91,-4.61
lcl3133,6,74,137.84,-4.61
lcl3133,7,0,16.85,-4.27
lcl3133,7,1,17.75,-4.27
lcl3133,7,2,18.66,-4.27
lcl3133,7,3,19.58,-4.26
lcl3133,7,4,20.5,-4.26
lcl3133,7,5,21.42,-4.26
lcl3133,7,6,22.35,-4.25
lcl3133,7,7,23.28,-4.25
lcl3133,7,8,24.21,-4.24
lcl3133,7,9,25.15,-4.24
lcl3133,7,10,26.09,-4.23
lcl3133,7,11,27.03,-4.23
lcl3133,7,12,27.97,-4.23
lcl3133,7,13,28.92,-4.22
lcl3133,7,14,29.86,-4.21
lcl3133,7,15,30.79,-4.21
lcl3133,7,16,31.71,-4.2
lcl3133,7,17,32.64,-4.2
lcl3133,7,18,33.56,-4.19
lcl3133,7,19,34.49,-4.19
lcl3133,7,20,35.42,-4.18
lcl3133,7,21,36.35,-4.17
lcl3133,7,22,37.27,-4.17
lcl3133,7,23,38.2,-4.16
lcl3133,7,24,39.12,-4.15
lcl3133,7,25,40.05,-4.15
lcl3133,7,26,40.98,-4.14
lcl3133,7,27,41.9,-4.13
lcl3133,7,28,42.82,-4.12
lcl3133,7,29,43.75,-4.12
lcl3133,7,30,44.69,-4.11
lcl3133,7,31,45.62,-4.1
lcl3133,7,32,46.56,-4.09
lcl3133,7,33,47.5,-4.09
lcl3133,7,34,48.45,-4.08
lcl3133,7,35,49.38,-4.07
lcl3133,7,36,50.31,-4.07
lcl3133,7,37,51.24,-4.06
lcl3133,7,38,52.16,-4.05
lcl3133,7,39,53.09,-4.05
lcl3133,7,40,54.01,-4.04
lcl3133,7,41,54.93,-4.03
lcl3133,7,42,55.84,-4.03
lcl3133,7,43,56.76,-4.02
lcl3133,7,44,57.69,-4.02
lcl3133,7,45,58.61,-4.01
lcl3133,7,46,59.53,-4.01
lcl3133,7,47,60.45,-4.01
lcl3133,7,48,61.37,-4.0
lcl3133,7,49,62.3,-4.0
lcl3133,7,50,63.22,-4.0
lcl3133,7,51,64.15,-4.0
lcl3133,7,52,65.08,-4.0
lcl3133,7,53,66.02,-4.0
lcl3133,7,54,66.96,-3.99
lcl3133,7,55,67.89,-4.0
lcl3133,7,56,68.83,-4.0
lcl3133,7,57,69.75,-4.0
lcl3133,7,58,70.68,-4.0
lcl3133,7,59,71.6,-4.0
lcl3133,7,60,72.51,-4.0
lcl3133,7,61,73.44,-4.0
lcl3133,7,62,74.37,-4.0
lcl3133,7,63,75.3,-4.0
lcl3133,7,64,76.23,-4.01
lcl3133,7,65,77.15,-4.01
lcl3133,7,66,78.08,-4.01
lcl3133,7,67,79.02,-4.01
lcl3133,7,68,79.95,-4.01
lcl3133,7,69,80.88,-4.02
lcl3133,7,70,81.81,-4.02
lcl3133,7,71,82.73,-4.02
lcl3133,7,72,83.65,-4.02
lcl3133,7,73,84.58,-4.03
lcl3133,7,74,85.51,-4.03


==> data/output_data_64.csv <==
idx,lcl,kl,lcr
0,6.523561956057013,0.0,0.0
1,8.174925682500678,0.0,0.0
2,5.491853096329675,0.0,0.0
3,7.948367231584678,0.0,0.0
4,0.0,0.0,8.430452551665532
5,0.0,0.0,3.584962500721156
6,0.0,0.0,7.129283016944966
7,0.0,7.2761244052742375,0.0
8,7.139551352398794,0.0,0.0
9,0.0,8.139551352398794,0.0
10,6.475733430966398,0.0,0.0
11,0.0,0.0,7.159871336778389
12,0.0,0.0,6.672425341971495
13,6.108524456778169,0.0,0.0
14,4.459431618637297,0.0,0.0
15,0.0,5.321928094887363,0.0
16,0.0,0.0,6.022367813028454
17,0.0,0.0,7.219168520462161
18,0.0,0.0,7.912889336229962
19,0.0,5.882643049361842,0.0
20,5.584962500721156,0.0,0.0
21,4.754887502163468,0.0,0.0
22,0.0,0.0,5.754887502163468
23,0.0,0.0,9.442943495848729
24,2.807354922057604,1.584962500721156,0.0
25,7.434628227636725,0.0,0.0
26,8.50382573799575,0.0,0.0
27,0.0,4.700439718141092,0.0
28,0.0,9.350939181546432,0.0
29,0.0,0.0,4.700439718141092
30,0.0,0.0,3.9068905956085187
31,0.0,6.845490050944375,0.0
32,5.977279923499917,0.0,0.0
33,0.0,10.052568050804153,1.0
34,0.0,6.321928094887363,0.0
35,0.0,0.0,5.832890014164741
36,0.0,0.0,5.392317422778761
37,0.0,6.6293566200796095,0.0
38,7.599912842187128,0.0,0.0
39,4.754887502163468,0.0,0.0
40,0.0,0.0,7.876516946564999
41,6.339850002884624,0.0,0.0
42,6.918863237274595,0.0,0.0
43,0.0,7.679480099505446,0.0
44,4.392317422778761,0.0,0.0
45,5.285402218862249,0.0,0.0
46,5.0,0.0,0.0
47,0.0,0.0,7.169925001442312
48,0.0,5.087462841250339,0.0
49,0.0,7.03342300153745,1.0
50,6.643856189774724,0.0,0.0
51,0.0,5.426264754702098,0.0
52,8.011227255423254,1.584962500721156,0.0
53,6.20945336562895,0.0,0.0
54,0.0,8.654636028527968,0.0
55,0.0,0.0,6.426264754702098
56,0.0,0.0,8.51175265376738
57,0.0,0.0,7.076815597050831
58,0.0,0.0,7.539158811108031
59,0.0,0.0,5.392317422778761
60,5.087462841250339,0.0,0.0
61,0.0,0.0,5.930737337562887
62,4.807354922057604,0.0,0.0
63,0.0,4.169925001442312,0.0


==> data/output_reconstruction.csv <==
Time,Vehicle_ID,X_Position,Y_Position
0,0,-1.0651207,-1.0469941
1,0,-1.0153774,-1.0250646
2,0,-1.0163879,-1.0346843
3,0,-0.9511565,-1.008662
4,0,-0.7929807,-0.9840152
5,0,-0.75482523,-0.93375975
6,0,-0.7070433,-0.90057576
7,0,-0.72026014,-0.93845725
8,0,-0.6383671,-0.9885943
9,0,-0.6045139,-1.0226271
10,0,-0.6474745,-1.0045447
11,0,-0.6696454,-1.0184005
12,0,-0.631104,-1.001473
13,0,-0.60353243,-0.9766413
14,0,-0.57700074,-0.9256512
15,0,-0.516257,-0.99483764
16,0,-0.5087725,-0.9853849
17,0,-0.50742483,-1.0108427
18,0,-0.49985653,-0.9923376
19,0,-0.5507872,-1.0036993
20,0,-0.5193583,-1.0187836
21,0,-0.44612652,-0.99596107
22,0,-0.4060596,-0.99881744
23,0,-0.35060078,-1.0338309
24,0,-0.30019018,-1.0170878
25,0,-0.2868838,-1.0192031
26,0,-0.22492242,-0.93703884
27,0,-0.19764736,-0.9558711
28,0,-0.18488914,-0.9813596
29,0,-0.18106535,-0.9977327
30,0,-0.17157066,-0.99952745
31,0,-0.16628,-1.0186323
32,0,-0.074187815,-0.9713182
33,0,0.0068555623,-0.93943334
34,0,0.00363487,-0.9009267
35,0,0.028517008,-0.977944
36,0,0.03909485,-0.98210925
37,0,-0.016818613,-0.99883854
38,0,0.034695476,-0.94562477
39,0,0.027741164,-0.9821266
40,0,0.055539757,-0.9518682
41,0,0.12074879,-0.97226334
42,0,0.16480628,-0.9541094
43,0,0.17390558,-0.9840831
44,0,0.25196224,-0.9935125
45,0,0.2826915,-0.9999126
46,0,0.3127335,-0.93993783
47,0,0.3066006,-0.94476205
48,0,0.3081067,-0.9633299
49,0,0.2754389,-0.9531658
50,0,0.36298582,-0.9358855
51,0,0.38445714,-0.9713323
52,0,0.44279912,-0.95333636
53,0,0.5322267,-0.95984113
54,0,0.57994616,-0.90583557
55,0,0.5860201,-0.9435868
56,0,0.5962616,-0.93136466
57,0,0.5525259,-0.9129825
58,0,0.59468937,-0.88210046
59,0,0.6178652,-0.89778996
60,0,0.60041225,-0.8761662
61,0,0.6142887,-0.8765327
62,0,0.6997248,-0.81234974
63,0,0.6545758,-0.79850096
64,0,0.65571034,-0.82032394
65,0,0.74105203,-0.8133178
66,0,0.76378894,-0.7848396
67,0,0.74618244,-0.83933324
68,0,0.7731137,-0.83548546
69,0,0.85369,-0.80321574
70,0,0.916234,-0.793362
71,0,1.0048679,-0.766435
72,0,1.0014992,-0.7459408
73,0,0.9497458,-0.6743438
74,0,0.9119986,-0.68233085
0,2,0.37302056,-1.1089656
1,2,0.36920932,-1.0367925
2,2,0.29559925,-0.99515927
3,2,0.2226457,-0.982929
4,2,0.18297255,-1.0439825
5,2,0.2502423,-1.1550754
6,2,0.28810057,-1.0887678
7,2,0.27972132,-1.1096932
8,2,0.37142685,-1.0608315
9,2,0.4724668,-1.1236005
10,2,0.45068768,-1.0133913
11,2,0.40924743,-1.0360923
12,2,0.42578098,-0.9292139
13,2,0.39880875,-0.95802736
14,2,0.4759924,-0.95695496
15,2,0.5438349,-1.0455925
16,2,0.5824543,-1.0172503
17,2,0.6202675,-1.0920542
18,2,0.6287738,-1.0229775
19,2,0.62781274,-0.9249859
20,2,0.65914667,-0.9536817
21,2,0.68625903,-1.019297
22,2,0.71814203,-1.0488486
23,2,0.66513026,-1.0798643
24,2,0.68992805,-1.1110522
25,2,0.6742109,-1.203952
26,2,0.7324022,-1.1302912
27,2,0.72467566,-1.1314762
28,2,0.74972165,-1.1107173
29,2,0.7646055,-1.1262677
30,2,0.7600893,-1.09723
31,2,0.76246774,-1.1116256
32,2,0.8180015,-1.0767962
33,2,0.86213493,-1.1429627
34,2,0.8503461,-1.0803754
35,2,0.87524056,-1.0816455
36,2,0.8840847,-1.1071999
37,2,0.84701,-1.1548233
38,2,0.9137777,-1.0982358
39,2,0.965729,-1.0948304
40,2,1.0350037,-1.1267797
41,2,1.0742536,-1.2129027
42,2,1.0764252,-1.095191
43,2,1.148905,-1.0783787
44,2,1.168302,-1.1038208
45,2,1.1870662,-1.1246952
46,2,1.168464,-1.0840216
47,2,1.1791141,-1.108803
48,2,1.1999884,-1.1308379
49,2,1.1411834,-1.1645546
50,2,1.163114,-1.0591059
51,2,1.214376,-1.0381663
52,2,1.2632747,-1.059547
53,2,1.3158078,-1.1135905
54,2,1.3208394,-1.1009398
55,2,1.4096658,-1.1300746
56,2,1.4221394,-1.1288577
57,2,1.352734,-1.1689534
58,2,1.3277936,-1.0447215
59,2,1.3696426,-0.9947795
60,2,1.4192119,-1.0165955
61,2,1.423826,-1.1446862
62,2,1.3505495,-1.0848444
63,2,1.3201753,-1.0938015
64,2,1.3621367,-1.0431967
65,2,1.3838398,-1.0808532
66,2,1.4504539,-1.1041949
67,2,1.6110816,-1.0517008
68,2,1.6232238,-1.1824768
69,2,1.7291313,-1.186484
70,2,1.7416997,-1.141157
71,2,1.8144736,-1.0469
72,2,1.8310566,-1.0981491
73,2,1.9132068,-1.1283686
74,2,2.0451274,-1.0047512
0,3,0.3605862,0.99555737
1,3,0.31015107,0.9561965
2,3,0.29145822,1.0417538
3,3,0.27730754,0.96022373
4,3,0.28138483,0.98968786
5,3,0.32883695,1.0173132
6,3,0.4180337,1.0379143
7,3,0.4741169,1.1087527
8,3,0.48441395,1.0953815
9,3,0.37962273,1.0437782
10,3,0.47692564,1.0704222
11,3,0.4445761,1.0480847
12,3,0.52620864,1.0056767
13,3,0.5769417,0.9605749
14,3,0.66546977,1.008666
15,3,0.7634305,1.0714121
16,3,0.797225,1.0200741
17,3,0.7744986,1.0297787
18,3,0.7908728,1.0571249
19,3,0.7588655,1.0760648
20,3,0.7782823,1.0753927
21,3,0.6978954,1.0911918
22,3,0.81969905,1.1280346
23,3,0.857569,1.0624866
24,3,0.93071544,1.042722
25,3,0.8977678,1.024137
26,3,0.939263,1.0269034
27,3,0.9886128,1.1014433
28,3,1.0224986,1.0384719
29,3,1.012421,1.0325727
30,3,1.1100968,1.0793781
31,3,1.1621425,1.1241653
32,3,1.2532319,1.1503983
33,3,1.2501184,1.1485219
34,3,1.2791464,1.1331935
35,3,1.2215347,1.0691447
36,3,1.2492797,1.0148594
37,3,1.2252984,1.0265155
38,3,1.2872682,1.0713637
39,3,1.2395731,1.0729153
40,3,1.3038605,1.0548756
41,3,1.2928282,1.0625222
42,3,1.3970462,1.0826323
43,3,1.3704207,1.0270228
44,3,1.4313895,1.0628586
45,3,1.4028264,1.04492
46,3,1.4500198,1.0964742
47,3,1.4883368,1.171422
48,3,1.4668075,1.1311309
49,3,1.3966439,1.05464
50,3,1.4759314,1.0756397
51,3,1.4232631,1.006844
52,3,1.4891555,1.0620515
53,3,1.5400248,1.091315
54,3,1.5808413,1.1107836
55,3,1.4830546,1.047245
56,3,1.5310824,1.047003
57,3,1.5597925,1.0062182
58,3,1.5910711,1.0793512
59,3,1.5626837,1.1014454
60,3,1.62728,1.0837708
61,3,1.6386435,1.032978
62,3,1.7649742,1.0511744
63,3,1.7313964,1.0374362
64,3,1.7809803,1.1300168
65,3,1.7961004,1.1047206
66,3,1.9587839,1.0974545
67,3,1.9178684,0.95144385
68,3,1.9886911,0.93283194
69,3,1.9325559,0.7880294
70,3,1.9044526,0.7744978
71,3,2.139215,1.0362225
72,3,2.0690987,1.0201313
73,3,2.0961442,0.93811303
74,3,2.1427681,0.97105414
0,6,1.1800764,-3.2385085
1,6,1.262112,-3.341701
2,6,1.1970013,-3.4820237
3,6,1.0916115,-3.6043482
4,6,1.1448689,-3.5810564
5,6,1.0706166,-3.5951533
6,6,1.2223005,-3.5628188
7,6,1.2427703,-3.5652149
8,6,1.2122486,-3.4190822
9,6,1.2421013,-3.454072
10,6,1.2975603,-3.5061748
11,6,1.292464,-3.4941375
12,6,1.4839358,-3.4768505
13,6,1.5780519,-3.4699068
14,6,1.5886196,-3.5005088
15,6,1.6327839,-3.4941807
16,6,1.5922887,-3.3929276
17,6,1.5517771,-3.4294171
18,6,1.5095478,-3.447435
19,6,1.536528,-3.433322
20,6,1.5390605,-3.3577793
21,6,1.4199516,-3.380125
22,6,1.4383966,-3.4197164
23,6,1.3859671,-3.41341
24,6,1.3603556,-3.3593197
25,6,1.3643553,-3.419302
26,6,1.4115591,-3.404171
27,6,1.4726908,-3.3845282
28,6,1.4882329,-3.374501
29,6,1.5503776,-3.4274535
30,6,1.5434084,-3.474467
31,6,1.5319613,-3.5290093
32,6,1.5646956,-3.4028149
33,6,1.6240698,-3.4536982
34,6,1.6307532,-3.4504771
35,6,1.5754198,-3.4357395
36,6,1.5013785,-3.4351804
37,6,1.4878247,-3.5773454
38,6,1.5532668,-3.5963342
39,6,1.5728819,-3.606951
40,6,1.6090764,-3.5595448
41,6,1.6816924,-3.6158683
42,6,1.7633286,-3.553902
43,6,1.7881699,-3.5085897
44,6,1.7968066,-3.4872003
45,6,1.8319132,-3.5636473
46,6,1.8337953,-3.5355082
47,6,1.8022139,-3.525588
48,6,1.8230941,-3.501488
49,6,1.7718171,-3.5125394
50,6,1.870465,-3.524746
51,6,1.9119785,-3.5443642
52,6,1.8930292,-3.5015485
53,6,1.9002297,-3.5785298
54,6,1.9670436,-3.5100021
55,6,1.9614437,-3.4518628
56,6,1.9233212,-3.4776073
57,6,1.9989271,-3.564218
58,6,2.0591002,-3.4795864
59,6,2.1188521,-3.4650831
60,6,2.1815994,-3.4880552
61,6,2.1776497,-3.5343523
62,6,2.2324011,-3.4791915
63,6,2.2511306,-3.4187026
64,6,2.2811277,-3.4165215
65,6,2.2946837,-3.5028539
66,6,2.2302628,-3.458556
67,6,2.114558,-3.477283
68,6,2.18912,-3.4495096
69,6,2.0773401,-3.4276397
70,6,2.190942,-3.3248358
71,6,2.4291003,-3.4692957
72,6,2.3579943,-3.419021
73,6,2.4207928,-3.4088893
74,6,2.384102,-3.3889441
0,7,-0.8086053,-3.2522082
1,7,-0.8261702,-3.344215
2,7,-0.7503245,-3.352473
3,7,-0.7320963,-3.4931705
4,7,-0.688665,-3.3369951
5,7,-0.6848062,-3.4453607
6,7,-0.6788565,-3.4384322
7,7,-0.76314485,-3.3277383
8,7,-0.6658814,-3.2780082
9,7,-0.65020347,-3.255024
10,7,-0.5983679,-3.2016234
11,7,-0.65265036,-3.2640321
12,7,-0.54309654,-3.2697065
13,7,-0.5622934,-3.3306804
14,7,-0.524775,-3.3105307
15,7,-0.53563416,-3.2978263
16,7,-0.4686508,-3.3176665
17,7,-0.54820055,-3.3034124
18,7,-0.51767844,-3.2085392
19,7,-0.5207441,-3.2150636
20,7,-0.41651505,-3.1807244
21,7,-0.4671629,-3.218986
22,7,-0.39791656,-3.175185
23,7,-0.46685514,-3.232704
24,7,-0.43954217,-3.2194016
25,7,-0.51020825,-3.2269566
26,7,-0.43842202,-3.2300186
27,7,-0.46035227,-3.3317692
28,7,-0.342871,-3.4444382
29,7,-0.40108794,-3.4894972
30,7,-0.3099901,-3.440869
31,7,-0.31251556,-3.5556073
32,7,-0.20346466,-3.5126045
33,7,-0.21758352,-3.4897983
34,7,-0.1314747,-3.483543
35,7,-0.19694698,-3.5346308
36,7,-0.1562193,-3.5568457
37,7,-0.19449094,-3.576129
38,7,-0.13094342,-3.5528965
39,7,-0.18035287,-3.5789776
40,7,-0.03964393,-3.5849886
41,7,-0.047049567,-3.5936863
42,7,0.024504364,-3.5571277
43,7,-0.06984508,-3.5757067
44,7,0.009003684,-3.5487633
45,7,-0.042179406,-3.4986641
46,7,0.0052370727,-3.4617047
47,7,-0.041459203,-3.4865544
48,7,0.044411287,-3.555098
49,7,-0.020843178,-3.6420627
50,7,0.079288214,-3.6114411
51,7,0.045369267,-3.6531343
52,7,0.1410872,-3.6543965
53,7,0.10848501,-3.6077266
54,7,0.20694557,-3.5917633
55,7,0.14429748,-3.5914345
56,7,0.1901758,-3.607101
57,7,0.13000518,-3.581693
58,7,0.20156404,-3.5610075
59,7,0.14279109,-3.6222777
60,7,0.26511928,-3.6479952
61,7,0.24850634,-3.6391263
62,7,0.30196086,-3.597714
63,7,0.20666757,-3.5321903
64,7,0.34519604,-3.539886
65,7,0.30282572,-3.50105
66,7,0.3257816,-3.5383554
67,7,0.30443463,-3.5702996
68,7,0.5165788,-3.5078351
69,7,0.46913204,-3.4328964
70,7,0.6770121,-3.4606926
71,7,0.68192065,-3.6465278
72,7,0.6223383,-3.4519324
73,7,0.60634625,-3.3778582
74,7,0.64074683,-3.299174


==> data/output_reconstruction_transformed.csv <==
Time,Vehicle_ID,X_Position,Y_Position
0,0,-20.0,-0.056671132575748295
1,0,-16.156313238344108,-0.006684897080154073
2,0,-16.234395019662465,-0.02861209968837386
3,0,-11.193935930211621,0.03070328898610608
4,0,1.028377998987473,0.08688335460606389
5,0,3.9766680184224192,0.20143593257806902
6,0,7.668798853879018,0.2770757209372876
7,0,6.64752778945579,0.1907284225463517
8,0,12.975439160831563,0.07644572625348456
9,0,15.59129087713685,-0.0011288447752439978
10,0,12.271706340268693,0.04008828761380023
11,0,10.558551104809919,0.00850529293631741
12,0,13.536662105802698,0.04708993925072136
13,0,15.667129497533217,0.10369146705372412
14,0,17.717244902368805,0.2199186106978539
15,0,22.410940521506802,0.06221461913662907
16,0,22.98927114226605,0.08376125210676744
17,0,23.09340619840588,0.025732588160951586
18,0,23.67821208217798,0.06791322549739487
19,0,19.742776716183663,0.042015297508599225
20,0,22.171301700722417,0.007632052469441319
21,0,27.82995368638675,0.059653865971131204
22,0,30.925942291572277,0.05314303884408389
23,0,35.21126980806309,-0.02666685454498552
24,0,39.106519135452515,0.011497469289406759
25,0,40.134708995223825,0.006675841621477829
26,0,44.922492194969934,0.1939615549155036
27,0,47.030048128037706,0.1510351870879516
28,0,48.015881422497316,0.09293654537566987
29,0,48.3113473646916,0.05561560178858738
30,0,49.04500625461297,0.05152463773761884
31,0,49.45381788959543,0.007976926608407986
32,0,56.56982169988676,0.11582497352521681
33,0,62.8320792591539,0.1885035170717675
34,0,62.58321494261524,0.27627578616974624
35,0,64.50586873583553,0.10072208476137323
36,0,65.32322325920427,0.0912277886124393
37,0,61.00276527729642,0.05309494337592646
38,0,64.98328168710565,0.1743907339242039
39,0,64.44591892728022,0.09118824091705946
40,0,66.59392848649242,0.16015942166080244
41,0,71.63265926797418,0.11367061566861736
42,0,75.0370009796175,0.15505081676818122
43,0,75.74010790960274,0.08672858293365149
44,0,81.77158050392349,0.06523515130127677
45,0,84.14604399664474,0.050646724488291994
46,0,86.46740260561653,0.18735357950159237
47,0,85.99351071383292,0.17635722313220015
48,0,86.10988772604824,0.13403355306462572
49,0,83.58563239131125,0.15720166433942762
50,0,90.35042156749672,0.19659048511667
51,0,92.00951994736451,0.11579283389957595
52,0,96.51763051049147,0.15681288883947886
53,0,103.42773911552818,0.14198587659274775
54,0,107.11504286649298,0.26508647807620633
55,0,107.58437889303511,0.17903609512044394
56,0,108.37574412150806,0.2068953152713897
57,0,104.99626726529317,0.24879572242511827
58,0,108.25425721498439,0.31918843197273183
59,0,110.04506383540138,0.2834256903777055
60,0,108.69646668027008,0.3327150202602933
61,0,109.76870610073033,0.33187961793424225
62,0,116.37039128320734,0.47817864679328537
63,0,112.8817081117651,0.509745640040129
64,0,112.96937451866955,0.4600022068795182
65,0,119.56376459874747,0.4759720449494731
66,0,121.32065567690194,0.5408854270006218
67,0,119.96019364545057,0.41667229300065856
68,0,122.04118400066855,0.4254429461033391
69,0,128.26735029066563,0.4989987418714579
70,0,133.10015279514374,0.5214594166771915
71,0,139.94893339602737,0.5828369840266481
72,0,139.68863245913755,0.6295515879845048
73,0,135.68962438265928,0.7927502246510105
74,0,132.77288156644929,0.7745444943691933
0,2,91.1258103594478,-0.19792934607880586
1,2,90.83131416129662,-0.03341754357317761
2,2,85.14343154024888,0.061481493761109896
3,2,79.50627850957336,0.08935924548343444
4,2,76.44071668620848,-0.04980647324386567
5,2,81.63867998045916,-0.30303230426092487
6,2,84.56400522462661,-0.15189035808122497
7,2,83.91653687617355,-0.19958784193810697
8,2,91.00266368383683,-0.0882121861814733
9,2,98.81006524773335,-0.2312882260283935
10,2,97.12718302591622,0.019923293841240586
11,2,93.92507660505731,-0.03182150344029733
12,2,95.20263131610736,0.211797770678694
13,2,93.11847519089376,0.14612019494724127
14,2,99.08248991692282,0.14856463002079323
15,2,104.32470985664617,-0.05347631702269684
16,2,107.30884795209003,0.011127065802413405
17,2,110.23069061745093,-0.1593813982021901
18,2,110.88797617551953,-0.0019275486635068617
19,2,110.81371464483786,0.22143509955875817
20,2,113.23490125553022,0.1560257187459504
21,2,115.32988528773652,0.006461805391147379
22,2,117.79349877984251,-0.06089829113962697
23,2,113.69725589766645,-0.13159566610306594
24,2,115.61339208367187,-0.20268555479241446
25,2,114.39892096120994,-0.4144419231680594
26,2,118.89538841418445,-0.24653904824642758
27,2,118.29835525572082,-0.2492401444438901
28,2,120.23366996535137,-0.201922181698297
29,2,121.38375162876076,-0.23736785790845616
30,2,121.03478286004236,-0.1711791481590108
31,2,121.21856596935339,-0.2039925662351374
32,2,125.50968413274376,-0.12460222032801305
33,2,128.9198937617283,-0.2754225423106975
34,2,128.00896566072953,-0.13276067054739027
35,2,129.9325715803322,-0.13565574420173476
36,2,130.6159621844182,-0.1939045987742798
37,2,127.7511837402385,-0.3024576659897189
38,2,132.9103534092434,-0.17347177478804987
39,2,136.92465330613032,-0.16570948534429952
40,2,142.2775399724288,-0.23853491381824732
41,2,145.3103970813523,-0.43484420311290073
42,2,145.47819757250616,-0.16653143917451452
43,2,151.07874373143542,-0.12820938043981567
44,2,152.5775584887161,-0.18620225771027243
45,2,154.02747651050117,-0.2337834918573911
46,2,152.59007630026835,-0.14107184097371217
47,2,153.41301423121206,-0.197558714651203
48,2,155.02598061198762,-0.24778519954697842
49,2,150.4820922889537,-0.3246392503157747
50,2,152.17667943727656,-0.08427884306050881
51,2,156.137716818713,-0.036548991637378236
52,2,159.91614096532533,-0.08528428907966656
53,2,163.97539680518204,-0.20847137122956383
54,2,164.36419075954268,-0.17963528881162816
55,2,171.2278459204498,-0.24604532889083952
56,2,172.1916865017983,-0.243271519639622
57,2,166.82870058877216,-0.3346659017532456
58,2,164.90154486507868,-0.0514909543324098
59,2,168.13523557897454,0.06234714380576101
60,2,171.965477283778,0.012619620899541495
61,2,172.32201082873695,-0.27935109867890695
62,2,166.65990330892066,-0.14294733629124146
63,2,164.31287545922257,-0.16336420443495747
64,2,167.55525137076333,-0.04801531595106656
65,2,169.2322594936039,-0.13384977076945592
66,2,174.37956042276662,-0.18705498352248373
67,2,186.79133374792264,-0.06739961314334497
68,2,187.72956690489812,-0.36549122185179606
69,2,195.91308620719755,-0.37462525787076384
70,2,196.88425202641736,-0.27130661876322115
71,2,202.50752342224487,-0.0564566404642024
72,2,203.78889915663603,-0.17327415028144966
73,2,210.1366813947944,-0.24215666212892106
74,2,220.33024442357825,0.03961759025955924
0,3,90.16500187023088,4.599133094209822
1,3,86.26785709890702,4.509413688061414
2,3,84.82345232313584,4.7044335173401155
3,3,83.73002302945349,4.518593380584042
4,3,84.04507702861382,4.585754097465539
5,3,87.7117232996997,4.64872346525258
6,3,94.60399556868326,4.695681737719726
7,3,98.93756920355067,4.857151216938641
8,3,99.73322680505898,4.826672822444525
9,3,91.6359629513989,4.709047946995936
10,3,99.15460178391692,4.769780442426503
11,3,96.65493853994924,4.718864209252793
12,3,102.9627209612672,4.622199156474698
13,3,106.88288691528096,4.519393839614979
14,3,113.72348998532149,4.629012985051137
15,3,121.29295885978593,4.772036826498967
16,3,123.90427480116455,4.655016677481758
17,3,122.14819583535214,4.677137401665647
18,3,123.41343750152035,4.739470496041243
19,3,120.94021929351351,4.7826422191385785
20,3,122.44056400553941,4.78111023031637
21,3,116.22903273719666,4.817122794817086
22,3,125.64085457101882,4.90110249691322
23,3,128.5670823339451,4.751691987587183
24,3,134.2191400601164,4.706640438300779
25,3,131.6732613649795,4.664277676419038
26,3,134.87961379660874,4.670583425381622
27,3,138.69289463946325,4.84049012618274
28,3,141.31126537216738,4.696952734546482
29,3,140.53256476908587,4.6835060622358675
30,3,148.08001697660222,4.79019457528293
31,3,152.1016112031838,4.89228279099183
32,3,159.14012937361431,4.952078450526061
33,3,158.89954785344148,4.947801372969165
34,3,161.14255423454895,4.912861724907392
35,3,156.69087272957262,4.766868501167211
36,3,158.83474113400385,4.643130258628666
37,3,156.98169549092634,4.66969924376559
38,3,161.7701293077914,4.771926503244995
39,3,158.08470786478588,4.775463229709116
40,3,163.05222365729017,4.734343427959423
41,3,162.1997529635361,4.751773134443411
42,3,170.25272385461594,4.79761221852832
43,3,168.1953597096463,4.6708555864668355
44,3,172.906445814389,4.752539926646643
45,3,170.6993624616188,4.711650572851012
46,3,174.34601732403303,4.829163529461377
47,3,177.30678883791265,5.0
48,3,175.64321031783624,4.9081602219395535
49,3,170.2216379559278,4.733806399888433
50,3,176.34821810068684,4.781673243616602
51,3,172.27851529711486,4.624859907184659
52,3,177.37005014851667,4.75070021800447
53,3,181.300743427505,4.817403617645379
54,3,184.45465241036555,4.86178046273394
55,3,176.8986309108668,4.716950191972616
56,3,180.6097602298195,4.716398575702755
57,3,182.8282023375167,4.623433454863667
58,3,185.24511357467088,4.7901332592595445
59,3,183.05160663850398,4.840494912935496
60,3,188.04299127044342,4.800207322343351
61,3,188.9210539344821,4.684429905517582
62,3,198.68268292131492,4.725906890199042
63,3,196.08811148464852,4.69459195367584
64,3,199.9194813379005,4.9056207356327235
65,3,201.08781814315694,4.847960423708434
66,3,213.65844404232016,4.831398031235532
67,3,210.4968852857332,4.498580468784725
68,3,215.9693865957534,4.456156368085539
69,3,211.6317948979186,4.1260925789065634
70,3,209.46024049423318,4.095248567678208
71,3,227.6004348322559,4.691825438524056
72,3,222.18251736223897,4.655147059509181
73,3,224.2723350927145,4.4681941167078705
74,3,227.87498443859164,4.543280282919882
0,6,153.4873715772414,-5.052022366775709
1,6,159.82629862278316,-5.287239978047248
2,6,154.79516607564315,-5.6070923927205305
3,6,146.65164968100186,-5.885919600996184
4,6,150.76687250176792,-5.832828130606239
5,6,145.0293644849596,-5.864960690088117
6,6,156.75004643381172,-5.791257234394539
7,6,158.33175692092746,-5.796718919287993
8,6,155.97333168108142,-5.463623155325879
9,6,158.28006299544307,-5.543379117967243
10,6,162.56540442061336,-5.6621425567497
11,6,162.171611068676,-5.634704662017438
12,6,176.96672162407586,-5.595300569219502
13,6,184.23911424034137,-5.579473057264794
14,6,185.0556850868906,-5.649227441935498
15,6,188.46828005440983,-5.634803132359827
16,6,185.33919806446127,-5.404006201227833
17,6,182.2088488392692,-5.487180589158089
18,6,178.9457721764021,-5.528250699855372
19,6,181.03054414703593,-5.496081441935705
20,6,181.22623154059232,-5.323888952723771
21,6,172.0226342294892,-5.374823877027286
22,6,173.44788752628983,-5.465068754657889
23,6,169.3966369041912,-5.450693908194019
24,6,167.41762498708584,-5.327400149839867
25,6,167.72668357267617,-5.464124168780902
26,6,171.37414204768388,-5.429634475478098
27,6,176.09781550737634,-5.384860557851482
28,6,177.29876043902206,-5.362004497268184
29,6,182.10070885613703,-5.482704747391557
30,6,181.56219569397587,-5.589867604842579
31,6,180.67767322101267,-5.714191654742092
32,6,183.2070670401214,-5.426543372901405
33,6,187.79493769855998,-5.542527075976852
34,6,188.3113669684888,-5.535184881072507
35,6,184.03573071079362,-5.501591906119138
36,6,178.31452675717992,-5.5003174901832725
37,6,177.26721864472796,-5.824369254666333
38,6,182.32395861624093,-5.867652440720677
39,6,183.83962605685215,-5.891852439125094
40,6,186.63639105826445,-5.783794458908888
41,6,192.24746145135066,-5.91217858690707
42,6,198.55552668248515,-5.770932226315598
43,6,200.47502490540813,-5.667647094477341
44,6,201.14238652907184,-5.61889196620221
45,6,203.85508901697975,-5.793145722326689
46,6,204.00051971526702,-5.729005286875171
47,6,201.56021098837195,-5.706393122741769
48,6,203.17363326475345,-5.651459436362972
49,6,199.21143682669188,-5.676650064647065
50,6,206.834003630566,-5.704473862827622
51,6,210.04177011127803,-5.749191707064822
52,6,208.5775493307378,-5.651597340430437
53,6,209.13393514605974,-5.827068983220153
54,6,214.29667470947027,-5.670866527615989
55,6,213.86396796310248,-5.5383434540689835
56,6,210.91822555012973,-5.59702562373616
57,6,216.7603268367971,-5.794446579373012
58,6,221.40992885109443,-5.601536796296836
59,6,226.02698455535582,-5.568477886186562
60,6,230.87549614062763,-5.620840630454709
61,6,230.57030107712134,-5.726370521394454
62,6,234.80096593775838,-5.600636658838289
63,6,236.24820267521716,-5.462757892780261
64,6,238.5660918413575,-5.457786280192677
65,6,239.61356994878116,-5.654572877119187
66,6,234.63573855231255,-5.553599974802203
67,6,225.69517755173473,-5.596286412346424
68,6,231.45661622433153,-5.532979555696096
69,6,222.81933398030634,-5.483129172802499
70,6,231.5974029690738,-5.248797338731243
71,6,250.0,-5.578080112213089
72,6,244.50560797385168,-5.463483655674162
73,6,249.35807580573754,-5.44038939715615
74,6,246.52296148411904,-5.394926187132815
0,7,-0.17894174409689256,-5.083249546165071
1,7,-1.536189325174334,-5.292970404916804
2,7,4.324441413408028,-5.311793740274318
3,7,5.73294247845228,-5.632500476344066
4,7,9.08889821221955,-5.2765133210045105
5,7,9.387069392577057,-5.52352252783647
6,7,9.84680533944476,-5.507729662854084
7,7,3.333807306406783,-5.2554133148604745
8,7,10.849397047296097,-5.142058222869343
9,7,12.060837623035297,-5.089667897787702
10,7,16.066195011706483,-4.967946245802655
11,7,11.87176535199119,-5.110201015641182
12,7,20.337037411199816,-5.123135277466403
13,7,18.853687560117116,-5.262119555470227
14,7,21.752750899270538,-5.216190206904798
15,7,20.913658809789077,-5.187231720380699
16,7,26.08949262224685,-5.232455592766285
17,7,19.942648304157068,-5.199964710649603
18,7,22.301105224884182,-4.983710162327904
19,7,22.064220322641297,-4.998581919315864
20,7,30.11804505210175,-4.92030893826612
21,7,26.204463312423577,-5.007522661699772
22,7,31.555158588995944,-4.907682396260863
23,7,26.228244063555223,-5.038791554220285
24,7,28.33872931906712,-5.008469982864047
25,7,22.87833010562297,-5.025690895751674
26,7,28.42528380431576,-5.032670437149678
27,7,26.730723700647438,-5.264601372803392
28,7,35.80855332275779,-5.521419775733381
29,7,31.310104655658584,-5.624127534013143
30,7,38.34927498861692,-5.513284119574743
31,7,38.15413157896996,-5.7748192974932655
32,7,46.580542787648525,-5.67679845398247
33,7,45.489572239420454,-5.624813863181966
34,7,52.1432387934249,-5.610555494368469
35,7,47.08416679998203,-5.72700533598601
36,7,50.23121262221251,-5.77764211397507
37,7,47.27394609556751,-5.821596585118152
38,7,52.184291033681035,-5.768640283508383
39,7,48.36640100898026,-5.828089701260004
40,7,59.23904295120428,-5.84179121116967
41,7,58.66680610928732,-5.861616801377839
42,7,64.19580996164811,-5.778284906487885
43,7,56.905386751439025,-5.820633991933183
44,7,62.99806557169683,-5.7592190423241165
45,7,59.043125600813454,-5.645022621551142
46,7,62.707017852906276,-5.560777140706804
47,7,59.09877600472322,-5.6174196978191375
48,7,65.73402669436192,-5.773658395979874
49,7,60.69178536217372,-5.971886261366854
50,7,68.42898224811768,-5.902087200337104
51,7,65.8080502320832,-5.997122933653639
52,7,73.20421719175748,-6.0
53,7,70.68503157069917,-5.89362034647594
54,7,78.29312253002887,-5.857233503497905
55,7,73.45227694527622,-5.856484034780836
56,7,76.997314995245,-5.892194350036165
57,7,72.34790461164305,-5.8342792005128254
58,7,77.8772893300109,-5.787128546173049
59,7,73.33587752463282,-5.926788212196543
60,7,82.7882307959342,-5.985408837899727
61,7,81.50454158451913,-5.965193013371722
62,7,85.63499595474927,-5.870797565221319
63,7,78.27164134724163,-5.721442445462879
64,7,88.97579740949413,-5.738984070785091
65,7,85.70182406894126,-5.650461056502644
66,7,87.47563505571057,-5.7354952118485185
67,7,85.82614525526577,-5.808309015351489
68,7,102.21861897115265,-5.665927054654045
69,7,98.55238686963416,-5.495111326710693
70,7,114.61537092244595,-5.558470153819502
71,7,114.99465674895777,-5.982064037427019
72,7,110.39070224808336,-5.538502100731721
73,7,109.15498948120342,-5.369656919339175
74,7,111.81313749187586,-5.190303675946371


==> data/scenario_lcl1321_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,13.28,4.24,59.61,15.07,0.0,-0.33,3.64,-4.92,-4.92
1,0.47,13.79,4.8,60.13,15.54,0.0,-0.34,3.64,-4.92,-4.92
2,0.95,14.3,5.36,60.65,16.02,0.0,-0.34,3.64,-4.92,-4.92
3,1.44,14.81,5.92,61.17,16.51,0.0,-0.34,3.64,-4.92,-4.92
4,1.93,15.31,6.48,61.68,17.01,-0.01,-0.34,3.64,-4.92,-4.92
5,2.42,15.81,7.05,62.2,17.51,-0.01,-0.35,3.64,-4.92,-4.92
6,2.92,16.33,7.63,62.72,18.01,-0.01,-0.35,3.64,-4.92,-4.92
7,3.43,16.84,8.19,63.24,18.51,-0.01,-0.35,3.64,-4.92,-4.92
8,3.94,17.34,8.77,63.75,19.02,-0.01,-0.36,3.64,-4.92,-4.92
9,4.46,17.85,9.35,64.26,19.53,-0.01,-0.36,3.64,-4.92,-4.92
10,4.97,18.35,9.93,64.78,20.03,-0.01,-0.36,3.64,-4.92,-4.92
11,5.48,18.85,10.5,65.29,20.54,-0.01,-0.37,3.64,-4.92,-4.92
12,6.0,19.36,11.07,65.81,21.05,-0.01,-0.37,3.64,-4.92,-4.92
13,6.51,19.87,11.64,66.32,21.56,-0.01,-0.37,3.63,-4.91,-4.92
14,7.03,20.37,12.21,66.83,22.07,-0.01,-0.38,3.63,-4.91,-4.92
15,7.55,20.87,12.77,67.34,22.58,-0.01,-0.38,3.63,-4.91,-4.92
16,8.07,21.37,13.35,67.85,23.08,0.0,-0.38,3.63,-4.91,-4.92
17,8.59,21.88,13.92,68.37,23.58,0.0,-0.38,3.63,-4.91,-4.92
18,9.12,22.38,14.49,68.88,24.09,0.0,-0.38,3.63,-4.91,-4.92
19,9.64,22.89,15.06,69.39,24.6,0.0,-0.39,3.63,-4.91,-4.92
20,10.16,23.4,15.63,69.9,25.11,0.01,-0.39,3.63,-4.9,-4.92
21,10.7,23.91,16.2,70.41,25.63,0.01,-0.39,3.62,-4.9,-4.92
22,11.23,24.41,16.77,70.92,26.16,0.02,-0.39,3.62,-4.9,-4.92
23,11.77,24.93,17.35,71.43,26.68,0.02,-0.39,3.62,-4.9,-4.92
24,12.31,25.44,17.92,71.94,27.19,0.02,-0.39,3.62,-4.9,-4.92
25,12.84,25.95,18.49,72.45,27.71,0.03,-0.39,3.62,-4.9,-4.92
26,13.37,26.46,19.07,72.97,28.22,0.04,-0.4,3.62,-4.9,-4.92
27,13.91,26.97,19.64,73.48,28.74,0.04,-0.4,3.61,-4.9,-4.92
28,14.44,27.49,20.21,73.99,29.25,0.05,-0.4,3.61,-4.9,-4.92
29,14.97,28.01,20.79,74.51,29.77,0.06,-0.4,3.61,-4.91,-4.92
30,15.5,28.52,21.35,75.02,30.29,0.07,-0.4,3.6,-4.91,-4.92
31,16.04,29.03,21.91,75.53,30.81,0.07,-0.4,3.6,-4.91,-4.92
32,16.57,29.54,22.48,76.05,31.33,0.08,-0.4,3.6,-4.91,-4.92
33,17.11,30.06,23.05,76.57,31.83,0.09,-0.4,3.59,-4.91,-4.92
34,17.65,30.57,23.62,77.09,32.34,0.1,-0.4,3.59,-4.91,-4.92
35,18.18,31.08,24.19,77.61,32.85,0.11,-0.4,3.59,-4.91,-4.92
36,18.71,31.58,24.76,78.12,33.36,0.12,-0.41,3.58,-4.91,-4.92
37,19.25,32.09,25.33,78.63,33.86,0.14,-0.41,3.58,-4.91,-4.92
38,19.79,32.6,25.91,79.15,34.36,0.15,-0.41,3.58,-4.91,-4.92
39,20.33,33.11,26.49,79.67,34.87,0.16,-0.41,3.57,-4.91,-4.92
40,20.88,33.62,27.06,80.18,35.38,0.17,-0.41,3.57,-4.91,-4.92
41,21.42,34.13,27.63,80.7,35.89,0.18,-0.41,3.57,-4.91,-4.92
42,21.96,34.64,28.21,81.21,36.39,0.2,-0.41,3.56,-4.91,-4.92
43,22.5,35.15,28.79,81.72,36.9,0.21,-0.41,3.56,-4.91,-4.92
44,23.04,35.66,29.37,82.23,37.4,0.22,-0.41,3.56,-4.91,-4.92
45,23.59,36.17,29.95,82.73,,0.24,-0.41,3.56,-4.91,
46,24.14,36.68,30.52,83.24,,0.25,-0.41,3.55,-4.91,
47,24.69,37.19,31.09,83.74,,0.27,-0.41,3.55,-4.91,
48,25.23,37.69,31.66,84.24,,0.28,-0.42,3.55,-4.91,
49,25.78,38.2,32.23,84.74,,0.3,-0.42,3.55,-4.91,
50,26.33,38.71,32.81,85.25,,0.31,-0.42,3.55,-4.91,
51,26.88,39.22,33.38,85.75,,0.32,-0.42,3.55,-4.91,
52,27.44,39.73,33.96,86.26,,0.34,-0.42,3.54,-4.92,
53,27.99,40.24,34.54,86.77,,0.36,-0.42,3.54,-4.92,
54,28.55,40.74,35.1,87.28,,0.37,-0.42,3.54,-4.92,
55,29.1,41.25,35.67,87.79,,0.39,-0.42,3.54,-4.92,
56,29.66,41.75,36.25,88.3,,0.4,-0.42,3.54,-4.92,
57,30.21,42.26,36.82,88.81,,0.42,-0.42,3.54,-4.92,
58,30.77,42.77,37.39,89.31,,0.43,-0.43,3.54,-4.92,
59,31.33,43.28,37.97,89.82,,0.45,-0.43,3.54,-4.92,
60,31.89,43.79,38.54,90.33,,0.47,-0.43,3.54,-4.92,
61,32.44,44.31,39.12,90.85,,0.48,-0.43,3.54,-4.92,
62,33.0,44.82,39.69,91.37,,0.5,-0.43,3.54,-4.92,
63,33.55,45.33,40.26,91.88,,0.52,-0.43,3.54,-4.92,
64,34.11,45.85,40.84,92.4,,0.53,-0.43,3.53,-4.92,
65,34.66,46.36,41.42,92.91,,0.55,-0.44,3.53,-4.92,
66,35.22,46.87,42.0,93.43,,0.57,-0.44,3.53,-4.92,
67,35.77,47.39,42.58,93.94,,0.58,-0.44,3.53,-4.92,
68,36.32,47.89,43.15,94.44,,0.6,-0.44,3.53,-4.91,
69,36.87,48.41,43.73,94.96,,0.61,-0.44,3.53,-4.91,
70,37.41,48.91,44.31,95.46,,0.63,-0.45,3.53,-4.91,
71,37.96,49.43,44.88,95.98,,0.65,-0.45,3.53,-4.91,
72,38.5,49.94,45.46,96.5,,0.66,-0.45,3.53,-4.91,
73,39.04,50.45,46.03,97.01,,0.68,-0.45,3.53,-4.91,
74,39.58,50.95,46.61,97.53,,0.7,-0.46,3.53,-4.91,


==> data/scenario_lcl2081_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,20.43,1.93,64.7,4.18,-0.0,-0.08,3.68,-3.95,-4.41
3,3.17,23.64,5.59,67.41,6.81,-0.0,-0.08,3.66,-3.96,-4.42
6,6.5,26.88,9.31,70.09,9.5,-0.0,-0.09,3.65,-3.97,-4.43
9,9.87,30.08,13.07,72.79,12.23,-0.0,-0.09,3.63,-3.98,-4.43
12,13.25,33.29,16.87,75.48,14.98,-0.0,-0.1,3.62,-3.99,-4.44
15,16.61,36.49,20.63,78.17,17.7,0.01,-0.11,3.62,-3.99,-4.44
18,19.96,39.7,24.38,80.86,20.4,0.01,-0.11,3.61,-4.0,-4.45
21,23.32,42.9,28.15,83.57,23.11,0.01,-0.12,3.61,-4.01,-4.45
24,26.67,46.09,31.91,86.27,25.81,0.01,-0.14,3.61,-4.01,-4.46
27,30.01,49.28,35.66,88.95,28.5,0.01,-0.15,3.61,-4.01,-4.46
30,33.35,52.48,39.4,91.65,31.24,0.01,-0.16,3.62,-4.01,-4.47
33,36.66,55.66,43.16,94.37,33.98,0.01,-0.17,3.62,-4.01,-4.47
36,39.97,58.86,46.91,97.08,36.7,0.01,-0.18,3.63,-4.01,-4.48
39,43.29,62.07,50.65,99.77,39.39,0.02,-0.19,3.63,-4.01,-4.48
42,46.56,65.27,54.42,102.48,42.11,0.02,-0.2,3.64,-4.0,-4.49
45,49.85,68.49,58.22,105.21,44.86,0.02,-0.2,3.64,-4.0,-4.49
48,53.14,71.71,61.98,107.93,47.58,0.03,-0.21,3.63,-4.0,-4.5
51,56.46,74.92,65.75,110.64,50.3,0.02,-0.21,3.63,-4.0,-4.5
54,59.76,78.12,69.55,113.34,52.99,0.02,-0.22,3.62,-4.0,-4.51
57,63.04,81.33,73.33,116.05,55.71,0.03,-0.23,3.61,-4.0,-4.51
60,66.32,84.56,77.12,118.76,58.43,0.03,-0.23,3.6,-4.0,-4.51
63,69.58,87.8,80.88,121.47,61.15,0.04,-0.24,3.59,-4.0,-4.52
66,72.85,91.04,84.63,124.21,63.87,0.05,-0.25,3.57,-4.0,-4.52
69,76.1,94.28,88.4,126.94,66.59,0.06,-0.25,3.56,-4.0,-4.53
72,79.36,97.51,92.18,129.65,69.32,0.08,-0.26,3.54,-4.0,-4.53


==> data/scenario_lcl2648_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,41.36,125.39,60.94,6.23,-0.0,0.03,3.9,-3.85,-4.39
3,3.8,44.77,129.62,63.79,9.04,0.02,0.03,3.91,-3.86,-4.39
6,7.62,48.18,133.84,66.62,11.84,0.03,0.04,3.92,-3.86,-4.38
9,11.46,51.57,138.08,69.46,14.63,0.04,0.04,3.92,-3.86,-4.38
12,15.33,54.97,142.32,72.3,17.39,0.05,0.05,3.93,-3.87,-4.38
15,19.15,58.38,146.59,75.15,20.15,0.06,0.06,3.93,-3.87,-4.38
18,23.01,61.82,150.89,78.0,22.95,0.06,0.07,3.94,-3.87,-4.38
21,26.87,65.23,155.16,80.83,25.75,0.07,0.08,3.94,-3.87,-4.38
24,30.72,68.65,159.43,83.69,28.57,0.07,0.09,3.93,-3.87,-4.38
27,34.55,72.09,163.7,86.51,31.36,0.07,0.1,3.93,-3.88,-4.38
30,38.43,75.53,167.98,89.37,34.17,0.07,0.1,3.92,-3.88,-4.38
33,42.31,78.97,172.28,92.25,36.97,0.07,0.11,3.91,-3.88,-4.38
36,46.18,82.38,176.57,95.11,39.78,0.07,0.12,3.89,-3.89,-4.39
39,50.03,85.81,180.86,97.95,42.61,0.07,0.12,3.88,-3.89,-4.39
42,53.93,89.26,185.16,100.82,45.45,0.07,0.13,3.86,-3.9,-4.4
45,57.83,92.73,189.46,103.72,48.26,0.08,0.14,3.84,-3.9,-4.4
48,61.71,96.15,193.75,106.55,51.08,0.08,0.14,3.82,-3.91,-4.41
51,65.6,99.6,198.03,109.39,53.89,0.09,0.15,3.81,-3.92,-4.42
54,69.5,103.06,202.35,112.24,56.71,0.1,0.15,3.79,-3.93,-4.43
57,73.41,106.51,206.63,115.12,59.56,0.11,0.15,3.77,-3.93,-4.44
60,77.33,109.95,210.9,117.98,62.42,0.13,0.16,3.75,-3.94,-4.44
63,81.23,113.39,215.2,120.85,65.25,0.16,0.16,3.73,-3.94,-4.45
66,85.14,116.86,219.52,123.73,68.06,0.18,0.17,3.7,-3.95,-4.46
69,89.06,120.35,223.83,126.58,70.87,0.21,0.17,3.68,-3.95,-4.46
72,92.98,123.83,228.17,129.45,73.72,0.25,0.17,3.65,-3.96,-4.47


==> data/scenario_lcl2675_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,56.42,7.1,38.04,4.64,0.0,0.26,3.68,-3.63,-3.89
3,3.37,59.68,11.49,41.12,7.69,-0.02,0.25,3.66,-3.61,-3.89
6,6.85,62.94,15.88,44.2,10.74,-0.03,0.24,3.64,-3.59,-3.89
9,10.37,66.19,20.27,47.31,13.78,-0.04,0.22,3.63,-3.56,-3.9
12,13.91,69.42,24.65,50.4,16.81,-0.06,0.21,3.62,-3.53,-3.91
15,17.42,72.62,29.04,53.49,19.83,-0.07,0.19,3.61,-3.49,-3.91
18,20.93,75.83,33.43,56.59,22.86,-0.07,0.17,3.6,-3.45,-3.92
21,24.43,79.04,37.82,59.7,25.92,-0.08,0.15,3.59,-3.4,-3.94
24,27.95,82.22,42.21,62.83,28.96,-0.09,0.13,3.59,-3.34,-3.95
27,31.46,85.39,46.59,65.97,31.98,-0.1,0.1,3.58,-3.28,-3.97
30,34.96,88.56,50.97,69.08,35.0,-0.1,0.08,3.58,-3.21,-3.98
33,38.42,91.74,55.33,72.22,38.01,-0.11,0.06,3.58,-3.14,-4.0
36,41.9,94.91,59.7,75.37,41.02,-0.12,0.04,3.58,-3.05,-4.01
39,45.37,98.04,64.07,78.53,44.03,-0.12,0.02,3.57,-2.97,-4.03
42,48.84,101.18,68.41,81.69,47.05,-0.13,0.0,3.57,-2.88,-4.05
45,52.29,104.3,72.75,84.84,50.05,-0.13,-0.02,3.57,-2.78,-4.06
48,55.73,107.41,77.07,87.98,53.05,-0.14,-0.04,3.57,-2.69,-4.07
51,59.2,110.55,81.38,91.15,56.07,-0.15,-0.05,3.57,-2.59,-4.08
54,62.63,113.68,85.7,94.32,59.08,-0.16,-0.07,3.57,-2.5,-4.09
57,66.04,116.81,90.01,97.47,62.09,-0.17,-0.09,3.57,-2.4,-4.09
60,69.44,119.94,94.31,100.59,65.11,-0.17,-0.1,3.57,-2.3,-4.09
63,72.85,123.07,98.59,103.7,68.13,-0.17,-0.11,3.57,-2.2,-4.09
66,76.25,126.19,102.86,106.79,71.16,-0.17,-0.13,3.57,-2.11,-4.09
69,79.66,129.32,107.13,109.87,74.18,-0.16,-0.14,3.56,-2.01,-4.08
72,83.02,132.45,111.4,112.94,77.2,-0.15,-0.15,3.56,-1.92,-4.07


==> data/scenario_lcl3133_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_5,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_5,y_vehicle_6,y_vehicle_7
0,0.0,64.28,38.22,0.71,69.09,16.85,0.0,0.19,4.5,4.04,-4.61,-4.27
1,1.08,65.32,39.6,2.21,70.02,17.75,0.0,0.19,4.5,4.04,-4.6,-4.27
2,2.19,66.36,40.99,3.76,70.95,18.66,0.0,0.2,4.5,4.04,-4.6,-4.27
3,3.33,67.4,42.38,5.36,71.87,19.58,0.0,0.2,4.51,4.04,-4.6,-4.26
4,4.49,68.44,43.77,6.97,72.79,20.5,0.0,0.2,4.51,4.04,-4.6,-4.26
5,5.66,69.48,45.17,8.59,73.73,21.42,0.0,0.2,4.51,4.04,-4.6,-4.26
6,6.83,70.52,46.57,10.23,74.66,22.35,0.0,0.21,4.51,4.04,-4.59,-4.25
7,8.01,71.55,47.96,11.88,75.58,23.28,0.0,0.21,4.51,4.04,-4.59,-4.25
8,9.19,72.59,49.34,13.53,76.51,24.21,0.0,0.21,4.52,4.04,-4.59,-4.24
9,10.37,73.62,50.72,15.18,77.45,25.15,0.0,0.22,4.52,4.04,-4.59,-4.24
10,11.56,74.66,52.1,16.83,78.4,26.09,0.0,0.22,4.52,4.04,-4.59,-4.23
11,12.74,75.69,53.47,18.48,79.34,27.03,0.0,0.22,4.52,4.05,-4.59,-4.23
12,13.92,76.73,54.85,20.12,80.27,27.97,0.0,0.23,4.52,4.05,-4.58,-4.23
13,15.12,77.78,56.23,21.77,81.21,28.92,0.0,0.23,4.53,4.05,-4.58,-4.22
14,16.31,78.83,57.61,23.41,82.14,29.86,0.0,0.23,4.53,4.05,-4.58,-4.21
15,17.51,79.88,59.0,25.06,83.06,30.79,0.01,0.24,4.53,4.06,-4.58,-4.21
16,18.69,80.92,60.38,26.7,83.99,31.71,0.01,0.24,4.53,4.06,-4.58,-4.2
17,19.88,81.96,61.77,28.35,84.92,32.64,0.01,0.24,4.54,4.07,-4.58,-4.2
18,21.06,82.99,63.15,30.0,85.86,33.56,0.01,0.25,4.54,4.07,-4.58,-4.19
19,22.25,84.02,64.52,31.65,86.8,34.49,0.01,0.25,4.54,4.07,-4.58,-4.19
20,23.43,85.05,65.9,33.29,87.73,35.42,0.01,0.25,4.54,4.08,-4.58,-4.18
21,24.62,86.08,67.29,34.94,88.66,36.35,0.01,0.26,4.54,4.09,-4.58,-4.17
22,25.8,87.12,68.67,36.57,89.58,37.27,0.01,0.26,4.54,4.09,-4.58,-4.17
23,27.0,88.16,70.05,38.21,90.51,38.2,0.02,0.27,4.55,4.1,-4.58,-4.16
24,28.19,89.19,71.42,39.84,91.44,39.12,0.02,0.27,4.55,4.1,-4.58,-4.15
25,29.37,90.23,72.78,41.48,92.37,40.05,0.02,0.28,4.55,4.11,-4.58,-4.15
26,30.56,91.26,74.14,43.12,93.29,40.98,0.02,0.28,4.55,4.12,-4.58,-4.14
27,31.75,92.31,75.51,44.75,94.22,41.9,0.02,0.29,4.55,4.13,-4.58,-4.13
28,32.93,93.34,76.87,46.38,95.15,42.82,0.02,0.29,4.55,4.13,-4.58,-4.12
29,34.12,94.38,78.24,,96.08,43.75,0.03,0.3,4.56,,-4.58,-4.12
30,35.3,95.42,79.62,,97.02,44.69,0.03,0.31,4.56,,-4.58,-4.11
31,36.48,96.47,80.99,,97.95,45.62,0.03,0.31,4.56,,-4.58,-4.1
32,37.66,97.51,82.37,,98.88,46.56,0.03,0.32,4.56,,-4.58,-4.09
33,38.84,98.55,83.75,,99.81,47.5,0.04,0.32,4.56,,-4.58,-4.09
34,40.01,99.6,85.12,,100.75,48.45,0.04,0.33,4.56,,-4.58,-4.08
35,41.2,100.64,86.49,,101.67,49.38,0.04,0.34,4.57,,-4.58,-4.07
36,42.38,101.67,87.87,,102.59,50.31,0.05,0.34,4.57,,-4.58,-4.07
37,43.58,102.7,89.25,,103.52,51.24,0.05,0.35,4.57,,-4.58,-4.06
38,44.77,103.73,90.63,,104.45,52.16,0.06,0.35,4.57,,-4.58,-4.05
39,45.97,104.76,92.01,,105.38,53.09,0.06,0.36,4.58,,-4.58,-4.05
40,47.17,105.79,93.38,,106.31,54.01,0.06,0.36,4.58,,-4.58,-4.04
41,48.36,106.83,94.76,,107.25,54.93,0.07,0.37,4.58,,-4.58,-4.03
42,49.55,107.87,96.13,,108.18,55.84,0.07,0.37,4.58,,-4.58,-4.03
43,50.74,108.91,97.51,,109.12,56.76,0.08,0.38,4.59,,-4.59,-4.02
44,51.92,109.96,98.88,,110.05,57.69,0.09,0.38,4.59,,-4.59,-4.02
45,53.11,111.01,100.25,,110.98,58.61,0.09,0.39,4.59,,-4.59,-4.01
46,54.29,112.04,101.62,,111.9,59.53,0.1,0.39,4.59,,-4.59,-4.01
47,55.48,113.08,102.98,,112.83,60.45,0.1,0.4,4.59,,-4.59,-4.01
48,56.66,114.11,104.34,,113.74,61.37,0.11,0.4,4.59,,-4.59,-4.0
49,57.84,115.15,105.71,,114.66,62.3,0.12,0.4,4.6,,-4.59,-4.0
50,59.03,116.17,107.08,,115.59,63.22,0.13,0.41,4.6,,-4.6,-4.0
51,60.22,117.21,108.44,,116.52,64.15,0.13,0.41,4.6,,-4.6,-4.0
52,61.41,118.23,109.81,,117.46,65.08,0.14,0.41,4.6,,-4.6,-4.0
53,62.61,119.26,111.18,,118.39,66.02,0.15,0.41,4.6,,-4.6,-4.0
54,63.81,120.3,112.56,,119.32,66.96,0.16,0.41,4.6,,-4.6,-3.99
55,65.01,121.33,113.92,,120.25,67.89,0.17,0.41,4.6,,-4.6,-4.0
56,66.2,122.37,115.3,,121.18,68.83,0.18,0.41,4.6,,-4.6,-4.0
57,67.4,123.4,116.67,,122.1,69.75,0.19,0.41,4.6,,-4.6,-4.0
58,68.59,124.43,118.04,,123.03,70.68,0.21,0.41,4.6,,-4.6,-4.0
59,69.78,125.46,119.42,,123.95,71.6,0.22,0.4,4.6,,-4.6,-4.0
60,70.97,126.5,120.8,,124.87,72.51,0.23,0.4,4.6,,-4.6,-4.0
61,72.17,127.54,122.18,,125.8,73.44,0.25,0.4,4.6,,-4.6,-4.0
62,73.36,128.58,123.55,,126.72,74.37,0.26,0.4,4.6,,-4.6,-4.0
63,74.56,129.61,124.93,,127.65,75.3,0.28,0.4,4.6,,-4.6,-4.0
64,75.76,130.64,126.3,,128.58,76.23,0.29,0.4,4.6,,-4.6,-4.01
65,76.95,131.68,127.66,,129.51,77.15,0.31,0.4,4.6,,-4.6,-4.01
66,78.14,132.71,129.03,,130.43,78.08,0.33,0.39,4.59,,-4.6,-4.01
67,79.34,133.74,130.4,,131.36,79.02,0.35,0.39,4.59,,-4.6,-4.01
68,80.55,134.77,131.77,,132.28,79.95,0.37,0.39,4.59,,-4.6,-4.01
69,81.76,135.8,133.13,,133.2,80.88,0.4,0.39,4.59,,-4.6,-4.02
70,82.96,136.83,134.49,,134.12,81.81,0.42,0.38,4.59,,-4.6,-4.02
71,84.17,137.86,135.86,,135.05,82.73,0.45,0.38,4.59,,-4.6,-4.02
72,85.37,138.9,137.22,,135.98,83.65,0.47,0.37,4.59,,-4.6,-4.02
73,86.58,139.94,138.59,,136.91,84.58,0.5,0.37,4.58,,-4.61,-4.03
74,87.79,140.97,139.96,,137.84,85.51,0.53,0.36,4.58,,-4.61,-4.03


==> data/scenario_lcl3146_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,106.24,238.87,56.54,11.63,-0.0,-0.54,2.96,-4.94,-4.59
3,3.95,109.29,242.65,59.42,14.54,-0.0,-0.54,2.94,-4.94,-4.6
6,8.07,112.34,246.41,62.29,17.42,-0.0,-0.54,2.92,-4.94,-4.6
9,12.24,115.4,250.17,65.17,20.31,-0.0,-0.55,2.89,-4.94,-4.61
12,16.39,118.47,253.95,68.01,23.22,0.01,-0.55,2.87,-4.95,-4.61
15,20.52,121.53,257.74,70.84,26.15,0.01,-0.56,2.84,-4.95,-4.62
18,24.69,124.61,261.53,73.71,29.06,0.01,-0.57,2.8,-4.95,-4.63
21,28.92,127.68,265.34,76.58,31.96,0.02,-0.57,2.76,-4.96,-4.64
24,33.13,130.75,269.12,79.48,34.86,0.03,-0.58,2.72,-4.97,-4.64
27,37.3,133.82,272.89,82.37,37.74,0.05,-0.58,2.68,-4.97,-4.65
30,41.48,136.89,276.67,85.24,40.63,0.07,-0.58,2.64,-4.98,-4.65
33,45.65,139.97,280.46,88.1,43.55,0.1,-0.58,2.59,-4.99,-4.65
36,49.81,143.04,284.24,90.97,46.45,0.14,-0.57,2.54,-5.0,-4.65
39,53.99,146.12,288.02,93.86,49.33,0.18,-0.57,2.48,-5.01,-4.66
42,58.19,149.23,291.8,96.73,52.24,0.23,-0.56,2.42,-5.02,-4.66
45,62.38,152.3,295.58,99.61,55.14,0.29,-0.56,2.36,-5.03,-4.66
48,66.57,155.39,299.38,102.51,58.05,0.36,-0.55,2.28,-5.04,-4.67
51,70.76,158.47,303.17,105.38,60.95,0.43,-0.54,2.21,-5.06,-4.67
54,74.94,161.56,306.94,108.26,63.84,0.51,-0.52,2.13,-5.07,-4.69
57,79.12,164.65,310.73,111.15,66.74,0.6,-0.51,2.04,-5.09,-4.7
60,83.3,167.74,314.51,114.03,69.63,0.7,-0.49,1.96,-5.1,-4.71
63,87.49,170.83,318.3,116.9,72.55,0.8,-0.48,1.87,-5.12,-4.72
66,91.67,173.9,322.07,119.78,75.47,0.9,-0.46,1.79,-5.13,-4.73
69,95.88,176.97,325.85,122.68,78.39,1.02,-0.44,1.7,-5.15,-4.74
72,100.05,180.05,329.65,125.56,81.26,1.13,-0.42,1.6,-5.16,-4.75


==> data/scenario_lcl495_trajectories_transformed.csv <==
time,x_vehicle_0,x_vehicle_2,x_vehicle_3,x_vehicle_6,x_vehicle_7,y_vehicle_0,y_vehicle_2,y_vehicle_3,y_vehicle_6,y_vehicle_7
0,0.0,54.95,92.15,119.25,3.54,0.0,-0.48,4.06,-3.42,-4.07
1,1.06,56.1,93.8,120.32,4.4,0.01,-0.47,4.06,-3.42,-4.08
2,2.16,57.24,95.44,121.39,5.19,0.01,-0.47,4.06,-3.42,-4.08
3,3.26,58.37,97.08,122.44,6.03,0.01,-0.46,4.06,-3.42,-4.09
4,4.39,59.5,98.72,123.5,6.99,0.01,-0.46,4.06,-3.41,-4.1
5,5.54,60.63,100.35,124.56,8.02,0.02,-0.45,4.06,-3.41,-4.1
6,6.7,61.77,101.99,125.62,8.96,0.02,-0.45,4.06,-3.41,-4.11
7,7.87,62.91,103.63,126.69,9.85,0.02,-0.44,4.06,-3.41,-4.12
8,9.03,64.04,105.26,127.76,10.87,0.02,-0.43,4.06,-3.41,-4.12
9,10.2,65.17,106.89,128.82,12.0,0.03,-0.43,4.06,-3.41,-4.13
10,11.37,66.3,108.53,129.87,13.26,0.03,-0.42,4.06,-3.41,-4.13
11,12.54,67.44,110.17,130.93,14.4,0.03,-0.42,4.07,-3.41,-4.14
12,13.7,68.58,111.8,131.99,15.52,0.03,-0.41,4.07,-3.41,-4.15
13,14.88,69.72,113.44,133.05,16.62,0.03,-0.41,4.07,-3.41,-4.15
14,16.05,70.85,115.07,134.1,17.72,0.04,-0.4,4.07,-3.41,-4.16
15,17.22,71.98,116.7,135.16,18.88,0.04,-0.4,4.07,-3.41,-4.17
16,18.38,73.12,118.33,136.22,20.01,0.04,-0.39,4.07,-3.4,-4.17
17,19.54,74.25,119.96,137.28,21.09,0.04,-0.39,4.08,-3.4,-4.18
18,20.71,75.39,121.59,138.34,22.08,0.04,-0.38,4.08,-3.4,-4.19
19,21.88,76.52,123.23,139.41,23.15,0.04,-0.38,4.08,-3.4,-4.19
20,23.04,77.66,124.86,140.47,24.22,0.04,-0.37,4.08,-3.4,-4.2
21,24.21,78.79,126.5,141.53,25.28,0.04,-0.37,4.08,-3.4,-4.21
22,25.39,79.93,128.14,142.59,26.34,0.04,-0.36,4.08,-3.4,-4.22
23,26.56,81.07,129.77,143.64,27.4,0.05,-0.36,4.09,-3.41,-4.22
24,27.74,82.21,131.41,144.7,28.46,0.05,-0.35,4.09,-3.41,-4.23
25,28.91,83.34,133.05,145.76,29.52,0.05,-0.35,4.09,-3.41,-4.24
26,30.08,84.48,134.68,146.83,30.58,0.05,-0.35,4.09,-3.41,-4.24
27,31.26,85.61,136.32,147.89,31.63,0.05,-0.34,4.09,-3.41,-4.25
28,32.43,86.74,137.95,148.95,32.69,0.05,-0.34,4.09,-3.41,-4.26
29,33.59,87.87,139.59,150.02,33.74,0.05,-0.33,4.09,-3.41,-4.27
30,34.76,89.0,141.23,151.09,34.79,0.05,-0.33,4.09,-3.41,-4.27
31,35.93,90.13,142.87,152.14,35.84,0.06,-0.33,4.09,-3.41,-4.28
32,37.08,91.26,144.5,153.2,36.88,0.06,-0.32,4.09,-3.41,-4.29
33,38.25,92.39,146.13,154.24,37.93,0.06,-0.32,4.09,-3.41,-4.29
34,39.4,93.52,147.76,155.3,38.97,0.06,-0.31,4.09,-3.41,-4.3
35,40.57,94.65,149.39,156.36,40.0,0.07,-0.31,4.09,-3.41,-4.3
36,41.73,95.78,151.03,157.42,41.02,0.07,-0.31,4.09,-3.41,-4.31
37,42.9,96.91,152.67,158.48,42.01,0.07,-0.3,4.09,-3.41,-4.31
38,44.07,98.04,154.31,159.55,42.99,0.08,-0.3,4.09,-3.42,-4.32
39,45.24,99.17,155.96,160.61,44.03,0.08,-0.3,4.09,-3.42,-4.32
40,46.41,100.3,157.6,161.68,45.06,0.09,-0.29,4.09,-3.42,-4.33
41,47.59,101.44,159.24,162.74,46.08,0.1,-0.29,4.08,-3.43,-4.33
42,48.76,102.57,160.87,163.79,47.09,0.1,-0.29,4.08,-3.43,-4.33
43,49.93,103.71,162.5,164.84,48.09,0.11,-0.28,4.08,-3.44,-4.34
44,51.1,104.84,164.14,165.9,49.09,0.12,-0.28,4.08,-3.44,-4.34
45,52.28,105.98,165.77,166.96,50.09,0.13,-0.28,4.08,-3.45,-4.34
46,53.45,107.11,167.41,168.03,51.09,0.14,-0.27,4.07,-3.45,-4.35
47,54.63,108.23,169.04,169.09,52.09,0.15,-0.27,4.07,-3.45,-4.35
48,55.8,109.36,170.67,170.15,53.08,0.16,-0.27,4.07,-3.46,-4.35
49,56.97,110.49,172.3,171.21,54.07,0.18,-0.27,4.07,-3.46,-4.35
50,58.14,111.61,173.93,172.26,55.06,0.19,-0.26,4.06,-3.46,-4.36
51,59.31,112.75,175.55,173.32,56.05,0.2,-0.26,4.06,-3.46,-4.36
52,60.48,113.88,177.18,174.38,57.04,0.22,-0.26,4.06,-3.47,-4.36
53,61.67,115.01,178.81,175.43,58.03,0.24,-0.25,4.05,-3.47,-4.36
54,62.85,116.14,180.44,176.48,59.02,0.25,-0.25,4.05,-3.47,-4.36
55,64.04,117.27,182.06,177.54,60.0,0.27,-0.25,4.05,-3.48,-4.36
56,65.22,118.4,183.69,178.59,60.98,0.29,-0.24,4.05,-3.48,-4.37
57,66.4,119.53,185.32,179.65,61.96,0.31,-0.24,4.04,-3.48,-4.37
58,67.58,120.66,186.95,180.71,62.94,0.34,-0.24,4.04,-3.48,-4.37
59,68.76,121.79,188.58,181.77,63.92,0.36,-0.23,4.04,-3.49,-4.37
60,69.94,122.92,190.2,182.82,64.9,0.38,-0.23,4.03,-3.49,-4.37
61,71.13,124.05,191.83,183.88,65.88,0.41,-0.23,4.03,-3.49,-4.37
62,72.31,125.18,193.46,184.93,66.86,0.43,-0.22,4.03,-3.49,-4.37
63,73.49,126.32,195.1,186.0,67.83,0.46,-0.22,4.03,-3.49,-4.37
64,74.67,127.45,196.74,187.05,68.81,0.49,-0.22,4.03,-3.48,-4.37
65,75.85,128.59,198.38,188.11,69.78,0.52,-0.21,4.02,-3.48,-4.37
66,77.04,129.72,200.02,189.17,70.75,0.55,-0.21,4.02,-3.48,-4.37
67,78.23,130.85,201.66,190.22,71.72,0.58,-0.21,4.02,-3.48,-4.37
68,79.43,131.98,203.3,191.28,72.7,0.61,-0.2,4.02,-3.48,-4.37
69,80.63,133.11,204.93,192.33,73.67,0.64,-0.2,4.02,-3.47,-4.37
70,81.82,134.24,206.57,193.38,74.64,0.67,-0.2,4.01,-3.47,-4.37
71,83.01,135.36,208.22,194.44,75.61,0.71,-0.19,4.01,-3.47,-4.37
72,84.21,136.49,209.89,195.5,76.58,0.74,-0.19,4.01,-3.47,-4.37
73,85.41,137.62,211.52,196.55,77.55,0.78,-0.19,4.01,-3.47,-4.37
74,86.6,138.74,213.15,197.61,78.51,0.81,-0.18,4.01,-3.46,-4.37

